On the anti-aliasing properties of entropy filtering for discontinuous spectral element approximations of under-resolved turbulent flows

For large Reynolds number flows, it is typically necessary to perform simulations that are under-resolved with respect to the underlying flow physics. For nodal discontinuous spectral element approximations of these under-resolved flows, the collocation projection of the nonlinear flux can introduce aliasing errors which can result in numerical instabilities. In Dzanic and Witherden (J. Comput. Phys., 468, 2022), an entropy-based adaptive filtering approach was introduced as a robust, parameter-free shock-capturing method for discontinuous spectral element methods. This work explores the ability of entropy filtering for mitigating aliasing-driven instabilities in the simulation of under-resolved turbulent flows through high-order implicit large eddy simulations of a NACA0021 airfoil in deep stall at a Reynolds number of 270,000. It was observed that entropy filtering can adequately mitigate aliasing-driven instabilities without degrading the accuracy of the underlying high-order scheme on par with standard anti-aliasing methods such as over-integration, albeit with marginally worse performance at higher approximation orders.

==> figs/data/naca/naca0021p3aa_cp.csv <==
x,cp
0.042716459706494944,-0.024382057613203348
0.022250755991791542,-0.7835934861845945
0.008170228742005724,-1.649480893592026
0.0009021191505997118,-1.6265475602586406
0.0009021185992199345,-1.2940798118753383
0.008170228725542001,-1.2693731687242926
0.022250754749424444,-1.2518008465607842
0.04271645875931123,-1.2529514168135218
0.069960336267026,-1.2695914403292363
0.1033849994704866,-1.2944021869488085
0.14217671693675138,-1.3263187536742969
0.18702228798284856,-1.3666210934744478
0.23720019432871164,-1.4149010464432519
0.2919565348732711,-1.4521528747795152
0.35054285544899444,-1.4740442798354196
0.4122318593589407,-1.4809530629040744
0.4763173418594322,-1.4676460199882242
0.5421028351839786,-1.4479204938271821
0.6088820280761409,-1.4249146149323688
0.675912351530069,-1.4105085949440925
0.7423795374254769,-1.4068977072310773
0.8073465712766914,-1.4140760258671239
0.8696653193383461,-1.4175183303937966
0.9277815547958044,-1.3888907936508248
1.0,-1.3275862068965512
0.9658094314506311,-0.49574701940027155
0.9277815499915754,-0.29321860082299217
0.8696653517977412,-0.03607002939450662
0.8073465772939563,0.15598875955317582
0.7423795087128262,0.31221575543798147
0.6759123210487282,0.445265185185181
0.6088820477065855,0.5616517342740021
0.5421028036097667,0.665642281011233
0.4763173525113418,0.7596128395062166
0.41223184560827314,0.843687524985382
0.3505428663029739,0.9161845737800907
0.29195653320262727,0.9728990241034992
0.2372002044332177,1.0049071840093877
0.18702229237864665,0.999368277483925
0.14217671823061426,0.9349634803057174
0.10338499962026515,0.7837023868313238
0.06996033013274279,0.4839864550264597
0.042716459706494944,-0.024382057613203348


==> figs/data/naca/naca0021p3ef_cp.csv <==
x,cp
0.042716459706494944,0.03523837037039357
0.022250755991791542,-0.6330114567901148
0.008170228742005724,-1.33840856790124
0.0009021191505997118,-1.3920767160493313
0.0009021185992199345,-1.3221461481480787
0.008170228725542001,-1.2778061728394619
0.022250754749424444,-1.2890880000000209
0.04271645875931123,-1.3024674814814716
0.069960336267026,-1.3218772345679497
0.1033849994704866,-1.3440909876542833
0.14217671693675138,-1.3632288888888695
0.18702228798284856,-1.3815294320987164
0.23720019432871164,-1.402561506172873
0.2919565348732711,-1.4226746913579973
0.35054285544899444,-1.4389251851851554
0.4122318593589407,-1.4468334320988276
0.4763173418594322,-1.4445949135802039
0.5421028351839786,-1.43632071604938
0.6088820280761409,-1.421728888888822
0.675912351530069,-1.40956977777779
0.7423795374254769,-1.40226713580239
0.8073465712766914,-1.3971802222222038
0.8696653193383461,-1.3858993827161044
0.9277815547958044,-1.357227283950607
1.0,-1.3275862068965512
0.9658094314506311,-0.529757382716042
0.9277815499915754,-0.33373649382716053
0.8696653517977412,-0.06543197530871225
0.8073465772939563,0.12574382716050536
0.7423795087128262,0.28605923456788673
0.6759123210487282,0.41945911111108103
0.6088820477065855,0.5382590123456907
0.5421028036097667,0.6447108641974637
0.4763173525113418,0.7406391358024393
0.41223184560827314,0.8275917777777408
0.3505428663029739,0.904017876543179
0.29195653320262727,0.9626187901234289
0.2372002044332177,1.0035814567901866
0.18702229237864665,0.9984068395062025
0.14217671823061426,0.93764165432097
0.10338499962026515,0.7879047654321596
0.06996033013274279,0.5100528888889642
0.042716459706494944,0.03523837037039357


==> figs/data/naca/naca0021p3mf_cp.csv <==
x,cp
0.042716459706494944,-0.049290469135854664
0.022250755991791542,-0.8277431358025069
0.008170228742005724,-1.6817707654321339
0.0009021191505997118,-1.5330890370370298
0.0009021185992199345,-1.406234962962941
0.008170228725542001,-1.370261061728371
0.022250754749424444,-1.366082888888883
0.04271645875931123,-1.3753131604938744
0.069960336267026,-1.3945934320987305
0.1033849994704866,-1.4226435308641499
0.14217671693675138,-1.4583060493827134
0.18702228798284856,-1.5007007407407968
0.23720019432871164,-1.5448427901234822
0.2919565348732711,-1.5804086913580022
0.35054285544899444,-1.6016128641975342
0.4122318593589407,-1.6069391851851833
0.4763173418594322,-1.5963606419752807
0.5421028351839786,-1.5767278024691507
0.6088820280761409,-1.5551941975308523
0.675912351530069,-1.5476533827160779
0.7423795374254769,-1.5581958765432375
0.8073465712766914,-1.5742523456790707
0.8696653193383461,-1.579086666666683
0.9277815547958044,-1.5498498518518602
1.0,-1.3275862068965512
0.9658094314506311,-0.5498487407406856
0.9277815499915754,-0.35883128395059316
0.8696653517977412,-0.09074876543218124
0.8073465772939563,0.11081348148147185
0.7423795087128262,0.27553288888896077
0.6759123210487282,0.41504269135805316
0.6088820477065855,0.5374184691357584
0.5421028036097667,0.6466462469136616
0.4763173525113418,0.7445700246913418
0.41223184560827314,0.8324900987654758
0.3505428663029739,0.9084689135802364
0.29195653320262727,0.9675164444445556
0.2372002044332177,1.0024535061728557
0.18702229237864665,0.9980112098765801
0.14217671823061426,0.9332332345678651
0.10338499962026515,0.7767268641975704
0.06996033013274279,0.47352962962960987
0.042716459706494944,-0.049290469135854664


==> figs/data/naca/naca0021p4aa_cp.csv <==
x,cp
0.04885861112294312,0.14296766153844942
0.022250755991791542,-0.7032009230769347
0.005685207475977137,-1.593100461538512
2.7900980590102806e-19,-1.3094101538461302
0.005685206824623305,-1.3025645538462527
0.022250754749424444,-1.30493593846154
0.04885861342153188,-1.3155837538461412
0.08645970928737619,-1.3373784307692347
0.13309930483414242,-1.3672259076922728
0.18989004583071523,-1.403501876923059
0.25534150549927803,-1.4370034461538523
0.3278756628123205,-1.459201384615369
0.40594360645994393,-1.4640749538461364
0.4880535209630612,-1.4543870461538404
0.5727415389022751,-1.43369144615383
0.6585041017288302,-1.410555384615435
0.7436969793311498,-1.3949440000000664
0.8263804428060897,-1.3898891384615126
0.9040128132088753,-1.3752158769230505
1.0,-1.3275862068965512
0.9549463839613783,-0.44789916923085116
0.9040128361787403,-0.25142080000000533
0.8263804198663619,0.029225353846157986
0.7436969382145249,0.24173147692312114
0.6585040761763288,0.4153950153846324
0.572741517814422,0.5637323384614774
0.48805349372618945,0.6937495692307891
0.4059435847001734,0.8076291692307507
0.3278756780487801,0.9018097846153239
0.2553415090517287,0.9648852307692266
0.1898900478139177,0.9738040307692586
0.13309931594146027,0.8888954153845532
0.08645970975564737,0.6495176923077111
0.04885861112294312,0.14296766153844942


==> figs/data/naca/naca0021p4ef_cp.csv <==
x,cp
0.048858611,0.119236444
0.022250756,-0.586802496
0.005685207,-1.092440308
2.79E-19,-1.342751214
0.005685207,-1.327179863
0.022250755,-1.336717641
0.048858613,-1.358259111
0.086459709,-1.386941709
0.133099305,-1.409814564
0.189890046,-1.431407419
0.255341505,-1.447517778
0.327875663,-1.460307419
0.405943606,-1.465667077
0.488053521,-1.465227385
0.572741539,-1.458543282
0.658504102,-1.445803932
0.743696979,-1.427951761
0.826380443,-1.403731111
0.904012813,-1.381651897
1,-1.327586207
0.954946384,-0.484579385
0.904012836,-0.266266872
0.82638042,0.014211795
0.743696938,0.240556342
0.658504076,0.419989675
0.572741518,0.576426701
0.488053494,0.725379145
0.405943585,0.839462017
0.327875678,0.943038188
0.255341509,1.002480786
0.189890048,0.997909709
0.133099316,0.908211077
0.08645971,0.625064171
0.048858611,0.119236444


==> figs/data/naca/naca0021p4mf_cp.csv <==
x,cp
0.04885861112294312,0.14604209230770948
0.022250755991791542,-0.7287776000000292
0.005685207475977137,-1.5893349538461337
2.7900980590102806e-19,-1.1979188615384544
0.005685206824623305,-1.299398153846198
0.022250754749424444,-1.3324070461538327
0.04885861342153188,-1.3596329230769015
0.08645970928737619,-1.3890617538461072
0.13309930483414242,-1.4236241846154485
0.18989004583071523,-1.464407261538497
0.25534150549927803,-1.5030012923076583
0.3278756628123205,-1.5298209230768975
0.40594360645994393,-1.5365903076923075
0.4880535209630612,-1.5252952307691885
0.5727415389022751,-1.4999094769230794
0.6585041017288302,-1.4762851384615487
0.7436969793311498,-1.4699518461538332
0.8263804428060897,-1.4766807999999685
0.9040128132088753,-1.4697025230769327
1.0,-1.3275862068965512
0.9549463839613783,-0.4345351076923123
0.9040128361787403,-0.24324563076922345
0.8263804198663619,0.041384892307718246
0.7436969382145249,0.25606923076924204
0.6585040761763288,0.43092409230769135
0.572741517814422,0.5798987692308231
0.48805349372618945,0.709548123076928
0.4059435847001734,0.8256598461539397
0.3278756780487801,0.9212747384615341
0.2553415090517287,0.9859507076923251
0.1898900478139177,0.9948139076923042
0.13309931594146027,0.9086359076923145
0.08645970975564737,0.666364861538483
0.04885861112294312,0.14604209230770948


==> figs/data/naca/p3aa_profiles.csv <==
y,u_x0p75,v_x0p75,u_x1,v_x1,u_x2,v_x2
-1.5,1.0759221,-0.10350694,1.0893035,-0.078569554,1.0656066,-0.011100875
-1.484924623115578,1.0772811,-0.1046277,1.0907502,-0.07919748,1.0660309,-0.0105275605
-1.4698492462311559,1.0786715,-0.105751894,1.0923898,-0.07982989,1.0664737,-0.009927362
-1.4547738693467336,1.0800952,-0.10687967,1.0942428,-0.08041197,1.0669395,-0.00929357
-1.4396984924623115,1.0815533,-0.108011134,1.096108,-0.08094676,1.0674353,-0.008616193
-1.4246231155778895,1.0830681,-0.1092264,1.0979866,-0.08142796,1.0676554,-0.007963646
-1.4095477386934674,1.0846957,-0.11074928,1.0998805,-0.081848145,1.0677869,-0.007242311
-1.3944723618090453,1.086358,-0.112264566,1.101792,-0.08219841,1.0678474,-0.00646186
-1.379396984924623,1.0880578,-0.11377172,1.1036717,-0.08248902,1.0678473,-0.0056308354
-1.364321608040201,1.089798,-0.11527001,1.1056073,-0.08283694,1.0677941,-0.0047559184
-1.349246231155779,1.0915818,-0.11675872,1.1077222,-0.08331598,1.0676943,-0.003842458
-1.3341708542713568,1.0934137,-0.11823702,1.1098408,-0.083786,1.0675538,-0.0028948146
-1.3190954773869348,1.0952976,-0.119703904,1.1119632,-0.08424674,1.0673764,-0.0019165948
-1.3040201005025125,1.0971966,-0.1210646,1.1140898,-0.08469785,1.0671659,-0.0009108272
-1.2889447236180904,1.0992583,-0.12258975,1.1162204,-0.085139036,1.0669252,0.000119924116
-1.2738693467336684,1.1014478,-0.12430098,1.1183915,-0.08557355,1.0666573,0.0011734588
-1.2587939698492463,1.1036417,-0.12600836,1.1209406,-0.08602773,1.066364,0.0022478746
-1.2437185929648242,1.1058412,-0.12771107,1.1234937,-0.08645953,1.0660478,0.0033415162
-1.228643216080402,1.108047,-0.12940803,1.1260511,-0.08686933,1.0651202,0.0048685907
-1.2135678391959799,1.110262,-0.13109773,1.1286123,-0.087257475,1.0641161,0.006430445
-1.1984924623115578,1.1127906,-0.13280928,1.1311779,-0.087624356,1.0630579,0.008009499
-1.1834170854271358,1.1154599,-0.1347041,1.1339749,-0.08792806,1.0619427,0.00960677
-1.1683417085427137,1.1181018,-0.13669212,1.1369369,-0.08823586,1.0607668,0.011223349
-1.1532663316582914,1.1208037,-0.1387078,1.1399214,-0.08860805,1.0595266,0.012860408
-1.1381909547738693,1.1235799,-0.14075767,1.143008,-0.08901178,1.0582181,0.014519228
-1.1231155778894473,1.1264514,-0.14285114,1.1462022,-0.08931011,1.056837,0.016201183
-1.1080402010050252,1.1294996,-0.14489602,1.1494542,-0.08951746,1.0553786,0.017907774
-1.0929648241206031,1.1326998,-0.1470854,1.1528504,-0.08973326,1.053838,0.019640615
-1.0778894472361809,1.1359992,-0.1493746,1.1564841,-0.09003126,1.052209,0.021401476
-1.0628140703517588,1.1394066,-0.15166979,1.1601051,-0.090197496,1.0504866,0.023192277
-1.0477386934673367,1.1429205,-0.15397084,1.1636986,-0.09022994,1.0486634,0.02501511
-1.0326633165829147,1.1465966,-0.15653186,1.1675119,-0.09029793,1.0467323,0.026872277
-1.0175879396984926,1.150418,-0.15930696,1.1715754,-0.09040062,1.0438269,0.029247055
-1.0025125628140703,1.1543398,-0.16192436,1.1757121,-0.090404056,1.0403126,0.031888336
-0.9874371859296482,1.1583815,-0.16440877,1.1799201,-0.09030891,1.0366083,0.034454666
-0.9723618090452262,1.1626068,-0.16693676,1.1843989,-0.090267114,1.0328618,0.0370102
-0.957286432160804,1.167186,-0.169934,1.1890088,-0.09017151,1.0290749,0.03955552
-0.9422110552763819,1.1718056,-0.17288251,1.1935965,-0.089881495,1.0252498,0.04209117
-0.9271356783919599,1.1766305,-0.17576465,1.1982622,-0.08945343,1.0213885,0.044617683
-0.9120603015075377,1.1818664,-0.17882192,1.2034208,-0.08915557,1.0174932,0.04713556
-0.8969849246231156,1.1871915,-0.18208727,1.2087296,-0.08872789,1.0135658,0.049645253
-0.8819095477386935,1.19264,-0.18545046,1.2141263,-0.088132076,1.0085189,0.052188095
-0.8668341708542714,1.1984668,-0.18883926,1.2197137,-0.08742686,1.0015192,0.054784413
-0.8517587939698493,1.2044473,-0.19233786,1.225558,-0.086703174,0.9944136,0.057359133
-0.8366834170854272,1.2106649,-0.1960349,1.2313899,-0.08576586,0.9872,0.059911728
-0.8216080402010051,1.2172207,-0.19968824,1.2372448,-0.084628575,0.9798756,0.062441625
-0.8065326633165829,1.2240831,-0.20362294,1.2435226,-0.08332599,0.97243744,0.0649482
-0.7914572864321608,1.2313945,-0.20767784,1.2500873,-0.0818619,0.96488184,0.06743083
-0.7763819095477387,1.2389948,-0.21176855,1.2566133,-0.080211535,0.95720637,0.06988886
-0.7613065326633166,1.2470651,-0.21616825,1.2631863,-0.07834702,0.94853777,0.072583266
-0.7462311557788945,1.2555014,-0.22054823,1.2701706,-0.07608159,0.93760264,0.07593541
-0.7311557788944724,1.2644491,-0.22515139,1.277053,-0.073489,0.92668116,0.079281025
-0.7160804020100503,1.2738004,-0.22983903,1.2833923,-0.07031539,0.91577554,0.0826188
-0.7010050251256281,1.2837044,-0.23515737,1.2882828,-0.06605629,0.90488935,0.085947104
-0.6859296482412061,1.2941635,-0.24016137,1.292319,-0.06126244,0.89402723,0.08926368
-0.670854271356784,1.305147,-0.24516626,1.2954477,-0.055899873,0.8830744,0.092116855
-0.6557788944723618,1.3167742,-0.25092405,1.2976094,-0.04993216,0.8716003,0.09406375
-0.6407035175879398,1.3290857,-0.25618953,1.2951943,-0.04229379,0.8597734,0.096173346
-0.6256281407035176,1.3419261,-0.26198193,1.2890522,-0.033375736,0.84763736,0.098425426
-0.6105527638190955,1.3553772,-0.26779264,1.2808299,-0.023699017,0.8352287,0.100803375
-0.5954773869346734,1.3693086,-0.27293453,1.2599044,-0.011302442,0.8225136,0.10326369
-0.5804020100502513,1.3830905,-0.2790511,1.2291583,0.0028049126,0.8074946,0.10475672
-0.5653266331658292,1.395466,-0.28328866,1.1835076,0.018713322,0.79247826,0.10624848
-0.550251256281407,1.4030201,-0.2867255,1.1349823,0.03451657,0.7774648,0.10773876
-0.535175879396985,1.4014778,-0.28634834,1.0829904,0.050192982,0.76245475,0.109227374
-0.5201005025125629,1.3743035,-0.2760437,1.0264217,0.06567299,0.7474487,0.11071406
-0.5050251256281407,1.3044263,-0.25047493,0.95494807,0.07875707,0.73181725,0.112048805
-0.48994974874371855,1.1891735,-0.21013221,0.8875843,0.08463128,0.71385854,0.11280656
-0.4748743718592965,1.0325824,-0.1654437,0.8214169,0.08948936,0.6959324,0.11353534
-0.4597989949748744,0.8632457,-0.12782648,0.7553405,0.09064885,0.6780404,0.11423395
-0.44472361809045236,0.6962025,-0.10345047,0.6914551,0.08945997,0.66018397,0.11490127
-0.4296482412060303,0.56547,-0.10010206,0.63228697,0.08729917,0.64236414,0.11553612
-0.414572864321608,0.45423844,-0.10509614,0.5789583,0.08259842,0.62458235,0.11613751
-0.39949748743718594,0.3745699,-0.116425,0.5275629,0.07529556,0.6045793,0.11570466
-0.3844221105527639,0.30964136,-0.12750523,0.47814637,0.06816053,0.5841341,0.11492441
-0.3693467336683418,0.26096314,-0.1371548,0.4306245,0.06118621,0.5636648,0.11397402
-0.35427135678391974,0.21497235,-0.145861,0.38549393,0.05220337,0.54317164,0.112854786
-0.33919597989949746,0.17685719,-0.15296876,0.34028703,0.04246744,0.5226547,0.111568645
-0.3241206030150754,0.1423417,-0.15979297,0.2948333,0.033103988,0.50231385,0.11013658
-0.3090452261306533,0.10848293,-0.16613843,0.24914454,0.024095187,0.4827584,0.10870157
-0.29396984924623126,0.07675077,-0.1725468,0.20569085,0.015394633,0.46252838,0.10651627
-0.2788944723618092,0.046122223,-0.17844944,0.1628049,0.0067408495,0.4422642,0.10429695
-0.2638190954773869,0.01548619,-0.18192892,0.11998755,-0.0016930886,0.4220029,0.102078475
-0.24874371859296485,-0.01432351,-0.18220943,0.07763382,-0.009812344,0.40174446,0.09986083
-0.23366834170854278,-0.04402442,-0.18334705,0.03602787,-0.01755206,0.38148883,0.097644046
-0.21859296482412072,-0.073488146,-0.18478721,-0.005746062,-0.025143065,0.36357945,0.09406329
-0.20351758793969865,-0.10256368,-0.18610448,-0.047567252,-0.032683477,0.34571254,0.09045169
-0.18844221105527637,-0.13095544,-0.18321782,-0.087403715,-0.039198563,0.32778278,0.08686961
-0.1733668341708543,-0.1602214,-0.17968397,-0.12605144,-0.045272175,0.30978245,0.08332075
-0.15829145728643224,-0.18688312,-0.17533699,-0.1645743,-0.051496316,0.29253677,0.07932752
-0.14321608040201017,-0.21200453,-0.17090827,-0.202354,-0.057647094,0.27700046,0.07433885
-0.1281407035175881,-0.23693663,-0.16633874,-0.23604497,-0.06256242,0.26144654,0.069352284
-0.11306532663316582,-0.2597515,-0.16022503,-0.26890522,-0.06785604,0.24587427,0.06436791
-0.09798994974874375,-0.28269926,-0.1543727,-0.29925674,-0.07269293,0.2302827,0.059385862
-0.08291457286432169,-0.30370665,-0.1479078,-0.32436267,-0.076285034,0.21783678,0.05341589
-0.06783919597989962,-0.3215065,-0.1403207,-0.34928742,-0.080034554,0.20711839,0.046933673
-0.05276381909547734,-0.33923012,-0.13297904,-0.3740315,-0.083941184,0.1964843,0.040459134
-0.03768844221105527,-0.35474542,-0.12503137,-0.39215946,-0.08718402,0.18593214,0.033992056
-0.022613065326633208,-0.36735785,-0.116306715,-0.4086332,-0.09033552,0.17545992,0.027532255
-0.007537688442211143,-0.37984508,-0.10793887,-0.42487815,-0.09357075,0.16929218,0.020373804
0.007537688442210921,-0.3908626,-0.099595234,-0.43796903,-0.09643702,0.16400045,0.013118837
0.022613065326633208,-0.39632592,-0.090342835,-0.44535813,-0.09862246,0.15881766,0.0058983825
0.03768844221105527,-0.4012187,-0.08142313,-0.45235035,-0.10098597,0.15374492,-0.0012872453
0.05276381909547734,-0.4055572,-0.07282684,-0.45894557,-0.103527576,0.14878319,-0.008437715
0.0678391959798994,-0.40599424,-0.06459653,-0.45867643,-0.10571054,0.14742003,-0.01576955
0.08291457286432147,-0.40448013,-0.056677923,-0.4556512,-0.107966356,0.14693928,-0.02301992
0.09798994974874375,-0.40180743,-0.04900057,-0.45223755,-0.11050572,0.14673762,-0.03013197
0.11306532663316582,-0.39792192,-0.041477248,-0.44749707,-0.113120966,0.14683875,-0.037093934
0.12814070351758788,-0.38682204,-0.032937273,-0.43496597,-0.1144619,0.14735211,-0.043909155
0.14321608040200995,-0.3753858,-0.024678476,-0.421893,-0.11613581,0.15085249,-0.051165394
0.158291457286432,-0.3635998,-0.016711958,-0.4082781,-0.118142836,0.15473028,-0.058299232
0.1733668341708543,-0.35005882,-0.009569882,-0.39061147,-0.120361164,0.16049623,-0.064876996
0.18844221105527637,-0.33410347,-0.0036748287,-0.36881608,-0.12260295,0.16698219,-0.07139622
0.20351758793969843,-0.31746438,0.0016180254,-0.34665757,-0.12493528,0.1739869,-0.07787324
0.2185929648241205,-0.2992836,0.0060806684,-0.3241346,-0.12735854,0.1824413,-0.084223345
0.23366834170854256,-0.2797029,0.01002141,-0.29593602,-0.1296032,0.19197364,-0.09047481
0.24874371859296485,-0.25633365,0.014723593,-0.2663008,-0.13206866,0.20139536,-0.096732855
0.2638190954773869,-0.23301458,0.019439805,-0.23621558,-0.13481617,0.21071278,-0.1029971
0.278894472361809,-0.20948009,0.023816686,-0.20553063,-0.13780797,0.220497,-0.10916488
0.29396984924623104,-0.18384163,0.025456512,-0.17292005,-0.14074399,0.23411715,-0.11454559
0.3090452261306531,-0.15803505,0.026719272,-0.13980547,-0.1438479,0.24769394,-0.11978269
0.3241206030150754,-0.13210848,0.027712908,-0.10642145,-0.14716016,0.26122916,-0.12488178
0.33919597989949746,-0.101983,0.028603662,-0.07162896,-0.15022288,0.2747243,-0.12984817
0.3542713567839195,-0.06978511,0.02926267,-0.035399247,-0.15294902,0.28867006,-0.13457493
0.3693467336683416,-0.03677634,0.029360041,0.00075141544,-0.15591973,0.3058327,-0.13843231
0.38442211055276365,-0.0046807886,0.027723284,0.036822673,-0.15913603,0.3230685,-0.14214885
0.39949748743718594,0.026760407,0.024355404,0.073312566,-0.16226934,0.3403713,-0.14573617
0.414572864321608,0.058772072,0.02086591,0.11003921,-0.16485931,0.35747814,-0.14930867
0.42964824120603007,0.09140284,0.01711147,0.14677949,-0.16756727,0.37462124,-0.15282422
0.44472361809045213,0.12505391,0.012132188,0.18380955,-0.17029244,0.39301583,-0.15603636
0.4597989949748742,0.15915827,0.006804508,0.22243248,-0.17256565,0.41191635,-0.15896404
0.4748743718592965,0.19362101,0.0014273799,0.26101968,-0.17497644,0.4307567,-0.16170561
0.48994974874371855,0.22825575,-0.0041388073,0.29957154,-0.17752327,0.44953945,-0.16426918
0.5050251256281406,0.26359433,-0.009706834,0.33763504,-0.1802385,0.46826714,-0.16666237
0.5201005025125629,0.29964972,-0.015276734,0.37531036,-0.18294081,0.48694193,-0.16889243
0.5351758793969847,0.33800307,-0.021717317,0.4129686,-0.18467394,0.5065586,-0.17012691
0.550251256281407,0.3783289,-0.02881893,0.45067638,-0.18655233,0.5261916,-0.1712096
0.5653266331658289,0.42014408,-0.03577576,0.49061358,-0.18838508,0.545745,-0.17221862
0.5804020100502512,0.46299008,-0.042329226,0.531295,-0.19002882,0.5652157,-0.1731511
0.5954773869346734,0.5117419,-0.04842755,0.5722809,-0.19150946,0.5831585,-0.17334181
0.6105527638190953,0.56245977,-0.054131623,0.61388487,-0.19282131,0.6007611,-0.17331657
0.6256281407035176,0.61424863,-0.059455484,0.65641975,-0.19353105,0.6181456,-0.17313732
0.6407035175879394,0.6686944,-0.06402301,0.6982522,-0.19351406,0.6354714,-0.17264228
0.6557788944723617,0.7322918,-0.06608506,0.7397932,-0.19299823,0.6527438,-0.17204525
0.670854271356784,0.7949892,-0.067016155,0.78242135,-0.19106612,0.66993695,-0.17142542
0.6859296482412058,0.85737276,-0.067413844,0.82607836,-0.18806683,0.6870599,-0.17078523
0.7010050251256281,0.9212554,-0.06479543,0.8694403,-0.18498434,0.70411974,-0.1701269
0.71608040201005,0.98560226,-0.05927939,0.91230685,-0.18173198,0.72021806,-0.16963822
0.7311557788944723,1.0483397,-0.053329367,0.95329267,-0.17570262,0.7359891,-0.16910796
0.7462311557788945,1.1094567,-0.046942264,0.9932719,-0.16949168,0.75164413,-0.16846628
0.7613065326633164,1.1595833,-0.03735036,1.0322524,-0.16322015,0.76716316,-0.1676941
0.7763819095477387,1.2064425,-0.027416492,1.0690633,-0.15620302,0.7825205,-0.16676582
0.7914572864321605,1.2509121,-0.017506268,1.1023539,-0.14778702,0.7976786,-0.16564678
0.8065326633165828,1.2874782,-0.00785376,1.1343565,-0.13933918,0.8125861,-0.16428661
0.8216080402010051,1.3087492,0.00084670214,1.1647562,-0.13079853,0.82648516,-0.16217704
0.8366834170854269,1.3287842,0.0093271835,1.1870204,-0.12220767,0.8397648,-0.15974563
0.8517587939698492,1.3475907,0.017589038,1.2070677,-0.11371731,0.8529887,-0.15737975
0.8668341708542711,1.3571227,0.023939747,1.2262918,-0.105327606,0.8661679,-0.15506653
0.8819095477386933,1.3603748,0.028964939,1.2426403,-0.09722394,0.8793108,-0.15279648
0.8969849246231156,1.3631989,0.033883933,1.2527274,-0.08974224,0.8918903,-0.15047628
0.9120603015075375,1.3655975,0.038697325,1.2624273,-0.08236769,0.90202004,-0.14779347
0.9271356783919598,1.3623177,0.04181004,1.2717416,-0.07510001,0.9121055,-0.14513358
0.9422110552763816,1.3585837,0.044780917,1.2766565,-0.06880115,0.92214876,-0.14249569
0.9572864321608039,1.3548561,0.04769182,1.2789989,-0.063079014,0.9321513,-0.1398788
0.9723618090452262,1.3506677,0.05025619,1.2812122,-0.05735925,0.9421148,-0.13728201
0.987437185929648,1.3448813,0.051733457,1.283352,-0.051717293,0.95204103,-0.13470465
1.0025125628140703,1.3393397,0.05321569,1.2825302,-0.047258463,0.96193117,-0.13214582
1.0175879396984921,1.3339976,0.055065356,1.2816865,-0.042859368,0.97178674,-0.12960489
1.0326633165829144,1.3285494,0.056558896,1.2808212,-0.038521547,0.9790034,-0.12657143
1.0477386934673367,1.3228608,0.057524294,1.2792175,-0.034578763,0.9857687,-0.12349549
1.0628140703517586,1.3173505,0.058461238,1.2766892,-0.031130666,0.9925205,-0.12046257
1.0778894472361809,1.3120155,0.05937018,1.2742848,-0.02767836,0.99925905,-0.11747089
1.0929648241206027,1.3067797,0.060400464,1.2720047,-0.024057897,1.005985,-0.11451888
1.108040201005025,1.3012537,0.060897116,1.2690732,-0.021023132,1.0126988,-0.11160499
1.1231155778894473,1.2958714,0.061396718,1.2660129,-0.018203696,1.0194008,-0.10872776
1.1381909547738691,1.2906485,0.061899565,1.2631243,-0.015372377,1.0260916,-0.105885915
1.1532663316582914,1.2856022,0.06240606,1.2603129,-0.012622741,1.0327712,-0.10307809
1.1683417085427132,1.2806964,0.06262099,1.2570503,-0.010455412,1.0394406,-0.10030315
1.1834170854271355,1.275825,0.06294003,1.2538924,-0.008254915,1.0436615,-0.09769214
1.1984924623115578,1.2710185,0.06329895,1.2508324,-0.0059997304,1.047398,-0.095135696
1.2135678391959797,1.2663429,0.06362754,1.2475969,-0.0040207445,1.051119,-0.09260735
1.228643216080402,1.2619818,0.063736364,1.2443687,-0.0021708708,1.0548252,-0.09010626
1.2437185929648238,1.2576816,0.06389139,1.241231,-0.00030574293,1.0585167,-0.087631606
1.258793969849246,1.25344,0.06409086,1.2381182,0.0014149207,1.0621945,-0.08518266
1.2738693467336684,1.2493658,0.06413312,1.2349712,0.0029034792,1.0658587,-0.08275864
1.2889447236180902,1.2453865,0.06412271,1.2318826,0.004411819,1.0695095,-0.08035891
1.3040201005025125,1.2414457,0.06414917,1.2288462,0.0059173107,1.0731473,-0.07798276
1.3190954773869343,1.237577,0.064192116,1.2257984,0.007137376,1.0767726,-0.07562958
1.3341708542713566,1.2340015,0.064123504,1.2228013,0.008374009,1.0804025,-0.073309064
1.349246231155779,1.2304345,0.06406584,1.2198548,0.009626757,1.0838047,-0.07110137
1.3643216080402008,1.2268753,0.064017154,1.2169816,0.010824043,1.0851084,-0.06937286
1.379396984924623,1.2233218,0.06397596,1.2141986,0.011924966,1.0863748,-0.067690566
1.3944723618090453,1.2200083,0.063828565,1.2114708,0.013009832,1.0876065,-0.06605071
1.4095477386934672,1.2167649,0.06371002,1.20879,0.014081109,1.0888064,-0.06445008
1.4246231155778895,1.2135943,0.06357713,1.2061048,0.015108394,1.0899765,-0.06288578
1.4396984924623113,1.2104886,0.063431695,1.2033668,0.016037095,1.0911192,-0.0613553
1.4547738693467336,1.207438,0.06327531,1.2006481,0.016904283,1.0922365,-0.0598564
1.4698492462311559,1.2044368,0.06310941,1.1982619,0.017683335,1.0933294,-0.058387056
1.4849246231155777,1.2014778,0.062935255,1.195875,0.01846192,1.0944,-0.05694544
1.5,1.1987034,0.062759124,1.1934884,0.01924008,1.0954494,-0.055529963


==> figs/data/naca/p3ef_profiles.csv <==
y,u_x0p75,v_x0p75,u_x1,v_x1,u_x2,v_x2
-1.5,1.0841529,-0.108093254,1.0990536,-0.08134596,1.0745887,-0.0073477393
-1.484924623115578,1.0855991,-0.10930619,1.1007087,-0.082092494,1.0750499,-0.0068476773
-1.4698492462311559,1.0870892,-0.11052286,1.1025481,-0.08286858,1.0755315,-0.00632566
-1.4547738693467336,1.0886259,-0.11174338,1.1045938,-0.08361762,1.0760394,-0.005776205
-1.4396984924623115,1.0902104,-0.112968,1.1066672,-0.08431122,1.0765812,-0.0051911534
-1.4246231155778895,1.0918721,-0.114291966,1.1087718,-0.08494194,1.0767614,-0.004132101
-1.4095477386934674,1.0936893,-0.1159841,1.110912,-0.08550105,1.0768203,-0.003079194
-1.3944723618090453,1.0955627,-0.1176704,1.1130931,-0.085978106,1.0767815,-0.0020378924
-1.379396984924623,1.0974966,-0.119350426,1.115234,-0.08635209,1.0766591,-0.0010065218
-1.364321608040201,1.0994959,-0.12102362,1.117296,-0.08675654,1.0764642,1.6230759e-05
-1.349246231155779,1.1015657,-0.12268948,1.1192517,-0.08733272,1.0762057,0.0010314154
-1.3341708542713568,1.103713,-0.12434732,1.1211998,-0.08790197,1.0758908,0.0020398886
-1.3190954773869348,1.1059446,-0.12599638,1.1231407,-0.08846409,1.0755255,0.003042358
-1.3040201005025125,1.1079971,-0.12751454,1.1250734,-0.08901883,1.0751145,0.0040394184
-1.2889447236180904,1.1095766,-0.1292498,1.126998,-0.08956597,1.0746624,0.0050315745
-1.2738693467336684,1.110902,-0.13124357,1.1288877,-0.09010354,1.0741725,0.006019255
-1.2587939698492463,1.1122435,-0.13323884,1.1305028,-0.09061111,1.0736482,0.0070028366
-1.2437185929648242,1.1136044,-0.13523577,1.132129,-0.09110343,1.0730922,0.007982644
-1.228643216080402,1.1149893,-0.13723487,1.1337653,-0.091580674,1.0722511,0.009632412
-1.2135678391959799,1.1164043,-0.13923663,1.1354129,-0.09204319,1.0713673,0.011347914
-1.1984924623115578,1.118047,-0.14095436,1.1370711,-0.09249121,1.0704505,0.01310215
-1.1834170854271358,1.1201413,-0.14270046,1.1397974,-0.092965014,1.0694981,0.014897401
-1.1683417085427137,1.1224388,-0.14454587,1.14325,-0.093502715,1.0685085,0.016736116
-1.1532663316582914,1.1248484,-0.14642797,1.1467338,-0.094110854,1.0674794,0.018620959
-1.1381909547738693,1.1273978,-0.14835541,1.150446,-0.094776765,1.0664082,0.020554781
-1.1231155778894473,1.1301243,-0.15034077,1.1543889,-0.09535627,1.065292,0.022540705
-1.1080402010050252,1.1333731,-0.15244551,1.1584363,-0.09585046,1.0641282,0.024582082
-1.0929648241206031,1.1369612,-0.1552371,1.1626254,-0.09635793,1.0629137,0.026682584
-1.0778894472361809,1.140612,-0.15817654,1.1669815,-0.09694351,1.061645,0.028846163
-1.0628140703517588,1.1444011,-0.16105339,1.1713052,-0.097374305,1.0603187,0.031077154
-1.0477386934673367,1.1483277,-0.16386822,1.1756129,-0.09764812,1.05893,0.033380274
-1.0326633165829147,1.1525766,-0.16678,1.1801832,-0.09797256,1.0574754,0.035760663
-1.0175879396984926,1.1570834,-0.16986072,1.1850227,-0.09835903,1.055046,0.0382334
-1.0025125628140703,1.1617391,-0.17281899,1.1899447,-0.09865416,1.0519364,0.04061747
-0.9874371859296482,1.1665477,-0.17565095,1.1949489,-0.09885856,1.0485578,0.04270011
-0.9723618090452262,1.1714697,-0.17856768,1.19993,-0.09915424,1.0451568,0.044795223
-0.957286432160804,1.1762916,-0.182142,1.2046877,-0.099407986,1.0417341,0.04690217
-0.9422110552763819,1.1811279,-0.1856813,1.2095529,-0.09946249,1.0382911,0.04902029
-0.9271356783919599,1.1860594,-0.18909702,1.2146804,-0.0993969,1.0348289,0.051149
-0.9120603015075377,1.1913043,-0.19257465,1.2207149,-0.099593505,1.0313485,0.053287707
-0.8969849246231156,1.1967056,-0.19630349,1.2268192,-0.09968409,1.0278512,0.055435866
-0.8819095477386935,1.2023033,-0.2001788,1.2328788,-0.09961235,1.0232841,0.05787684
-0.8668341708542714,1.2086115,-0.20433284,1.239148,-0.0994336,1.016678,0.060881928
-0.8517587939698493,1.2149396,-0.20853992,1.2466133,-0.09922184,1.0097408,0.06399583
-0.8366834170854272,1.2212539,-0.21283999,1.2541276,-0.09881102,1.0024642,0.06722134
-0.8216080402010051,1.2285551,-0.21730566,1.2616936,-0.098215535,0.9948391,0.07056138
-0.8065326633165829,1.2361653,-0.22201397,1.2694709,-0.09766082,0.9868564,0.074018985
-0.7914572864321608,1.2441967,-0.2268098,1.2773602,-0.09711237,0.9785064,0.077597305
-0.7763819095477387,1.252528,-0.23171799,1.2852169,-0.09639763,0.9697792,0.08129968
-0.7613065326633166,1.2613785,-0.23701954,1.2932444,-0.09553632,0.9601871,0.085402116
-0.7462311557788945,1.2703136,-0.24230854,1.3025403,-0.09457748,0.9492602,0.090258405
-0.7311557788944724,1.279461,-0.24779552,1.3121129,-0.09334859,0.9383837,0.09512988
-0.7160804020100503,1.288689,-0.25340337,1.3208522,-0.091581285,0.92756706,0.100019455
-0.7010050251256281,1.2977846,-0.25968412,1.3265799,-0.088839866,0.9168233,0.10493097
-0.6859296482412061,1.3072697,-0.26572385,1.3316389,-0.08570924,0.90616983,0.109869674
-0.670854271356784,1.3172293,-0.27185777,1.3359864,-0.08216476,0.8952628,0.11356503
-0.6557788944723618,1.3277298,-0.2788379,1.3395771,-0.07817982,0.8828619,0.11471755
-0.6407035175879398,1.3389286,-0.28548232,1.3349478,-0.07109999,0.8694935,0.11634623
-0.6256281407035176,1.3505725,-0.29277983,1.323529,-0.061140537,0.8552772,0.11839183
-0.6105527638190955,1.3629875,-0.30034092,1.3085998,-0.04945948,0.8403124,0.12080561
-0.5954773869346734,1.3765156,-0.30775815,1.2786547,-0.035603955,0.8246687,0.123518124
-0.5804020100502513,1.3912075,-0.31699204,1.2380642,-0.021571517,0.808269,0.12539078
-0.5653266331658292,1.406507,-0.32533818,1.1787575,-0.0076784682,0.79187095,0.12726486
-0.550251256281407,1.4161686,-0.33193034,1.1149492,0.0066910074,0.7754742,0.1291405
-0.535175879396985,1.413497,-0.33298844,1.0457116,0.021635106,0.75907904,0.13101792
-0.5201005025125629,1.375915,-0.32110825,0.96950966,0.03722678,0.7426855,0.13289739
-0.5050251256281407,1.2735343,-0.28924665,0.87842786,0.049891114,0.72579366,0.13463002
-0.48994974874371855,1.095877,-0.23751979,0.7962254,0.052849423,0.7069978,0.1357584
-0.4748743718592965,0.863237,-0.18370357,0.7189375,0.05452202,0.6881408,0.13680418
-0.4597989949748744,0.64417535,-0.14496648,0.6472504,0.051628686,0.6692198,0.13776399
-0.44472361809045236,0.46822792,-0.12520844,0.58091956,0.046241485,0.6502327,0.13863453
-0.4296482412060303,0.36313316,-0.12546763,0.521092,0.04054903,0.631177,0.13941263
-0.414572864321608,0.28669748,-0.13298343,0.46956214,0.03347852,0.6120505,0.14009528
-0.39949748743718594,0.23638043,-0.14303243,0.4229712,0.02384109,0.5903694,0.13964318
-0.3844221105527639,0.19491072,-0.15329795,0.37818122,0.014521709,0.5683535,0.13890897
-0.3693467336683418,0.16325468,-0.16171627,0.33511597,0.00550689,0.5464835,0.13808794
-0.35427135678391974,0.13305373,-0.17007957,0.29491994,-0.004709679,0.5247589,0.13718092
-0.33919597989949746,0.10647403,-0.17659684,0.25567448,-0.015017977,0.50317717,0.13618876
-0.3241206030150754,0.08150183,-0.18212627,0.21676195,-0.024715163,0.48194453,0.13533318
-0.3090452261306533,0.057060145,-0.18754849,0.17816643,-0.03383047,0.46158463,0.13547738
-0.29396984924623126,0.033905234,-0.19114561,0.14155722,-0.04242309,0.43989837,0.13460827
-0.2788944723618092,0.011990416,-0.19302818,0.10455829,-0.05074051,0.41814548,0.13367361
-0.2638190954773869,-0.010235505,-0.19389772,0.06745852,-0.05858162,0.39639297,0.13273343
-0.24874371859296485,-0.032444485,-0.19337745,0.031039627,-0.065464586,0.3746407,0.13178763
-0.23366834170854278,-0.05469315,-0.19238561,-0.0038978092,-0.07119824,0.35288897,0.13083626
-0.21859296482412072,-0.07668753,-0.19117585,-0.03899621,-0.07703827,0.33130524,0.12696724
-0.20351758793969865,-0.09744117,-0.18966424,-0.07421123,-0.08320907,0.30959347,0.12294331
-0.18844221105527637,-0.11722377,-0.1857098,-0.10712257,-0.08774108,0.287728,0.11888132
-0.1733668341708543,-0.13790238,-0.18160443,-0.13870572,-0.09140382,0.26568985,0.11477647
-0.15829145728643224,-0.15718037,-0.17672251,-0.17038524,-0.09509796,0.24491253,0.11010112
-0.14321608040201017,-0.17547703,-0.17156465,-0.2016522,-0.0985556,0.22710243,0.10431276
-0.1281407035175881,-0.19352724,-0.16622774,-0.22969906,-0.100423805,0.20926948,0.09852345
-0.11306532663316582,-0.2095849,-0.15926686,-0.257367,-0.102760985,0.19141245,0.092733055
-0.09798994974874375,-0.22574396,-0.15239686,-0.28324693,-0.10447815,0.17353009,0.086941555
-0.08291457286432169,-0.24064918,-0.14482637,-0.3049411,-0.104536206,0.15939894,0.08069119
-0.06783919597989962,-0.25342575,-0.13623689,-0.3265567,-0.10468688,0.14731644,0.07418784
-0.05276381909547734,-0.26619676,-0.12778261,-0.34809396,-0.10492999,0.13531996,0.06766937
-0.03768844221105527,-0.27737123,-0.118879855,-0.36418298,-0.10404287,0.1234073,0.06113613
-0.022613065326633208,-0.2864022,-0.10935975,-0.37891155,-0.10299364,0.11157626,0.054588553
-0.007537688442211143,-0.29534975,-0.09998169,-0.3934641,-0.10205471,0.104317605,0.04680524
0.007537688442210921,-0.30334616,-0.09051635,-0.4053217,-0.10078824,0.09807397,0.03882554
0.022613065326633208,-0.3078427,-0.08032859,-0.412344,-0.09887269,0.09203811,0.030875726
0.03768844221105527,-0.3121087,-0.070290536,-0.4191241,-0.09712856,0.08621196,0.022956071
0.05276381909547734,-0.3161506,-0.060398027,-0.42566177,-0.09555605,0.08059747,0.015066865
0.0678391959798994,-0.31742945,-0.05056308,-0.4267611,-0.093390636,0.07959982,0.0070127137
0.08291457286432147,-0.3171406,-0.040819697,-0.42564854,-0.09115324,0.07951395,-0.0010696432
0.09798994974874375,-0.31604934,-0.031100824,-0.42421517,-0.089129426,0.079536855,-0.009146074
0.11306532663316582,-0.31416374,-0.02149639,-0.4215949,-0.08723149,0.07967779,-0.017216077
0.12814070351758788,-0.3081147,-0.0121253645,-0.41185743,-0.08491928,0.08002018,-0.02528625
0.14321608040200995,-0.30158153,-0.0029557392,-0.4017675,-0.082842186,0.0831028,-0.033532385
0.158291457286432,-0.29454517,0.006004553,-0.39132518,-0.08100035,0.087045886,-0.041524123
0.1733668341708543,-0.2862504,0.014141287,-0.37761483,-0.07899427,0.09291152,-0.048839483
0.18844221105527637,-0.27637655,0.021180537,-0.36041987,-0.07681766,0.099353954,-0.0561524
0.20351758793969843,-0.26589665,0.027888045,-0.34281522,-0.074901,0.10621217,-0.063463576
0.2185929648241205,-0.25411665,0.034156267,-0.32479918,-0.07324527,0.11528678,-0.070732415
0.23366834170854256,-0.24072547,0.040139142,-0.30214548,-0.07165863,0.1262605,-0.0779668
0.24874371859296485,-0.2224444,0.045901194,-0.27828363,-0.07029796,0.1371195,-0.08521001
0.2638190954773869,-0.20417556,0.051678866,-0.25400427,-0.069195226,0.14787021,-0.09246158
0.278894472361809,-0.18613203,0.057061568,-0.22897899,-0.068347186,0.1591286,-0.09959414
0.29396984924623104,-0.16862276,0.059552602,-0.19998078,-0.06783337,0.17452343,-0.10578582
0.3090452261306531,-0.14991717,0.061995212,-0.17009169,-0.06762157,0.18986557,-0.111858666
0.3241206030150754,-0.13035777,0.06440325,-0.13985601,-0.06763241,0.20515701,-0.117817335
0.33919597989949746,-0.10831808,0.065921515,-0.10891097,-0.06800549,0.22039992,-0.12366622
0.3542713567839195,-0.085040495,0.06697005,-0.07726374,-0.06875707,0.23611933,-0.12932095
0.3693467336683416,-0.061114356,0.06760129,-0.0454028,-0.06970701,0.2552069,-0.1342988
0.38442211055276365,-0.037753087,0.066893764,-0.01332718,-0.07085613,0.27425292,-0.13918586
0.39949748743718594,-0.014620615,0.064851865,0.018974314,-0.07261311,0.29326078,-0.14398968
0.414572864321608,0.0091928,0.06262775,0.051800657,-0.07446183,0.31214818,-0.14883837
0.42964824120603007,0.033817295,0.060139764,0.084783785,-0.07648256,0.33101997,-0.15357424
0.44472361809045213,0.06005332,0.05688299,0.1178347,-0.07881184,0.3514437,-0.15768114
0.4597989949748742,0.08669701,0.053458646,0.15052906,-0.0820494,0.3725343,-0.16141458
0.4748743718592965,0.11384436,0.049191955,0.18337518,-0.085343525,0.39357224,-0.16501038
0.48994974874371855,0.14070757,0.043947745,0.21637136,-0.08869352,0.4145603,-0.16847448
0.5050251256281406,0.16818938,0.038547844,0.24983256,-0.092561096,0.43550023,-0.17181258
0.5201005025125629,0.19630119,0.03298939,0.28409398,-0.09712298,0.4563942,-0.17502998
0.5351758793969847,0.22571355,0.02670925,0.31899658,-0.101493984,0.4775305,-0.17706753
0.550251256281407,0.25623322,0.019981878,0.35417458,-0.105858624,0.49841222,-0.17884539
0.5653266331658289,0.2884977,0.01313943,0.39030084,-0.11069026,0.51899064,-0.1804531
0.5804020100502512,0.32210788,0.0062275147,0.42700416,-0.11556381,0.5392536,-0.18188407
0.5954773869346734,0.3623954,-0.001033191,0.46414906,-0.12037772,0.55777127,-0.18245424
0.6105527638190953,0.40537715,-0.008218314,0.5024803,-0.12507942,0.5760044,-0.18287644
0.6256281407035176,0.45008928,-0.015260057,0.5447029,-0.12904006,0.5940764,-0.1832116
0.6407035175879394,0.49904045,-0.021819271,0.58724993,-0.13254957,0.61276287,-0.18368763
0.6557788944723617,0.56327325,-0.026229262,0.6301611,-0.13583358,0.6317565,-0.18417482
0.670854271356784,0.6296837,-0.029567845,0.67634934,-0.13810483,0.6508119,-0.18460473
0.6859296482412058,0.6972383,-0.032247316,0.7254744,-0.13928953,0.66992193,-0.18498385
0.7010050251256281,0.77379715,-0.030651536,0.7746642,-0.14011163,0.68908113,-0.18531734
0.71608040201005,0.8574148,-0.025046486,0.8237098,-0.14049998,0.70735955,-0.1855124
0.7311557788944723,0.939805,-0.019041635,0.87544733,-0.13739757,0.72538245,-0.18546638
0.7462311557788945,1.0209591,-0.012634108,0.9265177,-0.1338498,0.74337465,-0.18515009
0.7613065326633164,1.089645,-0.002433798,0.9766884,-0.13000897,0.76133054,-0.18451673
0.7763819095477387,1.1541247,0.008099436,1.0253634,-0.1249141,0.7792435,-0.18350463
0.7914572864321605,1.2154332,0.018485732,1.0714129,-0.11775044,0.7971035,-0.18202916
0.8065326633165828,1.2660905,0.028210979,1.1157598,-0.110487945,0.81489676,-0.17996863
0.8216080402010051,1.2954857,0.036284894,1.1578888,-0.10305247,0.8315163,-0.17747565
0.8366834170854269,1.3232995,0.044124115,1.1891443,-0.09481457,0.84729624,-0.17509578
0.8517587939698492,1.3495408,0.051730104,1.2172989,-0.08655004,0.8630342,-0.17277282
0.8668341708542711,1.3645465,0.057303894,1.244165,-0.07840416,0.8787389,-0.17049563
0.8819095477386933,1.3717113,0.061436173,1.2666109,-0.070656255,0.89441574,-0.16825595
0.8969849246231156,1.3780118,0.06541481,1.2794892,-0.06378251,0.90917075,-0.16578001
0.9120603015075375,1.3834538,0.06924067,1.2917747,-0.05699205,0.9198463,-0.16210806
0.9271356783919598,1.3801537,0.07127363,1.3034692,-0.050284624,0.9305197,-0.15844232
0.9422110552763816,1.3759849,0.07310788,1.309403,-0.04469642,0.94119054,-0.15478261
0.9572864321608039,1.3716375,0.074822836,1.3118663,-0.03977798,0.9518597,-0.15112859
0.9723618090452262,1.3665893,0.076146245,1.3139462,-0.034814753,0.9625268,-0.14748007
0.987437185929648,1.3597053,0.07644978,1.3157963,-0.029912509,0.97319174,-0.14383678
1.0025125628140703,1.3530929,0.07680609,1.3131013,-0.026204072,0.9838549,-0.14019859
1.0175879396984921,1.3467047,0.07754909,1.3101568,-0.02254095,0.9945161,-0.13656522
1.0326633165829144,1.3405739,0.07804185,1.3069565,-0.018924303,1.0017858,-0.1328338
1.0477386934673367,1.3347788,0.07822204,1.3035839,-0.015751189,1.008516,-0.1291374
1.0628140703517586,1.3292726,0.07845487,1.3007737,-0.013230127,1.0152746,-0.12549475
1.0778894472361809,1.324051,0.07873946,1.2986504,-0.010793912,1.0220603,-0.12190362
1.0929648241206027,1.318743,0.079188704,1.2967108,-0.008098647,1.0288719,-0.11836208
1.108040201005025,1.3125309,0.07914907,1.2920309,-0.005776469,1.0357088,-0.11486819
1.1231155778894473,1.3064041,0.07910871,1.2864553,-0.0035709133,1.0425695,-0.111420125
1.1381909547738691,1.300371,0.07906759,1.281092,-0.0013228082,1.0494537,-0.10801623
1.1532663316582914,1.2944427,0.07902562,1.276131,0.0008809475,1.0563599,-0.10465492
1.1683417085427132,1.2896022,0.07878401,1.272579,0.0025620994,1.0632882,-0.101334706
1.1834170854271355,1.2851536,0.07867489,1.2691019,0.0042714914,1.0667971,-0.098343566
1.1984924623115578,1.2808032,0.07862715,1.2656829,0.0060283896,1.0696235,-0.095401965
1.2135678391959797,1.2764502,0.07856318,1.2621902,0.0076495814,1.0724261,-0.092450574
1.228643216080402,1.2717938,0.07826532,1.2587414,0.009206477,1.0752052,-0.08948967
1.2437185929648238,1.2671909,0.078020535,1.2553557,0.0107900705,1.0779619,-0.086519554
1.258793969849246,1.2626394,0.077826835,1.2518426,0.012253051,1.080697,-0.08354045
1.2738693467336684,1.2580893,0.07749606,1.2480974,0.013507778,1.0834104,-0.08055265
1.2889447236180902,1.2535398,0.07712415,1.2444192,0.014783336,1.0861036,-0.077556394
1.3040201005025125,1.2490078,0.076793805,1.2408063,0.016055636,1.0887768,-0.07455191
1.3190954773869343,1.2445589,0.07647767,1.2372526,0.017021636,1.0914304,-0.07153941
1.3341708542713566,1.2406217,0.07600066,1.2337512,0.01800103,1.0941471,-0.06864939
1.349246231155779,1.236698,0.07553182,1.2303,0.018993448,1.0969307,-0.066402815
1.3643216080402008,1.2327864,0.07506966,1.2268493,0.020036593,1.0980406,-0.065518714
1.379396984924623,1.2288843,0.07461308,1.2234737,0.021065712,1.0990644,-0.064562336
1.3944723618090453,1.2250929,0.074423134,1.2202345,0.022029161,1.1000092,-0.063539505
1.4095477386934672,1.2215196,0.0742236,1.2171109,0.022937017,1.1008811,-0.062455352
1.4246231155778895,1.2181771,0.07395849,1.2141671,0.023710389,1.1016856,-0.061314315
1.4396984924623113,1.2150373,0.073635854,1.2113804,0.02434517,1.1024271,-0.060120367
1.4547738693467336,1.2120743,0.07326309,1.2086306,0.024956303,1.1031097,-0.05887703
1.4698492462311559,1.2092651,0.07284674,1.2058761,0.025595143,1.1037374,-0.057587437
1.4849246231155777,1.2065891,0.07239256,1.2031213,0.026233407,1.1043136,-0.056254417
1.5,1.2040477,0.07203131,1.2003653,0.02687114,1.1048412,-0.05488052


==> figs/data/naca/p3mf_profiles.csv <==
y,u_x0p75,v_x0p75,u_x1,v_x1,u_x2,v_x2
-1.5,1.0752109,-0.10541273,1.0888609,-0.08079126,1.0672917,-0.013040508
-1.484924623115578,1.0765516,-0.10655261,1.0902915,-0.08144521,1.0677356,-0.012526047
-1.4698492462311559,1.0779316,-0.10769618,1.0919464,-0.08210856,1.0681895,-0.011986346
-1.4547738693467336,1.0793523,-0.10884364,1.0938482,-0.082727745,1.0686566,-0.011415111
-1.4396984924623115,1.0808159,-0.10999516,1.0957613,-0.08330033,1.0691402,-0.010802964
-1.4246231155778895,1.0823529,-0.11123142,1.0976876,-0.0838201,1.0695436,-0.010134717
-1.4095477386934674,1.0840409,-0.11277832,1.0996288,-0.08427967,1.0698427,-0.009409568
-1.3944723618090453,1.0857648,-0.11431847,1.1015872,-0.08467033,1.0700543,-0.008636559
-1.379396984924623,1.0875275,-0.11585136,1.1035262,-0.08500494,1.0701909,-0.007822604
-1.364321608040201,1.0893321,-0.1173764,1.105542,-0.08539904,1.0702629,-0.006973112
-1.349246231155779,1.0911822,-0.11889291,1.107755,-0.085919484,1.0702776,-0.0060924166
-1.3341708542713568,1.0930818,-0.120400116,1.1099708,-0.08643044,1.0702416,-0.0051840437
-1.3190954773869348,1.0950353,-0.12189716,1.1121892,-0.08693164,1.0701606,-0.0042509167
-1.3040201005025125,1.097007,-0.12328898,1.1144108,-0.08742276,1.0700388,-0.0032954854
-1.2889447236180904,1.0991087,-0.12483509,1.1166354,-0.08790349,1.0698799,-0.0023198265
-1.2738693467336684,1.1013088,-0.1265591,1.1188828,-0.088376686,1.0696872,-0.0013257223
-1.2587939698492463,1.1035129,-0.12827925,1.1213396,-0.08886623,1.0694636,-0.00031471174
-1.2437185929648242,1.1057209,-0.12999478,1.1237977,-0.089333676,1.0692118,0.0007118637
-1.228643216080402,1.1079345,-0.13170464,1.126258,-0.089779444,1.068443,0.0021702545
-1.2135678391959799,1.1101547,-0.13340734,1.12872,-0.09020389,1.0676082,0.0036611578
-1.1984924623115578,1.112592,-0.1351252,1.1311837,-0.09060737,1.0667274,0.005166808
-1.1834170854271358,1.1151017,-0.13701874,1.1338773,-0.090948895,1.0657971,0.0066880747
-1.1683417085427137,1.1175898,-0.13900565,1.1367329,-0.091293275,1.0648146,0.00822589
-1.1532663316582914,1.1201435,-0.14102185,1.1396052,-0.09169854,1.0637764,0.009781267
-1.1381909547738693,1.1227776,-0.14307433,1.1426191,-0.09214629,1.0626793,0.011355297
-1.1231155778894473,1.1255146,-0.14517303,1.1457764,-0.09250138,1.0615194,0.012949159
-1.1080402010050252,1.1284559,-0.14722888,1.148996,-0.092768565,1.0602928,0.014564135
-1.0929648241206031,1.131617,-0.14942995,1.1523807,-0.09304558,1.0589952,0.016201625
-1.0778894472361809,1.1349082,-0.15173312,1.1560373,-0.09340374,1.057622,0.017863128
-1.0628140703517588,1.1383269,-0.15404624,1.1596843,-0.0936299,1.0561672,0.019550301
-1.0477386934673367,1.1418722,-0.15636925,1.1632984,-0.0937207,1.0546259,0.021264937
-1.0326633165829147,1.1455802,-0.15894674,1.1670828,-0.09384237,1.052992,0.023008991
-1.0175879396984926,1.1494117,-0.16172974,1.1710528,-0.09399621,1.0500034,0.025227947
-1.0025125628140703,1.1533145,-0.16435322,1.1750754,-0.094053775,1.0461421,0.027704991
-0.9874371859296482,1.157316,-0.16684361,1.1791495,-0.09401574,1.041998,0.030155709
-0.9723618090452262,1.16146,-0.16937086,1.1834434,-0.094030105,1.0378058,0.03259885
-0.957286432160804,1.1658148,-0.17233282,1.187834,-0.09399085,1.0335675,0.035034798
-0.9422110552763819,1.1702054,-0.17524628,1.192203,-0.093759105,1.0292858,0.037463963
-0.9271356783919599,1.1747671,-0.17809357,1.196651,-0.093391426,1.0249634,0.039886698
-0.9120603015075377,1.1796808,-0.18111032,1.2015923,-0.09317004,1.0206017,0.042303372
-0.8969849246231156,1.1846808,-0.18432945,1.2066963,-0.09283458,1.0162036,0.044714294
-0.8819095477386935,1.1898094,-0.18764587,1.2119006,-0.0923451,1.0107639,0.047287703
-0.8668341708542714,1.1953968,-0.19100344,1.2173121,-0.09175709,1.0035518,0.05012374
-0.8517587939698493,1.2011516,-0.19446708,1.2230147,-0.09113234,0.99629647,0.052923113
-0.8366834170854272,1.2071675,-0.19812351,1.2287109,-0.09029529,0.98899674,0.05568487
-0.8216080402010051,1.2135886,-0.20176542,1.2344346,-0.08926105,0.981651,0.058408037
-0.8065326633165829,1.220333,-0.20567085,1.2405661,-0.08806297,0.9742588,0.061091594
-0.7914572864321608,1.227544,-0.20968994,1.2469649,-0.08670545,0.9668187,0.06373449
-0.7763819095477387,1.2350422,-0.21374176,1.2533178,-0.08516479,0.95932883,0.06633557
-0.7613065326633166,1.2430173,-0.21809061,1.2596959,-0.083411515,0.9510155,0.06892132
-0.7462311557788945,1.2513516,-0.22241156,1.2663859,-0.08125646,0.94071853,0.07154675
-0.7311557788944724,1.2601942,-0.22693789,1.272954,-0.078786775,0.9304496,0.0741448
-0.7160804020100503,1.2694584,-0.23157024,1.2788237,-0.07567766,0.92021537,0.076710194
-0.7010050251256281,1.2792815,-0.2367868,1.2828004,-0.07127592,0.9100222,0.079235986
-0.6859296482412061,1.2896281,-0.24167386,1.285874,-0.06632657,0.8998805,0.08171268
-0.670854271356784,1.3004735,-0.24655186,1.2879871,-0.060794905,0.8893553,0.0838807
-0.6557788944723618,1.3119061,-0.2521104,1.2890776,-0.05464358,0.8775817,0.0855123
-0.6407035175879398,1.3239328,-0.25714552,1.2855179,-0.046753746,0.8654568,0.08720985
-0.6256281407035176,1.336405,-0.26260892,1.2782673,-0.03753046,0.8530246,0.08896513
-0.6105527638190955,1.3494041,-0.2680179,1.26899,-0.027519176,0.8403211,0.090771414
-0.5954773869346734,1.3627728,-0.27270144,1.2470928,-0.015032563,0.8273329,0.09260532
-0.5804020100502513,1.3758938,-0.2780838,1.2153776,-0.00086035684,0.812752,0.09384842
-0.5653266331658292,1.3876595,-0.28138974,1.1690502,0.015185155,0.7981729,0.095089875
-0.550251256281407,1.3948996,-0.2833488,1.1200032,0.031023568,0.7835963,0.09632955
-0.535175879396985,1.3941742,-0.28127626,1.0676762,0.046612177,0.76902205,0.097567074
-0.5201005025125629,1.3717303,-0.27010193,1.0110611,0.061848912,0.75445086,0.098802224
-0.5050251256281407,1.3084047,-0.24459058,0.9423686,0.07454498,0.7392074,0.099851936
-0.48994974874371855,1.1930939,-0.20375915,0.88028055,0.08088804,0.72145844,0.10019609
-0.4748743718592965,1.0311071,-0.15964568,0.8200604,0.08644857,0.70373327,0.10050197
-0.4597989949748744,0.8641753,-0.12542102,0.7599375,0.08876827,0.68603307,0.100767985
-0.44472361809045236,0.70882004,-0.1053787,0.70091146,0.08887138,0.6683587,0.10099262
-0.4296482412060303,0.5897018,-0.10245135,0.64527833,0.088005275,0.65071124,0.101174384
-0.414572864321608,0.4881928,-0.10626755,0.5941743,0.08497542,0.63309133,0.101311915
-0.39949748743718594,0.41033018,-0.11591679,0.54394525,0.07901055,0.6129349,0.10069534
-0.3844221105527639,0.34474933,-0.12678412,0.49517915,0.07309954,0.5922356,0.09983278
-0.3693467336683418,0.2946109,-0.13670477,0.447814,0.06724006,0.5714665,0.09885168
-0.35427135678391974,0.24776635,-0.14641634,0.40289828,0.05957569,0.5506279,0.09775296
-0.33919597989949746,0.20744471,-0.15486093,0.3584769,0.051608387,0.5297205,0.096537925
-0.3241206030150754,0.16997892,-0.16246326,0.31445757,0.044064485,0.50887483,0.09523825
-0.3090452261306533,0.13335036,-0.1697186,0.2708206,0.03692374,0.48847425,0.09390551
-0.29396984924623126,0.09870707,-0.17561036,0.22735292,0.028700218,0.46688023,0.09150727
-0.2788944723618092,0.06555657,-0.18034403,0.18387283,0.02061358,0.44523087,0.08906391
-0.2638190954773869,0.032571603,-0.18426366,0.14039052,0.012981193,0.42358345,0.08662099
-0.24874371859296485,0.00041753706,-0.18661562,0.09711641,0.005584431,0.40193763,0.084178545
-0.23366834170854278,-0.031752393,-0.1881071,0.054305565,-0.001956591,0.38029376,0.08173659
-0.21859296482412072,-0.06370827,-0.18924691,0.011509653,-0.009326084,0.3597784,0.078329325
-0.20351758793969865,-0.09583098,-0.19002561,-0.031290296,-0.01666575,0.33922958,0.074879155
-0.18844221105527637,-0.12617716,-0.18787546,-0.0724712,-0.02324778,0.31858936,0.07142594
-0.1733668341708543,-0.15713926,-0.18585153,-0.11260134,-0.02954402,0.29784644,0.06796927
-0.15829145728643224,-0.1860691,-0.1820697,-0.15254,-0.03582809,0.27831307,0.06407725
-0.14321608040201017,-0.21382445,-0.17744412,-0.19171637,-0.041923165,0.2615059,0.059279684
-0.1281407035175881,-0.24114616,-0.17271453,-0.22706163,-0.0469312,0.24468134,0.054483164
-0.11306532663316582,-0.26497155,-0.1665779,-0.26160556,-0.052306004,0.2278387,0.04968772
-0.09798994974874375,-0.28885502,-0.16068709,-0.29382673,-0.057419702,0.2109769,0.04489343
-0.08291457286432169,-0.3107419,-0.15430246,-0.3211847,-0.061797086,0.19742617,0.039348487
-0.06783919597989962,-0.32946387,-0.14701347,-0.3483374,-0.06628344,0.18568672,0.033404693
-0.05276381909547734,-0.34809682,-0.13998857,-0.37528545,-0.070878625,0.17402801,0.027455067
-0.03768844221105527,-0.36408466,-0.13238436,-0.3949078,-0.074528426,0.162448,0.021499788
-0.022613065326633208,-0.37657586,-0.12397913,-0.41265744,-0.07804981,0.1509447,0.015538982
-0.007537688442211143,-0.38889378,-0.11587494,-0.43010864,-0.08167576,0.14401218,0.008841818
0.007537688442210921,-0.3998969,-0.107777454,-0.4439402,-0.084930114,0.13805656,0.0020316076
0.022613065326633208,-0.4062403,-0.09889655,-0.45136678,-0.08747253,0.13226677,-0.0047561047
0.03768844221105527,-0.41223633,-0.090354174,-0.45846185,-0.09020012,0.12664433,-0.011521104
0.05276381909547734,-0.4178945,-0.08214085,-0.46522564,-0.09311291,0.12119086,-0.018263178
0.0678391959798994,-0.41853145,-0.07358746,-0.46527,-0.095298655,0.11987553,-0.025135469
0.08291457286432147,-0.41661572,-0.065174736,-0.4625898,-0.097380325,0.119424365,-0.031973448
0.09798994974874375,-0.4133438,-0.057158742,-0.45951432,-0.09969896,0.11912305,-0.03874069
0.11306532663316582,-0.40890145,-0.04945036,-0.4551055,-0.10221065,0.11898428,-0.045431174
0.12814070351758788,-0.39855707,-0.041587535,-0.44298783,-0.10463628,0.119128674,-0.052033886
0.14321608040200995,-0.38771594,-0.034076363,-0.43052116,-0.10723534,0.12298757,-0.058325764
0.158291457286432,-0.37635875,-0.026930658,-0.41770515,-0.11000787,0.12726921,-0.06431017
0.1733668341708543,-0.36252198,-0.020006241,-0.4010393,-0.11241528,0.13297714,-0.07021585
0.18844221105527637,-0.34550396,-0.013396545,-0.38032272,-0.11445352,0.13912842,-0.076127455
0.20351758793969843,-0.32776442,-0.007259386,-0.35926804,-0.116704054,0.14559922,-0.082043335
0.2185929648241205,-0.30856913,-0.0016402355,-0.3378737,-0.1191677,0.15391944,-0.088034995
0.23366834170854256,-0.28787944,0.0034039998,-0.31150222,-0.12084974,0.16383782,-0.094020665
0.24874371859296485,-0.26351514,0.007601682,-0.28394613,-0.12257802,0.17365855,-0.09990523
0.2638190954773869,-0.23917618,0.0118112145,-0.25607345,-0.124535635,0.18338713,-0.10569446
0.278894472361809,-0.21458565,0.015889714,-0.2275135,-0.12664653,0.19354393,-0.11134327
0.29396984924623104,-0.18750097,0.01856578,-0.19483578,-0.12847081,0.2072141,-0.116541974
0.3090452261306531,-0.1597114,0.020715397,-0.16148017,-0.1306563,0.22087398,-0.12162859
0.3241206030150754,-0.13141869,0.022489278,-0.12788276,-0.13307749,0.23452398,-0.12660748
0.33919597989949746,-0.10221574,0.023306368,-0.09293481,-0.13554883,0.2481646,-0.13148277
0.3542713567839195,-0.0723501,0.02380361,-0.05635409,-0.13790661,0.26230434,-0.13616815
0.3693467336683416,-0.041727204,0.02413829,-0.019517837,-0.14033705,0.2797724,-0.14016524
0.38442211055276365,-0.010904695,0.023174813,0.017575046,-0.14284061,0.29726848,-0.14406733
0.39949748743718594,0.020210905,0.020860253,0.055434685,-0.14548115,0.31479034,-0.14788221
0.414572864321608,0.051883306,0.018370401,0.09371995,-0.1482718,0.33210763,-0.15159036
0.42964824120603007,0.08405229,0.015528436,0.13202944,-0.15114468,0.349455,-0.15521139
0.44472361809045213,0.11663465,0.011281903,0.17044857,-0.15402311,0.3682505,-0.15825203
0.4597989949748742,0.14986889,0.0068297135,0.20932594,-0.1564839,0.38769126,-0.16096503
0.4748743718592965,0.1844481,0.0017077357,0.24811608,-0.15892711,0.407126,-0.16357756
0.48994974874371855,0.21971013,-0.004244046,0.28682,-0.16135296,0.42655492,-0.16609403
0.5050251256281406,0.25545853,-0.010267719,0.3252677,-0.16392253,0.44597828,-0.16851854
0.5201005025125629,0.2917023,-0.0163646,0.36354747,-0.1667291,0.46539643,-0.170855
0.5351758793969847,0.32978135,-0.022866681,0.40165937,-0.16898474,0.48585534,-0.17232557
0.550251256281407,0.36942378,-0.02959188,0.43988687,-0.17104436,0.5063832,-0.1736062
0.5653266331658289,0.41014594,-0.03592269,0.47920284,-0.1729804,0.52688086,-0.17476268
0.5804020100502512,0.45175877,-0.041990913,0.5188914,-0.17483419,0.54734755,-0.17579004
0.5954773869346734,0.4994071,-0.047681365,0.5587527,-0.17660718,0.56634516,-0.17624398
0.6105527638190953,0.5490081,-0.052996453,0.599207,-0.17824431,0.5850321,-0.17654556
0.6256281407035176,0.59963155,-0.057960782,0.6413124,-0.17909846,0.6035266,-0.1767391
0.6407035175879394,0.65274996,-0.062198907,0.6830951,-0.17941089,0.62193835,-0.17663078
0.6557788944723617,0.7144779,-0.06398896,0.7248223,-0.17942503,0.6403125,-0.17636558
0.670854271356784,0.7756693,-0.06451246,0.76791364,-0.17832297,0.65863854,-0.17602532
0.6859296482412058,0.8367672,-0.06448733,0.812022,-0.1762225,0.6769213,-0.17561823
0.7010050251256281,0.9002047,-0.061555494,0.855691,-0.1739382,0.6951659,-0.17515156
0.71608040201005,0.9649185,-0.05592435,0.89873815,-0.17139141,0.7116989,-0.17417814
0.7311557788944723,1.0282214,-0.049972076,0.94051,-0.16613926,0.727726,-0.17301504
0.7462311557788945,1.0901024,-0.043696366,0.9813177,-0.16067398,0.74365854,-0.17176417
0.7613065326633164,1.1416101,-0.034201454,1.021139,-0.15511248,0.759479,-0.17041035
0.7763819095477387,1.1898658,-0.024333255,1.0587236,-0.14881802,0.7751666,-0.1689336
0.7914572864321605,1.2357001,-0.014476975,1.0926259,-0.14122121,0.7906909,-0.16730633
0.8065326633165828,1.2735112,-0.0048753237,1.1252271,-0.13361146,0.80600923,-0.16548914
0.8216080402010051,1.2955748,0.0038252613,1.1561542,-0.12587729,0.8202,-0.16323082
0.8366834170854269,1.3163714,0.012301353,1.1792753,-0.117387466,0.83370674,-0.1608144
0.8517587939698492,1.3359098,0.020554338,1.2002704,-0.10888288,0.84720755,-0.15843767
0.8668341708542711,1.3463169,0.027028238,1.2204379,-0.10049271,0.8607037,-0.15609284
0.8819095477386933,1.3504899,0.03223639,1.2374814,-0.092446454,0.87419593,-0.1537742
0.8969849246231156,1.3541446,0.037293524,1.2475519,-0.08514087,0.8870973,-0.15135553
0.9120603015075375,1.3572849,0.042200502,1.2571843,-0.077928856,0.897314,-0.1484134
0.9271356783919598,1.3546896,0.045360465,1.2663792,-0.07081019,0.90749174,-0.14550388
0.9422110552763816,1.351633,0.048366576,1.2715105,-0.06461499,0.91763276,-0.14262556
0.9572864321608039,1.3485714,0.05130397,1.2742648,-0.058959145,0.9277385,-0.13977702
0.9723618090452262,1.3450406,0.05391237,1.2768307,-0.053253703,0.93781066,-0.13695718
0.987437185929648,1.3398709,0.055511888,1.2792459,-0.047626834,0.94785017,-0.13416475
1.0025125628140703,1.3348749,0.05708716,1.2784202,-0.043137074,0.95785874,-0.13139875
1.0175879396984921,1.3299682,0.05899627,1.2776396,-0.038703512,0.9678371,-0.12865809
1.0326633165829144,1.3247497,0.06051756,1.2769053,-0.034327563,0.97491956,-0.1255534
1.0477386934673367,1.3191092,0.061491642,1.275499,-0.030350896,0.98150164,-0.12242189
1.0628140703517586,1.3136353,0.06243863,1.273165,-0.026893761,0.9880644,-0.11932806
1.0778894472361809,1.3083256,0.06335899,1.2709302,-0.023451172,0.9946083,-0.116270415
1.0929648241206027,1.3031474,0.06440305,1.2688093,-0.019842643,1.0011345,-0.11324747
1.108040201005025,1.2977406,0.06492544,1.2659858,-0.01682738,1.0076432,-0.110257976
1.1231155778894473,1.2924881,0.065448366,1.2629983,-0.014030954,1.0141348,-0.10730063
1.1381909547738691,1.2874054,0.06597188,1.2601651,-0.011228375,1.0206108,-0.104374275
1.1532663316582914,1.2825112,0.06649606,1.2574059,-0.008505236,1.0270711,-0.10147776
1.1683417085427132,1.2778074,0.066711284,1.2542856,-0.006317671,1.0335166,-0.09861007
1.1834170854271355,1.273148,0.06701983,1.251273,-0.0040996466,1.0376533,-0.095975265
1.1984924623115578,1.2685692,0.06737511,1.2483612,-0.0018299059,1.0413332,-0.09341076
1.2135678391959797,1.26411,0.067702726,1.2452759,0.00016652852,1.0449984,-0.09087635
1.228643216080402,1.2598717,0.06779804,1.2421957,0.0020430582,1.0486485,-0.08837122
1.2437185929648238,1.255686,0.06794024,1.2392023,0.0039425925,1.0522844,-0.085894495
1.258793969849246,1.2515508,0.06812751,1.2362102,0.005699318,1.0559071,-0.08344534
1.2738693467336684,1.2475475,0.06816079,1.2331563,0.007215841,1.0595163,-0.08102297
1.2889447236180902,1.2436222,0.06814216,1.2301643,0.008750795,1.0631124,-0.07862663
1.3040201005025125,1.2397327,0.06815986,1.2272253,0.0102805905,1.0666959,-0.07625565
1.3190954773869343,1.2359029,0.068191625,1.2242492,0.011509183,1.0702671,-0.073909305
1.3341708542713566,1.2322862,0.06809748,1.2213182,0.0127517525,1.0738509,-0.07158693
1.349246231155779,1.2286781,0.068014316,1.2184314,0.014007929,1.0772758,-0.06932525
1.3643216080402008,1.2250782,0.067940176,1.215596,0.015202424,1.0789344,-0.067374974
1.379396984924623,1.2214844,0.06787359,1.2128365,0.01629458,1.0805429,-0.065468624
1.3944723618090453,1.2182333,0.06770638,1.2101429,0.017369762,1.0821052,-0.06360263
1.4095477386934672,1.215068,0.06756998,1.2075045,0.018430572,1.0836247,-0.061773926
1.4246231155778895,1.2119843,0.06742122,1.2048765,0.019442808,1.0851048,-0.059979767
1.4396984924623113,1.2089734,0.067261636,1.2022079,0.020350378,1.0865477,-0.05821778
1.4547738693467336,1.2060248,0.0670926,1.1995586,0.021195471,1.0879568,-0.05648579
1.4698492462311559,1.2031312,0.06691534,1.1972008,0.0219563,1.0893334,-0.054781903
1.4849246231155777,1.2002851,0.06673097,1.1948429,0.022716668,1.0906798,-0.05310442
1.5,1.1975374,0.06653899,1.1924846,0.023476612,1.0919979,-0.051451754


==> figs/data/naca/p4aa_profiles.csv <==
y,u_x0p75,v_x0p75,u_x1,v_x1,u_x2,v_x2
-1.5,1.0846623,-0.10611902,1.100389,-0.07877174,1.0717052,-0.00094070204
-1.484924623115578,1.0861728,-0.10756471,1.1022638,-0.07918274,1.0720273,-0.000121687175
-1.4698492462311559,1.0877407,-0.108986475,1.1042508,-0.07964234,1.0723342,0.0007077447
-1.4547738693467336,1.0893699,-0.11038296,1.1062369,-0.08013527,1.0726249,0.001548016
-1.4396984924623115,1.0910637,-0.11175252,1.1082219,-0.08067166,1.0728993,0.0023995682
-1.4246231155778895,1.092827,-0.113093376,1.1101928,-0.08127537,1.0731565,0.0032628714
-1.4095477386934674,1.0944831,-0.11426298,1.1121514,-0.08193296,1.0733957,0.004138416
-1.3944723618090453,1.0963519,-0.11576932,1.1141653,-0.082590334,1.073616,0.005026726
-1.379396984924623,1.0982867,-0.117389314,1.1162481,-0.083247416,1.073817,0.005928351
-1.364321608040201,1.1002305,-0.119006865,1.1184154,-0.08390412,1.0739974,0.0068438756
-1.349246231155779,1.1021863,-0.12062116,1.120643,-0.08442922,1.0741568,0.007773919
-1.3341708542713568,1.104157,-0.122231305,1.1229331,-0.08489646,1.0742935,0.008719129
-1.3190954773869348,1.1061482,-0.12383585,1.125289,-0.08532095,1.0744071,0.009680204
-1.3040201005025125,1.1081891,-0.12547417,1.1277107,-0.08570253,1.0744965,0.01065788
-1.2889447236180904,1.1103803,-0.1272567,1.1304584,-0.08630416,1.07456,0.011652933
-1.2738693467336684,1.1126806,-0.12909947,1.1332197,-0.08689239,1.0745971,0.012666199
-1.2587939698492463,1.1150671,-0.13099012,1.1359936,-0.08746364,1.074683,0.013803556
-1.2437185929648242,1.1175244,-0.13291983,1.1387814,-0.088016056,1.0748591,0.015152977
-1.228643216080402,1.1200405,-0.13488203,1.1415855,-0.08854767,1.0749885,0.01654732
-1.2135678391959799,1.1226066,-0.13687186,1.1444063,-0.08905609,1.0750679,0.017990142
-1.1984924623115578,1.125215,-0.13888524,1.1473356,-0.08962944,1.0750929,0.019485475
-1.1834170854271358,1.1276845,-0.14131983,1.15046,-0.0903305,1.0746272,0.02102623
-1.1683417085427137,1.1304263,-0.14366889,1.153662,-0.090995036,1.0735246,0.022588005
-1.1532663316582914,1.1333672,-0.14592156,1.156998,-0.09159612,1.0724262,0.024182076
-1.1381909547738693,1.1363426,-0.1482191,1.1605384,-0.09206473,1.0713323,0.025813978
-1.1231155778894473,1.1393723,-0.15058696,1.164088,-0.092530176,1.0702443,0.02749089
-1.1080402010050252,1.142514,-0.15303878,1.1676399,-0.09299922,1.0691632,0.029222414
-1.0929648241206031,1.1458987,-0.15556093,1.1713628,-0.09349088,1.0680907,0.031021742
-1.0778894472361809,1.1493535,-0.15823393,1.1753126,-0.09396321,1.0670294,0.032908082
-1.0628140703517588,1.1529101,-0.16094106,1.1792606,-0.094363995,1.0659823,0.03491101
-1.0477386934673367,1.1565716,-0.1636838,1.183512,-0.094808035,1.0641563,0.037219193
-1.0326633165829147,1.1603435,-0.16646363,1.18787,-0.095190674,1.0614048,0.03970479
-1.0175879396984926,1.1641716,-0.16954082,1.1922445,-0.09549934,1.0583757,0.042202085
-1.0025125628140703,1.1681331,-0.17281422,1.196952,-0.0959125,1.0550956,0.04470992
-0.9874371859296482,1.1724662,-0.17591038,1.2019305,-0.09631751,1.0515893,0.04722724
-0.9723618090452262,1.1769433,-0.17910966,1.2067575,-0.09654423,1.047879,0.049753137
-0.957286432160804,1.1815721,-0.18241745,1.2116736,-0.09664017,1.0439844,0.052286763
-0.9422110552763819,1.1861959,-0.18607616,1.2170771,-0.09699976,1.039676,0.05504073
-0.9271356783919599,1.1911911,-0.1896767,1.2225994,-0.09719825,1.0346988,0.058226142
-0.9120603015075377,1.1964127,-0.1933546,1.2282362,-0.09724155,1.0295203,0.061430827
-0.8969849246231156,1.2018228,-0.19720171,1.2342726,-0.09740254,1.0241374,0.06465505
-0.8819095477386935,1.2073617,-0.20139621,1.2404966,-0.097516105,1.0185478,0.06789903
-0.8668341708542714,1.2131846,-0.20569742,1.2466998,-0.097389184,1.0127496,0.07116297
-0.8517587939698493,1.2193761,-0.20991364,1.2530141,-0.09710659,1.0067406,0.07444703
-0.8366834170854272,1.2257812,-0.21418007,1.259935,-0.097051404,1.000104,0.07740626
-0.8216080402010051,1.2321695,-0.21885456,1.2671126,-0.09691375,0.99322397,0.0803532
-0.8065326633165829,1.2386967,-0.22398967,1.2744194,-0.09658656,0.9861063,0.08329125
-0.7914572864321608,1.2460498,-0.22918202,1.281906,-0.09610362,0.9784026,0.08630661
-0.7763819095477387,1.253701,-0.23433085,1.289728,-0.09564138,0.968589,0.08972843
-0.7613065326633166,1.2615821,-0.2398431,1.2975577,-0.094879486,0.95852745,0.09306901
-0.7462311557788945,1.2699027,-0.2456255,1.3054391,-0.09383608,0.94822884,0.09633181
-0.7311557788944724,1.2785147,-0.2517138,1.3134668,-0.09262161,0.93770266,0.09952004
-0.7160804020100503,1.2874956,-0.25793657,1.3219104,-0.09155138,0.92695856,0.10263675
-0.7010050251256281,1.2968781,-0.26501894,1.3303216,-0.08999873,0.9160049,0.10568482
-0.6859296482412061,1.3068527,-0.27206376,1.336786,-0.08723929,0.90485024,0.10866696
-0.670854271356784,1.3173946,-0.27877718,1.3418831,-0.08382537,0.8935023,0.11158566
-0.6557788944723618,1.328279,-0.28679597,1.3446412,-0.07958874,0.8819683,0.11444348
-0.6407035175879398,1.3396959,-0.29501718,1.3457233,-0.074432895,0.87025595,0.11724267
-0.6256281407035176,1.3518655,-0.30308053,1.3450986,-0.068341196,0.8583709,0.11998541
-0.6105527638190955,1.364349,-0.31211472,1.3269174,-0.058132328,0.8454201,0.12278336
-0.5954773869346734,1.376878,-0.32181323,1.296634,-0.04543973,0.8304977,0.12516275
-0.5804020100502513,1.3898871,-0.33127403,1.2593578,-0.031352058,0.81397414,0.12671284
-0.5653266331658292,1.3995627,-0.34036347,1.2157174,-0.015994735,0.7975041,0.12824444
-0.550251256281407,1.403315,-0.34818074,1.154176,0.00022305097,0.781091,0.12975624
-0.535175879396985,1.3955863,-0.3504384,1.0805917,0.01619082,0.76473963,0.13124661
-0.5201005025125629,1.3482409,-0.33818898,1.0039142,0.02874572,0.7484545,0.13271385
-0.5050251256281407,1.2531646,-0.3077183,0.9274941,0.038885366,0.7322416,0.13415615
-0.48994974874371855,1.1216477,-0.26528895,0.84545445,0.04277924,0.7150361,0.13524449
-0.4748743718592965,0.92824996,-0.21300727,0.7658942,0.04456278,0.695601,0.13563947
-0.4597989949748744,0.73650503,-0.16786346,0.6894114,0.04452193,0.67619497,0.13599487
-0.44472361809045236,0.5702571,-0.14377783,0.6166357,0.04172969,0.6568239,0.13630275
-0.4296482412060303,0.43841952,-0.13833113,0.55513173,0.033260554,0.63749504,0.13655289
-0.414572864321608,0.33326247,-0.14189628,0.49632576,0.02446397,0.6182185,0.13673165
-0.39949748743718594,0.26191276,-0.15406722,0.43997946,0.015389876,0.599008,0.13682029
-0.3844221105527639,0.20309132,-0.16687204,0.3888044,0.004798685,0.57857335,0.13615122
-0.3693467336683418,0.1641604,-0.17513753,0.34144828,-0.0066506187,0.5571637,0.13488962
-0.35427135678391974,0.12815754,-0.1833349,0.2957694,-0.01733626,0.5358963,0.13359535
-0.33919597989949746,0.09866531,-0.18895301,0.2507865,-0.027460549,0.5147822,0.13226594
-0.3241206030150754,0.07076873,-0.19483718,0.21036321,-0.037384614,0.49383277,0.13089876
-0.3090452261306533,0.043274622,-0.2014673,0.17056167,-0.047189936,0.47306034,0.12949094
-0.29396984924623126,0.015660493,-0.20730278,0.13112533,-0.056891333,0.45078695,0.12685195
-0.2788944723618092,-0.007072125,-0.20909734,0.09061704,-0.06607823,0.4284624,0.1240359
-0.2638190954773869,-0.030438285,-0.21115789,0.051265992,-0.07407527,0.40629986,0.121192224
-0.24874371859296485,-0.052758846,-0.21172331,0.014520155,-0.08046051,0.38430205,0.118320465
-0.23366834170854278,-0.07347419,-0.21017781,-0.022215359,-0.08683599,0.363089,0.11550703
-0.21859296482412072,-0.09450933,-0.20858157,-0.058940243,-0.09320138,0.34210384,0.11238173
-0.20351758793969865,-0.11523792,-0.20578663,-0.093939915,-0.097514756,0.32148534,0.108201034
-0.18844221105527637,-0.13582374,-0.20194314,-0.12836446,-0.10115677,0.3012729,0.10397016
-0.1733668341708543,-0.15663534,-0.19799037,-0.1628694,-0.10491033,0.2814981,0.09968525
-0.15829145728643224,-0.17549664,-0.19243191,-0.19493496,-0.10787654,0.26219597,0.09534198
-0.14321608040201017,-0.19322912,-0.18597837,-0.2246175,-0.1100708,0.24340597,0.09093546
-0.1281407035175881,-0.21104614,-0.17961827,-0.25427234,-0.112331994,0.22615953,0.08531069
-0.11306532663316582,-0.22709994,-0.17235191,-0.28187588,-0.11394038,0.21024331,0.07927464
-0.09798994974874375,-0.24065739,-0.16386575,-0.30559984,-0.11428926,0.19524856,0.073084794
-0.08291457286432169,-0.25430498,-0.1555906,-0.3292536,-0.11475421,0.18056338,0.06671033
-0.06783919597989962,-0.26783672,-0.14744028,-0.3528366,-0.11533616,0.16638032,0.060036562
-0.05276381909547734,-0.27705523,-0.13761558,-0.3698164,-0.11418624,0.15383682,0.053223327
-0.03768844221105527,-0.28616938,-0.12775993,-0.38629147,-0.11300016,0.14307296,0.04670635
-0.022613065326633208,-0.2951801,-0.11787354,-0.40265125,-0.11188678,0.13353066,0.04032648
-0.007537688442211143,-0.3017709,-0.107391536,-0.41506046,-0.10992221,0.1243248,0.03370004
0.007537688442210921,-0.306606,-0.09644209,-0.42508143,-0.107707955,0.11729422,0.026081655
0.022613065326633208,-0.3112455,-0.08554663,-0.4348773,-0.10581649,0.11185155,0.018242663
0.03768844221105527,-0.3156598,-0.074716955,-0.44317493,-0.1041429,0.10699745,0.010589553
0.05276381909547734,-0.31565595,-0.06330994,-0.44359913,-0.10110258,0.10280855,0.0027294748
0.0678391959798994,-0.31527764,-0.05201675,-0.44368386,-0.09838646,0.09940785,-0.0055280053
0.08291457286432147,-0.31452483,-0.040837355,-0.44343066,-0.09599313,0.09842263,-0.013765275
0.09798994974874375,-0.3122829,-0.029948968,-0.43950558,-0.09304337,0.10039456,-0.02183686
0.11306532663316582,-0.30780265,-0.01945474,-0.43147266,-0.08951519,0.102584876,-0.029713571
0.12814070351758788,-0.3028671,-0.009064014,-0.4230439,-0.08641949,0.10502849,-0.037364174
0.14321608040200995,-0.29725572,0.0011602471,-0.41421905,-0.083756626,0.1077673,-0.04475136
0.158291457286432,-0.28847855,0.010198329,-0.40043637,-0.08047584,0.113205254,-0.052595798
0.1733668341708543,-0.27843657,0.01879417,-0.38512725,-0.07730022,0.11918225,-0.060455985
0.18844221105527637,-0.26788315,0.027265804,-0.369271,-0.07449466,0.12567993,-0.06830996
0.20351758793969843,-0.2567646,0.03546844,-0.3521102,-0.07217805,0.13326807,-0.07581933
0.2185929648241205,-0.24461105,0.0422688,-0.33011138,-0.069593795,0.14259197,-0.082490295
0.23366834170854256,-0.23190248,0.04904928,-0.30765232,-0.067393,0.15237847,-0.08902751
0.24874371859296485,-0.21864033,0.055809926,-0.28476915,-0.06558182,0.16233847,-0.09547697
0.2638190954773869,-0.20462082,0.061598696,-0.26081094,-0.06429644,0.17307697,-0.10192193
0.278894472361809,-0.18917543,0.06562658,-0.23471731,-0.06374278,0.186527,-0.10863504
0.29396984924623104,-0.17288801,0.06924047,-0.20822293,-0.063550785,0.1999268,-0.11533668
0.3090452261306531,-0.15602638,0.07261853,-0.18132715,-0.06372088,0.21327965,-0.12202771
0.3241206030150754,-0.13778405,0.0746077,-0.1528205,-0.064252675,0.22772658,-0.12862349
0.33919597989949746,-0.11865436,0.07611973,-0.12241238,-0.06516278,0.2456199,-0.13498522
0.3542713567839195,-0.098819464,0.077435486,-0.09168543,-0.06633803,0.263461,-0.14139602
0.3693467336683416,-0.078222886,0.07834699,-0.060640052,-0.067778006,0.28125176,-0.14785409
0.38442211055276365,-0.056733824,0.07809861,-0.028542683,-0.07049417,0.29897586,-0.15433522
0.39949748743718594,-0.033509523,0.07718245,0.0039737388,-0.07353518,0.31754845,-0.15904221
0.414572864321608,-0.009601854,0.07599382,0.036896497,-0.07688116,0.33695498,-0.16246551
0.42964824120603007,0.015183514,0.07355919,0.07031436,-0.08052844,0.35639632,-0.16583976
0.44472361809045213,0.040599994,0.07004807,0.10425394,-0.08423593,0.37586853,-0.16917017
0.4597989949748742,0.06641041,0.06632473,0.13888258,-0.087778054,0.39536884,-0.17246123
0.4748743718592965,0.092615776,0.062388588,0.173895,-0.0915969,0.41538474,-0.1760116
0.48994974874371855,0.120532684,0.05720111,0.20981497,-0.09615778,0.43655932,-0.1797833
0.5050251256281406,0.15012747,0.051531836,0.24629931,-0.101086386,0.45839396,-0.18347523
0.5201005025125629,0.18032221,0.045726303,0.28307495,-0.106127255,0.47831962,-0.18548584
0.5351758793969847,0.21187277,0.039616063,0.32014492,-0.11128293,0.49775898,-0.18717302
0.550251256281407,0.24669649,0.032932617,0.3587288,-0.11720876,0.517127,-0.18885311
0.5653266331658289,0.28243735,0.026297443,0.3976673,-0.12254241,0.53641343,-0.19052525
0.5804020100502512,0.31908435,0.019709941,0.43695822,-0.12779123,0.5556057,-0.19218808
0.5954773869346734,0.36185822,0.0121792285,0.47803584,-0.13309689,0.574595,-0.19368777
0.6105527638190953,0.41144902,0.0038588655,0.52209413,-0.13830443,0.5929731,-0.1938097
0.6256281407035176,0.4627274,-0.0038968748,0.5666127,-0.1432263,0.6118372,-0.19396277
0.6407035175879394,0.51570785,-0.011083198,0.6115928,-0.14786199,0.6310894,-0.1941534
0.6557788944723617,0.58396775,-0.015882712,0.66123223,-0.15077262,0.6506493,-0.1943739
0.670854271356784,0.65632665,-0.019761402,0.71162134,-0.15236844,0.6700545,-0.1944507
0.6859296482412058,0.72952354,-0.022819832,0.76167834,-0.15368879,0.687949,-0.19389303
0.7010050251256281,0.8059676,-0.02364745,0.8121761,-0.1543437,0.7057119,-0.1933166
0.71608040201005,0.89245504,-0.018536305,0.8663006,-0.15258348,0.72334564,-0.1927218
0.7311557788944723,0.97668505,-0.012912022,0.9198265,-0.15048696,0.7408529,-0.19210899
0.7462311557788945,1.0586287,-0.0067679975,0.97205544,-0.14783046,0.7582362,-0.19147854
0.7613065326633164,1.1295918,0.0026380976,1.0219157,-0.14235301,0.7754988,-0.19083086
0.7763819095477387,1.1937959,0.01342578,1.0700046,-0.1353943,0.79264265,-0.19016635
0.7914572864321605,1.2537879,0.023822319,1.116214,-0.1284791,0.8088875,-0.18847525
0.8065326633165828,1.3095644,0.033827428,1.1600406,-0.121477,0.82341033,-0.18528566
0.8216080402010051,1.337935,0.041407958,1.1948953,-0.112815745,0.837435,-0.18217793
0.8366834170854269,1.3607521,0.048643433,1.2258931,-0.10383596,0.851119,-0.17914446
0.8517587939698492,1.3810875,0.055392753,1.2548393,-0.09521916,0.86450464,-0.17617577
0.8668341708542711,1.3950802,0.060777694,1.276256,-0.08718653,0.87762713,-0.17326449
0.8819095477386933,1.3954941,0.0630994,1.2908405,-0.07968379,0.8905143,-0.17040431
0.8969849246231156,1.3953441,0.06545271,1.3040719,-0.07243499,0.90319014,-0.16759014
0.9120603015075375,1.394481,0.06811826,1.3155262,-0.065116465,0.915675,-0.16481756
0.9271356783919598,1.3906162,0.069699585,1.3181416,-0.059468098,0.9276699,-0.1619649
0.9422110552763816,1.3842579,0.07033763,1.3200483,-0.05405561,0.93723303,-0.15827328
0.9572864321608039,1.3780736,0.07103103,1.3216796,-0.04880869,0.94670874,-0.15459655
0.9723618090452262,1.3720349,0.071896166,1.3211595,-0.044253998,0.95609444,-0.15093511
0.987437185929648,1.3652475,0.072326735,1.3186401,-0.0401042,0.9653874,-0.14728951
1.0025125628140703,1.3584939,0.07263171,1.3162642,-0.03602792,0.97458494,-0.14366013
1.0175879396984921,1.3519816,0.07302237,1.3140411,-0.032029744,0.98368365,-0.14004754
1.0326633165829144,1.3456906,0.07341858,1.3100791,-0.029033042,0.9926806,-0.13645227
1.0477386934673367,1.3394077,0.07327792,1.3062772,-0.025906054,1.001573,-0.1328749
1.0628140703517586,1.333205,0.07330339,1.3026683,-0.022683712,1.0103564,-0.12931594
1.0778894472361809,1.3270488,0.07359397,1.2988701,-0.019823685,1.0190281,-0.12577614
1.0929648241206027,1.3210667,0.07368867,1.2947239,-0.017389774,1.0241995,-0.12260086
1.108040201005025,1.3151911,0.073549435,1.2907529,-0.014986663,1.0293103,-0.11946766
1.1231155778894473,1.3094127,0.073477566,1.2869447,-0.012506282,1.0343896,-0.11637289
1.1381909547738691,1.3037295,0.07347177,1.2827809,-0.010352169,1.0394379,-0.11331571
1.1532663316582914,1.2983481,0.07323848,1.2787015,-0.008253125,1.0444561,-0.11029529
1.1683417085427132,1.2930752,0.07298233,1.274759,-0.0061564688,1.0494449,-0.10731081
1.1834170854271355,1.2878511,0.0727807,1.2708617,-0.0042376397,1.0544045,-0.10436149
1.1984924623115578,1.2827067,0.07267297,1.2669283,-0.0025970968,1.0593361,-0.101446606
1.2135678391959797,1.2779773,0.07245337,1.2630917,-0.00094636984,1.0642394,-0.09856541
1.228643216080402,1.2732857,0.07228179,1.2593477,0.0008019861,1.0691156,-0.09571724
1.2437185929648238,1.2686325,0.07215817,1.2556609,0.0023062276,1.0737526,-0.092955455
1.258793969849246,1.2641555,0.07186324,1.2520286,0.0037438856,1.075978,-0.09071453
1.2738693467336684,1.2597513,0.07156685,1.248455,0.0051913625,1.0781912,-0.0885087
1.2889447236180902,1.255388,0.07131823,1.2449456,0.0066067516,1.0803924,-0.08633748
1.3040201005025125,1.25131,0.07099216,1.2415302,0.0077666724,1.0825819,-0.08420027
1.3190954773869343,1.2473793,0.0706802,1.2381828,0.00894851,1.08476,-0.082096614
1.3341708542713566,1.2435069,0.070420854,1.234923,0.010158811,1.0869262,-0.08002592
1.349246231155779,1.239854,0.07018739,1.2318183,0.01136255,1.0890815,-0.0779877
1.3643216080402008,1.236365,0.06993367,1.2287456,0.012456222,1.0912263,-0.075981356
1.379396984924623,1.2328647,0.069666594,1.225629,0.013491086,1.09336,-0.07400634
1.3944723618090453,1.229355,0.06938801,1.2224852,0.014489491,1.0954828,-0.07206211
1.4095477386934672,1.2258985,0.06910528,1.2195038,0.015342155,1.0975957,-0.07014813
1.4246231155778895,1.2224431,0.06879143,1.2165297,0.016196249,1.099647,-0.068274446
1.4396984924623113,1.2189885,0.06845031,1.2135592,0.017054759,1.099976,-0.06678742
1.4547738693467336,1.2155352,0.06808517,1.2105922,0.017917609,1.1002883,-0.06532911
1.4698492462311559,1.2122626,0.06778621,1.2076585,0.018762257,1.1005855,-0.063897155
1.4849246231155777,1.2092588,0.0675598,1.205029,0.019401295,1.1008687,-0.06248952
1.5,1.2062584,0.06727248,1.2024212,0.020053053,1.101139,-0.061104383


==> figs/data/naca/p4ef_profiles.csv <==
y,u_x0p75,v_x0p75,u_x1,v_x1,u_x2,v_x2
-1.5,1.0804635,-0.10632117,1.0951351,-0.08044584,1.0708138,-0.0074772923
-1.484924623115578,1.0818695,-0.107704684,1.0969394,-0.08084148,1.0711094,-0.0067501157
-1.4698492462311559,1.083327,-0.1090625,1.098865,-0.08127768,1.0713865,-0.0060129683
-1.4547738693467336,1.0848391,-0.110393,1.1007904,-0.08174477,1.0716442,-0.005265449
-1.4396984924623115,1.0864096,-0.11169448,1.1027157,-0.082252115,1.0718818,-0.0045071314
-1.4246231155778895,1.0880423,-0.11296506,1.1046294,-0.08282298,1.0720981,-0.003737569
-1.4095477386934674,1.0895963,-0.11407587,1.106531,-0.083446614,1.0722927,-0.0029562884
-1.3944723618090453,1.0914601,-0.11549715,1.1084831,-0.08406823,1.0724646,-0.0021627913
-1.379396984924623,1.0934154,-0.1170232,1.1104975,-0.08468733,1.0726129,-0.0013565496
-1.364321608040201,1.0953768,-0.11854659,1.112589,-0.08530331,1.072736,-0.00053700595
-1.349246231155779,1.097345,-0.12006648,1.1147021,-0.085794345,1.0728333,0.00029643145
-1.3341708542713568,1.0993234,-0.12158183,1.1168461,-0.08622644,1.0729038,0.0011443876
-1.3190954773869348,1.1013141,-0.12309113,1.1190271,-0.086613484,1.0729456,0.002007527
-1.3040201005025125,1.1032923,-0.1246303,1.1212455,-0.086955264,1.0729579,0.002886553
-1.2889447236180904,1.1052808,-0.12629582,1.1236748,-0.08747291,1.0729393,0.0037822141
-1.2738693467336684,1.107365,-0.12800924,1.1261172,-0.08797783,1.0728878,0.0046953065
-1.2587939698492463,1.1095252,-0.12976068,1.128572,-0.088466875,1.0728431,0.0057342555
-1.2437185929648242,1.1117473,-0.13154322,1.1310407,-0.08893838,1.0728257,0.0069903648
-1.228643216080402,1.1140213,-0.13335165,1.1335253,-0.08939041,1.0727617,0.008292909
-1.2135678391959799,1.116339,-0.13518195,1.1360269,-0.08982079,1.072647,0.0096455645
-1.1984924623115578,1.1186944,-0.13703112,1.138668,-0.09031108,1.072478,0.011052501
-1.1834170854271358,1.1209809,-0.13930203,1.1415669,-0.09091745,1.0717572,0.012557637
-1.1683417085427137,1.1235929,-0.1414821,1.1445619,-0.09148588,1.070299,0.0141569665
-1.1532663316582914,1.1264454,-0.14356276,1.1477247,-0.09198843,1.0688246,0.015787577
-1.1381909547738693,1.1293466,-0.14568564,1.1511059,-0.092352726,1.067331,0.017454838
-1.1231155778894473,1.132325,-0.14787477,1.1544951,-0.092713214,1.0658147,0.019165702
-1.1080402010050252,1.1354505,-0.15014158,1.1578869,-0.093076855,1.0642712,0.02092944
-1.0929648241206031,1.1388354,-0.15246928,1.1614001,-0.093440205,1.0626934,0.022758892
-1.0778894472361809,1.1422766,-0.15493506,1.165072,-0.093756706,1.0610715,0.024672605
-1.0628140703517588,1.1457931,-0.15742153,1.1687392,-0.09400643,1.0593913,0.026699256
-1.0477386934673367,1.1493878,-0.15992947,1.1726915,-0.09428111,1.0572789,0.02894777
-1.0326633165829147,1.1530646,-0.16245984,1.1767408,-0.09449349,1.0546007,0.031300925
-1.0175879396984926,1.1567799,-0.16526687,1.1808028,-0.094636366,1.0516379,0.033661958
-1.0025125628140703,1.160631,-0.16825527,1.1852157,-0.094841234,1.0484189,0.03603009
-0.9874371859296482,1.1648774,-0.171053,1.1899023,-0.09500852,1.0449675,0.03840463
-0.9723618090452262,1.1692958,-0.17394114,1.194432,-0.09501748,1.0413078,0.040784936
-0.957286432160804,1.1738952,-0.17692438,1.1990322,-0.09489151,1.037459,0.04317047
-0.9422110552763819,1.1785568,-0.18025352,1.2041203,-0.09493992,1.0330937,0.045753017
-0.9271356783919599,1.1835958,-0.18348727,1.2093042,-0.09482151,1.0278844,0.04871775
-0.9120603015075377,1.1888552,-0.1867733,1.21458,-0.094542466,1.0225037,0.051690362
-0.8969849246231156,1.194304,-0.19020572,1.2202419,-0.09431799,1.0169488,0.054671
-0.8819095477386935,1.1998925,-0.19395813,1.2260691,-0.09400841,1.0112176,0.057659723
-0.8668341708542714,1.205754,-0.19776656,1.2318431,-0.0934598,1.0053083,0.060656622
-0.8517587939698493,1.2119714,-0.20144832,1.2376994,-0.09274281,0.99921954,0.063661784
-0.8366834170854272,1.2184051,-0.20515771,1.2441437,-0.0921243,0.99281466,0.06622519
-0.8216080402010051,1.2248683,-0.20928286,1.2508097,-0.09137341,0.98621947,0.06876548
-0.8065326633165829,1.2315402,-0.21385698,1.2575654,-0.090412684,0.97943765,0.07128723
-0.7914572864321608,1.2391183,-0.21836922,1.2644576,-0.08926024,0.97213775,0.0738405
-0.7763819095477387,1.2469966,-0.22279316,1.2714831,-0.08789554,0.96284187,0.07662573
-0.7613065326633166,1.2551541,-0.22752835,1.2783946,-0.08617446,0.9532946,0.07936726
-0.7462311557788945,1.2637312,-0.23243399,1.2852409,-0.08410991,0.9435073,0.08206695
-0.7311557788944724,1.2726213,-0.23759043,1.2920703,-0.08172845,0.93348974,0.084726535
-0.7160804020100503,1.281886,-0.2428031,1.2989479,-0.07903383,0.9232511,0.08734764
-0.7010050251256281,1.2916454,-0.24875677,1.3055614,-0.07574555,0.91280043,0.089931816
-0.6859296482412061,1.30199,-0.25454792,1.3098384,-0.07119124,0.9021459,0.09248055
-0.670854271356784,1.3128326,-0.25983983,1.312645,-0.06572185,0.8912958,0.09499515
-0.6557788944723618,1.324143,-0.2663054,1.3132422,-0.059102047,0.88025755,0.097477
-0.6407035175879398,1.335986,-0.27276394,1.3122777,-0.051539965,0.86903816,0.09992728
-0.6256281407035176,1.3485533,-0.27880678,1.3097235,-0.043018483,0.8576442,0.102347225
-0.6105527638190955,1.3615841,-0.28553733,1.293142,-0.031281646,0.8451912,0.10489494
-0.5954773869346734,1.3748013,-0.29248112,1.2666183,-0.017639328,0.8308068,0.10718272
-0.5804020100502513,1.3885418,-0.29864642,1.2341655,-0.0028994116,0.81494844,0.10883104
-0.5653266331658292,1.3997314,-0.30375868,1.1963159,0.012839416,0.7991433,0.11048515
-0.550251256281407,1.4073801,-0.3074198,1.1428552,0.029132418,0.7833952,0.1121455
-0.535175879396985,1.4073563,-0.30593958,1.0785674,0.04503136,0.76770884,0.11381264
-0.5201005025125629,1.3786694,-0.29419357,1.0114453,0.057711802,0.7520891,0.11548697
-0.5050251256281407,1.3035257,-0.26638675,0.9446717,0.068244144,0.73654115,0.117169134
-0.48994974874371855,1.183811,-0.22667986,0.8730915,0.073221624,0.7197683,0.11842141
-0.4748743718592965,0.9800155,-0.18093415,0.80318743,0.07654654,0.7001904,0.118635304
-0.4597989949748744,0.7846765,-0.14487757,0.73544884,0.078488916,0.68062896,0.11883914
-0.44472361809045236,0.6234981,-0.13059178,0.6698752,0.07820248,0.66108704,0.11903096
-0.4296482412060303,0.49908245,-0.13071884,0.6114854,0.07249641,0.6415689,0.11920809
-0.414572864321608,0.40048763,-0.13574813,0.55528075,0.06649362,0.6220801,0.11936716
-0.39949748743718594,0.33270124,-0.14550453,0.50106454,0.060259074,0.6026286,0.119503334
-0.3844221105527639,0.27391914,-0.15598935,0.44988146,0.05209897,0.5821055,0.11893842
-0.3693467336683418,0.23259301,-0.16436093,0.40116978,0.043207675,0.5607615,0.11777175
-0.35427135678391974,0.19300203,-0.17300601,0.35401198,0.034766916,0.53956586,0.116563894
-0.33919597989949746,0.15816668,-0.18038684,0.3076175,0.026663592,0.51852983,0.115311734
-0.3241206030150754,0.12501831,-0.18645819,0.26331055,0.017852457,0.4976655,0.11401191
-0.3090452261306533,0.093212,-0.19100384,0.2195094,0.009355355,0.47698548,0.11266086
-0.29396984924623126,0.0609967,-0.1955783,0.17607197,0.0011591202,0.45535126,0.1101888
-0.2788944723618092,0.031152211,-0.19745445,0.13255458,-0.0069901515,0.43370864,0.10749717
-0.2638190954773869,0.00085422175,-0.19963816,0.089846045,-0.014511641,0.41220066,0.10471613
-0.24874371859296485,-0.02851619,-0.2006509,0.04838009,-0.02136513,0.39082938,0.10184429
-0.23366834170854278,-0.056556527,-0.20008013,0.006910464,-0.028218243,0.37019026,0.09880619
-0.21859296482412072,-0.08487697,-0.1996779,-0.03456295,-0.03507096,0.34981185,0.09541522
-0.20351758793969865,-0.11191675,-0.19755474,-0.07442581,-0.041079916,0.32987237,0.09106357
-0.18844221105527637,-0.13797429,-0.19385324,-0.11366437,-0.046820473,0.31031907,0.086597644
-0.1733668341708543,-0.16424964,-0.19014713,-0.15287976,-0.05261689,0.29118186,0.08200858
-0.15829145728643224,-0.18854548,-0.18472745,-0.18938255,-0.057671756,0.27249405,0.07728653
-0.14321608040201017,-0.21171626,-0.17840844,-0.22329769,-0.062034823,0.2542931,0.072420366
-0.1281407035175881,-0.23503529,-0.17230858,-0.25715905,-0.066461414,0.23803543,0.066928774
-0.11306532663316582,-0.25660333,-0.16529894,-0.28871372,-0.07032021,0.22339655,0.061192032
-0.09798994974874375,-0.27555963,-0.15689862,-0.31590742,-0.07308055,0.20979027,0.055370465
-0.08291457286432169,-0.29451823,-0.14866923,-0.34297115,-0.07594946,0.19649038,0.04941711
-0.06783919597989962,-0.31322327,-0.14051989,-0.36990392,-0.07892786,0.18368722,0.04325003
-0.05276381909547734,-0.32648087,-0.13071121,-0.3892682,-0.08071395,0.1723774,0.036669247
-0.03768844221105527,-0.33959296,-0.121143654,-0.4080015,-0.082548454,0.16262692,0.029843878
-0.022613065326633208,-0.352561,-0.11181532,-0.42654747,-0.08450896,0.1539738,0.02299953
-0.007537688442211143,-0.3617093,-0.10174878,-0.4400541,-0.08571782,0.1456787,0.016170077
0.007537688442210921,-0.36761463,-0.091311686,-0.45049697,-0.08664934,0.13934143,0.008836425
0.022613065326633208,-0.37322217,-0.08117328,-0.46061215,-0.08782545,0.13436528,0.0012043283
0.03768844221105527,-0.37855038,-0.07132645,-0.4690947,-0.08930561,0.12986894,-0.0064730416
0.05276381909547734,-0.37856197,-0.0607674,-0.46900654,-0.08951602,0.12602134,-0.013981815
0.0678391959798994,-0.37814823,-0.050483394,-0.4684154,-0.0900073,0.12306221,-0.02120443
0.08291457286432147,-0.37730923,-0.0404744,-0.4673237,-0.09077817,0.1220303,-0.028558193
0.09798994974874375,-0.37436447,-0.030768303,-0.4619101,-0.09115615,0.12317902,-0.03614613
0.11306532663316582,-0.3681767,-0.021349508,-0.4517596,-0.091127224,0.124510564,-0.043695807
0.12814070351758788,-0.36143014,-0.012157739,-0.4411578,-0.091465585,0.12605426,-0.051201083
0.14321608040200995,-0.3538328,-0.0032381683,-0.43010452,-0.09217153,0.12784515,-0.058654636
0.158291457286432,-0.3425767,0.004911844,-0.4137006,-0.092256114,0.13263531,-0.06613928
0.1733668341708543,-0.32992157,0.012564705,-0.39566445,-0.09244517,0.1378693,-0.073537834
0.18844221105527637,-0.31671125,0.019844813,-0.37708786,-0.093000524,0.14350086,-0.08083453
0.20351758793969843,-0.30267578,0.026667226,-0.35739654,-0.09397497,0.15004286,-0.087822735
0.2185929648241205,-0.28551295,0.032379422,-0.33264816,-0.09441574,0.15822865,-0.09439616
0.23366834170854256,-0.2676518,0.037807554,-0.30741584,-0.095149666,0.16700737,-0.10100274
0.24874371859296485,-0.24909414,0.042952396,-0.28173783,-0.096183844,0.17598847,-0.10763032
0.2638190954773869,-0.22893982,0.047238283,-0.25452122,-0.09734969,0.18583246,-0.11412066
0.278894472361809,-0.20620668,0.05043211,-0.22404084,-0.098342694,0.19865438,-0.119949795
0.29396984924623104,-0.1824293,0.053343173,-0.19323999,-0.09959691,0.21143048,-0.12577133
0.3090452261306531,-0.1579172,0.05604174,-0.16211836,-0.10111258,0.2241638,-0.13158579
0.3241206030150754,-0.13194893,0.057134166,-0.12930098,-0.10266056,0.23776995,-0.13714196
0.33919597989949746,-0.10528402,0.05772565,-0.09509644,-0.10396597,0.25412703,-0.14187016
0.3542713567839195,-0.07811901,0.05815588,-0.060694065,-0.105458744,0.2704239,-0.14651659
0.3693467336683416,-0.05044948,0.058203913,-0.026094137,-0.10713863,0.28666276,-0.15108448
0.38442211055276365,-0.022307813,0.05687635,0.009570785,-0.10915511,0.30283046,-0.15558597
0.39949748743718594,0.007138751,0.054740135,0.045483507,-0.111340284,0.3197028,-0.15971828
0.414572864321608,0.03689966,0.052468553,0.08162682,-0.11369163,0.33725843,-0.16338477
0.42964824120603007,0.06600025,0.04926999,0.117796965,-0.11643956,0.35482505,-0.16686128
0.44472361809045213,0.09460235,0.045221105,0.15374808,-0.11988275,0.3724014,-0.17016788
0.4597989949748742,0.12356938,0.041006014,0.19004174,-0.12327211,0.38998663,-0.17332216
0.4748743718592965,0.15290236,0.036624238,0.22645901,-0.12672764,0.408086,-0.17627487
0.48994974874371855,0.18238871,0.030943148,0.26259378,-0.1304522,0.42710876,-0.17904682
0.5050251256281406,0.21298811,0.024795856,0.29858613,-0.13445006,0.44653618,-0.18173619
0.5201005025125629,0.24408956,0.018545615,0.33462134,-0.13864194,0.46583825,-0.18326625
0.5351758793969847,0.2763423,0.011974893,0.37070575,-0.1430263,0.48496208,-0.18457767
0.550251256281407,0.31157395,0.0046271863,0.40856344,-0.14738765,0.5039402,-0.18588667
0.5653266331658289,0.34787068,-0.0027621584,0.4468648,-0.15103355,0.52275145,-0.18719284
0.5804020100502512,0.3852198,-0.010192644,0.4855645,-0.15463494,0.54137087,-0.18849581
0.5954773869346734,0.42841828,-0.017847002,0.525873,-0.15829235,0.5597628,-0.18970066
0.6105527638190953,0.47757122,-0.02539347,0.5687125,-0.16183554,0.5781275,-0.18999118
0.6256281407035176,0.5281192,-0.032668374,0.6118842,-0.16522253,0.59671575,-0.19020349
0.6407035175879394,0.58007425,-0.039669394,0.6553886,-0.16845314,0.61547965,-0.19036292
0.6557788944723617,0.6453885,-0.04471282,0.7019087,-0.1701707,0.6343826,-0.19048035
0.670854271356784,0.7143993,-0.04875905,0.74836904,-0.17060518,0.65301275,-0.19030403
0.6859296482412058,0.7830558,-0.051232446,0.79449517,-0.17072874,0.6701571,-0.18914211
0.7010050251256281,0.85392624,-0.051712804,0.8405954,-0.17018664,0.68717843,-0.18798767
0.71608040201005,0.9324329,-0.046921376,0.88753533,-0.16741958,0.70407873,-0.1868406
0.7311557788944723,1.008002,-0.04159602,0.9333535,-0.16434865,0.7208609,-0.1857007
0.7462311557788945,1.080595,-0.035729825,0.9773751,-0.16072696,0.7375271,-0.18456781
0.7613065326633164,1.140758,-0.026197901,1.0183957,-0.1548084,0.7540798,-0.18344186
0.7763819095477387,1.1940565,-0.015233699,1.0576539,-0.1477549,0.77052176,-0.18232271
0.7914572864321605,1.243629,-0.0045984318,1.0954927,-0.14071228,0.7862268,-0.18058418
0.8065326633165828,1.2894723,0.005707636,1.131565,-0.13355829,0.8004916,-0.17783338
0.8216080402010051,1.3135797,0.014547251,1.1613196,-0.124882974,0.81430626,-0.17512439
0.8366834170854269,1.3339185,0.023201268,1.1883811,-0.11606642,0.8278082,-0.17247923
0.8517587939698492,1.3526411,0.031445354,1.2139789,-0.10750804,0.841037,-0.16989002
0.8668341708542711,1.3664987,0.038542803,1.234266,-0.09912214,0.85402405,-0.1673502
0.8819095477386933,1.369134,0.043017637,1.2496601,-0.090925075,0.8667955,-0.1648544
0.8969849246231156,1.3713325,0.04744089,1.2639858,-0.082979135,0.8793732,-0.16239825
0.9120603015075375,1.3729105,0.052047867,1.2769674,-0.07501211,0.89177567,-0.15997793
0.9271356783919598,1.3710761,0.05529336,1.2826968,-0.06823319,0.90374595,-0.15747268
0.9422110552763816,1.3663299,0.057353716,1.2877692,-0.061720256,0.91361654,-0.1541354
0.9572864321608039,1.3617858,0.059414484,1.292535,-0.055428963,0.9234139,-0.15082467
0.9723618090452262,1.3573979,0.061577257,1.2948042,-0.049875572,0.9331351,-0.1475413
0.987437185929648,1.3515258,0.06296125,1.2946029,-0.044806346,0.94277835,-0.14428607
1.0025125628140703,1.3455168,0.06412273,1.294437,-0.03987723,0.95234126,-0.14105986
1.0175879396984921,1.3397349,0.06533063,1.29431,-0.03509699,0.9618211,-0.13786359
1.0326633165829144,1.334129,0.06648875,1.2916946,-0.031428307,0.9712149,-0.13469823
1.0477386934673367,1.3283049,0.06696416,1.2892728,-0.02763994,0.9805207,-0.13156477
1.0628140703517586,1.3226159,0.067590006,1.2870206,-0.023799382,0.9897354,-0.12846427
1.0778894472361809,1.3169882,0.06845266,1.284316,-0.020417409,0.9988553,-0.12539783
1.0929648241206027,1.3114499,0.06906697,1.2809595,-0.01754946,1.0046759,-0.122235134
1.108040201005025,1.3059555,0.06941194,1.2777814,-0.014716716,1.0104234,-0.119100764
1.1231155778894473,1.3005656,0.06981706,1.2747803,-0.011820006,1.0161251,-0.115995094
1.1381909547738691,1.2952787,0.07028119,1.2711848,-0.00939069,1.0217818,-0.11291749
1.1532663316582914,1.2900255,0.07041091,1.2676178,-0.0070407824,1.0273948,-0.109867275
1.1683417085427132,1.2848171,0.07048596,1.2641597,-0.0047047534,1.0329648,-0.10684394
1.1834170854271355,1.279667,0.070610516,1.2606206,-0.0025814422,1.038493,-0.10384682
1.1984924623115578,1.2745597,0.070805214,1.2568715,-0.00078504876,1.04398,-0.10087544
1.2135678391959797,1.2696894,0.070789024,1.2532123,0.0010116546,1.0494268,-0.09792915
1.228643216080402,1.264887,0.07082087,1.2496386,0.0028943175,1.0548342,-0.09500751
1.2437185929648238,1.2601522,0.07090079,1.2460481,0.004512624,1.0599879,-0.09215403
1.258793969849246,1.2557113,0.07079708,1.2425127,0.0060559157,1.0627244,-0.08971673
1.2738693467336684,1.2513986,0.070692815,1.239056,0.0076031596,1.0654422,-0.087312415
1.2889447236180902,1.2471628,0.07064039,1.2356918,0.009107631,1.0681418,-0.084940575
1.3040201005025125,1.2432141,0.070460714,1.2324907,0.010318843,1.0708232,-0.08260074
1.3190954773869343,1.2394031,0.070267245,1.2293488,0.011544488,1.0734873,-0.08029242
1.3341708542713566,1.2356472,0.07011666,1.2262839,0.012788893,1.0761335,-0.078015044
1.349246231155779,1.2321658,0.06997239,1.22344,0.014026872,1.0787625,-0.07576817
1.3643216080402008,1.228907,0.06979663,1.2207233,0.0151655385,1.081375,-0.07355125
1.379396984924623,1.2256423,0.06960894,1.2179643,0.0162444,1.0839705,-0.07136378
1.3944723618090453,1.2223728,0.069410965,1.2151791,0.017286196,1.0865499,-0.06920522
1.4095477386934672,1.2194161,0.06923966,1.2126886,0.018173965,1.0891134,-0.06707508
1.4246231155778895,1.2164589,0.069039404,1.2102084,0.01906221,1.0916079,-0.064984456
1.4396984924623113,1.2135013,0.06881378,1.2077311,0.019954123,1.0922892,-0.06331788
1.4547738693467336,1.210543,0.06856575,1.205257,0.02084963,1.0929407,-0.061686978
1.4698492462311559,1.2075344,0.06835855,1.2027718,0.021723893,1.0935645,-0.06008882
1.4849246231155777,1.2044545,0.06818639,1.2001567,0.022369377,1.0941627,-0.058520883
1.5,1.201378,0.06795542,1.1975542,0.023026347,1.0947369,-0.05698091


==> figs/data/naca/p4mf_profiles.csv <==
y,u_x0p75,v_x0p75,u_x1,v_x1,u_x2,v_x2
-1.5,1.0822372,-0.11515,1.0998813,-0.088835075,1.0824254,-0.005445999
-1.484924623115578,1.0840943,-0.116881885,1.1024519,-0.08944264,1.0831215,-0.004758762
-1.4698492462311559,1.086047,-0.118632644,1.1052704,-0.09011646,1.0838158,-0.0040450324
-1.4547738693467336,1.0881009,-0.12040348,1.108058,-0.09081871,1.0845083,-0.0033037406
-1.4396984924623115,1.0902619,-0.12219563,1.1108054,-0.09155802,1.0851989,-0.002533756
-1.4246231155778895,1.0925375,-0.12401053,1.1135257,-0.09236002,1.085887,-0.0017338926
-1.4095477386934674,1.0947291,-0.12556255,1.1163732,-0.0932323,1.0865729,-0.000902892
-1.3944723618090453,1.0973316,-0.12727942,1.1193415,-0.09411758,1.0872566,-3.9429153e-05
-1.379396984924623,1.1000713,-0.1290665,1.1224605,-0.095019095,1.0879381,0.0008578971
-1.364321608040201,1.1028367,-0.13085462,1.1257647,-0.095940545,1.088617,0.00179057
-1.349246231155779,1.1056354,-0.13264409,1.1294119,-0.096759155,1.0892932,0.00276016
-1.3341708542713568,1.1084776,-0.13443525,1.1331488,-0.097515,1.0899668,0.0037683293
-1.3190954773869348,1.1113772,-0.13622868,1.1369487,-0.098220564,1.0906373,0.0048168423
-1.3040201005025125,1.1145355,-0.13806893,1.1408124,-0.09887563,1.0913053,0.0059075695
-1.2889447236180904,1.1179922,-0.14007744,1.1442251,-0.09971425,1.0919697,0.0070424997
-1.2738693467336684,1.1212287,-0.14216316,1.1476234,-0.100543864,1.0926311,0.008223746
-1.2587939698492463,1.1242902,-0.14431018,1.1510098,-0.10136162,1.0934751,0.009657172
-1.2437185929648242,1.1272086,-0.14650735,1.1543831,-0.102166265,1.0945793,0.011468706
-1.228643216080402,1.1300079,-0.14874624,1.157742,-0.102956384,1.0956013,0.013310355
-1.2135678391959799,1.1327065,-0.1510205,1.1610845,-0.103730336,1.0965351,0.015184499
-1.1984924623115578,1.1353184,-0.15332516,1.1644883,-0.104642764,1.0973732,0.017093843
-1.1834170854271358,1.1381748,-0.15607482,1.1680394,-0.10579217,1.097337,0.01897606
-1.1683417085427137,1.1414828,-0.1587659,1.1716311,-0.10689506,1.0961691,0.020737948
-1.1532663316582914,1.1450303,-0.16138268,1.175292,-0.107917175,1.0950149,0.02243915
-1.1381909547738693,1.1484607,-0.16400428,1.1780146,-0.10867408,1.0938781,0.024069235
-1.1231155778894473,1.1517074,-0.16663355,1.1806512,-0.109417364,1.0927606,0.02561472
-1.1080402010050252,1.1545492,-0.16922136,1.1832862,-0.11016366,1.0916677,0.027057597
-1.0929648241206031,1.1562014,-0.17187963,1.1855295,-0.11092247,1.0906044,0.028372992
-1.0778894472361809,1.1578339,-0.17478679,1.18732,-0.11167986,1.0895797,0.029524872
-1.0628140703517588,1.1596011,-0.17765152,1.1892272,-0.112413906,1.0886064,0.030457627
-1.0477386934673367,1.1615086,-0.18047182,1.1929967,-0.113275096,1.0858799,0.032721385
-1.0326633165829147,1.1635623,-0.18324596,1.1972404,-0.11406088,1.0814062,0.03610693
-1.0175879396984926,1.1661042,-0.18606715,1.2014523,-0.1147484,1.0767221,0.039225362
-1.0025125628140703,1.1694102,-0.1892789,1.2058725,-0.11556098,1.071848,0.04210298
-0.9874371859296482,1.1738241,-0.1927537,1.210515,-0.1163955,1.0668033,0.044763435
-0.9723618090452262,1.1782084,-0.19626692,1.2150382,-0.11699554,1.061604,0.047227975
-0.957286432160804,1.182562,-0.1998206,1.219666,-0.11752172,1.0562652,0.049515583
-0.9422110552763819,1.1869148,-0.20374638,1.2247216,-0.118288614,1.0508623,0.052158564
-0.9271356783919599,1.1914945,-0.20760272,1.2299198,-0.11893323,1.0454265,0.055765055
-0.9120603015075377,1.1961939,-0.21145712,1.2352555,-0.11945991,1.0398169,0.059382223
-0.8969849246231156,1.2010121,-0.21540548,1.2409916,-0.120163955,1.0340313,0.06301022
-0.8819095477386935,1.2058816,-0.21965338,1.2469869,-0.12085348,1.0280671,0.06664921
-0.8668341708542714,1.2111434,-0.22418287,1.2530113,-0.12131748,1.0219232,0.070299245
-0.8517587939698493,1.2167107,-0.22869034,1.2591391,-0.121654,1.0155975,0.07396048
-0.8366834170854272,1.2223791,-0.23324265,1.2659733,-0.122315265,1.0082812,0.07760418
-0.8216080402010051,1.2279179,-0.23811962,1.273216,-0.1229556,1.0006119,0.0811986
-0.8065326633165829,1.2335145,-0.24343224,1.2807288,-0.123452246,0.9925994,0.08474418
-0.7914572864321608,1.23965,-0.24898985,1.2885528,-0.12384087,0.983923,0.088406734
-0.7763819095477387,1.2462806,-0.25457418,1.2968249,-0.12434111,0.9732181,0.092870414
-0.7613065326633166,1.2533773,-0.2606073,1.305265,-0.124671295,0.96224,0.09723475
-0.7462311557788945,1.2615857,-0.2665853,1.3139082,-0.12485498,0.9510003,0.10150392
-0.7311557788944724,1.2701557,-0.27274218,1.322959,-0.12505147,0.9395096,0.1056819
-0.7160804020100503,1.2789553,-0.2789601,1.3332072,-0.12557177,0.9277784,0.10977238
-0.7010050251256281,1.2873691,-0.28586555,1.3438458,-0.12547655,0.91581637,0.1137789
-0.6859296482412061,1.2961197,-0.2927429,1.3498627,-0.12371642,0.9036326,0.117704794
-0.670854271356784,1.3052347,-0.2992811,1.3515953,-0.120870695,0.89123565,0.121553145
-0.6557788944723618,1.3145467,-0.30692965,1.3476799,-0.11674923,0.87863374,0.12532699
-0.6407035175879398,1.3245225,-0.31489372,1.3408841,-0.11152415,0.8658345,0.12902908
-0.6256281407035176,1.3353308,-0.32282916,1.3311548,-0.10517545,0.85284567,0.13266218
-0.6105527638190955,1.3465586,-0.33156464,1.2961513,-0.09454645,0.8375083,0.1360929
-0.5954773869346734,1.3567771,-0.34032214,1.2449903,-0.08149614,0.8193912,0.13921371
-0.5804020100502513,1.3659244,-0.34821334,1.1850615,-0.06714856,0.80024534,0.14211203
-0.5653266331658292,1.3675238,-0.3536312,1.1171533,-0.051620353,0.78106344,0.14498606
-0.550251256281407,1.3589351,-0.3559016,1.0271211,-0.036296923,0.76184213,0.14783388
-0.535175879396985,1.3343314,-0.3518347,0.92244554,-0.021876326,0.74257857,0.15065342
-0.5201005025125629,1.247762,-0.32738167,0.81989896,-0.012846535,0.7232698,0.15344252
-0.5050251256281407,1.0841118,-0.2807647,0.7247036,-0.007227349,0.7039114,0.15619862
-0.48994974874371855,0.87086177,-0.2230646,0.64497256,-0.011286373,0.68400246,0.1585722
-0.4748743718592965,0.6487069,-0.17137001,0.5719765,-0.015589677,0.66326296,0.15996872
-0.4597989949748744,0.46263576,-0.1329114,0.50520194,-0.019486891,0.6425264,0.16131853
-0.44472361809045236,0.3519276,-0.11659846,0.44576752,-0.02326897,0.6217937,0.16261242
-0.4296482412060303,0.28406805,-0.11348684,0.3952875,-0.031516694,0.6010654,0.1638383
-0.414572864321608,0.22844414,-0.11429307,0.3475742,-0.040083088,0.5803427,0.16498007
-0.39949748743718594,0.18616256,-0.1185452,0.3026298,-0.048820797,0.55962723,0.16601564
-0.3844221105527639,0.14827842,-0.12395852,0.26423183,-0.057648487,0.537292,0.1655992
-0.3693467336683418,0.11893626,-0.12726186,0.2290357,-0.06627374,0.51380074,0.16407853
-0.35427135678391974,0.09020033,-0.13102464,0.1941256,-0.0746313,0.49059892,0.16260758
-0.33919597989949746,0.06645208,-0.13589485,0.15942797,-0.08292198,0.4677087,0.16118997
-0.3241206030150754,0.045043398,-0.14017586,0.12837778,-0.08958953,0.44515336,0.15982981
-0.3090452261306533,0.024639344,-0.14344251,0.097613804,-0.09601579,0.42295793,0.15853128
-0.29396984924623126,0.0040255254,-0.14668187,0.06695604,-0.10229844,0.39825562,0.15553717
-0.2788944723618092,-0.01371453,-0.14804102,0.035766326,-0.10826121,0.3733799,0.15230948
-0.2638190954773869,-0.03178933,-0.1493895,0.005910135,-0.11301975,0.3486849,0.14906397
-0.24874371859296485,-0.048700865,-0.14972062,-0.021841027,-0.1160905,0.3241735,0.14580032
-0.23366834170854278,-0.0640179,-0.14879191,-0.04960871,-0.119159326,0.30030096,0.14253326
-0.21859296482412072,-0.0795084,-0.1478362,-0.0773934,-0.12222618,0.27663836,0.13897206
-0.20351758793969865,-0.093899906,-0.14566797,-0.10366763,-0.12394422,0.25309756,0.1345123
-0.18844221105527637,-0.10754302,-0.14243162,-0.1294134,-0.1251802,0.22979982,0.12993085
-0.1733668341708543,-0.1214263,-0.13907914,-0.15520796,-0.12644307,0.20676388,0.12521832
-0.15829145728643224,-0.13374889,-0.1344228,-0.17915298,-0.12647521,0.18401097,0.12036421
-0.14321608040201017,-0.14520364,-0.12899503,-0.20133515,-0.12535068,0.16156453,0.115356654
-0.1281407035175881,-0.15679348,-0.12355013,-0.22354244,-0.12425923,0.14125663,0.10989244
-0.11306532663316582,-0.16735958,-0.117428735,-0.2442572,-0.12255212,0.12295287,0.10433833
-0.09798994974874375,-0.17635593,-0.110377744,-0.26210606,-0.119656675,0.10568328,0.09852192
-0.08291457286432169,-0.18536772,-0.10332487,-0.2799446,-0.11680034,0.088370554,0.09234539
-0.06783919597989962,-0.1942653,-0.096214935,-0.29777268,-0.113983385,0.07098784,0.08558489
-0.05276381909547734,-0.20045294,-0.087929465,-0.31047016,-0.10956332,0.055527665,0.07810916
-0.03768844221105527,-0.20663673,-0.07961565,-0.3227933,-0.10509482,0.043543044,0.07098231
-0.022613065326633208,-0.21281685,-0.071273744,-0.33504668,-0.10067607,0.033915464,0.06428701
-0.007537688442211143,-0.21733434,-0.06267416,-0.34388742,-0.09530969,0.024375115,0.057647858
0.007537688442210921,-0.22065407,-0.05375567,-0.35069668,-0.08948078,0.016639667,0.050355893
0.022613065326633208,-0.22381164,-0.04483529,-0.35736424,-0.08376997,0.0104872165,0.042403832
0.03768844221105527,-0.22678885,-0.035930358,-0.36315674,-0.07811429,0.0050244117,0.034142487
0.05276381909547734,-0.22755916,-0.027119126,-0.36394772,-0.071565896,0.0005621529,0.02554667
0.0678391959798994,-0.22806242,-0.018338345,-0.36446676,-0.06520356,-0.0027381813,0.017001102
0.08291457286432147,-0.22829878,-0.0095879845,-0.36471492,-0.059026465,-0.0037355023,0.00852037
0.09798994974874375,-0.2275456,-0.0011078422,-0.36238685,-0.052668866,-0.0019699922,-0.000106482825
0.11306532663316582,-0.22533222,0.0069839633,-0.35713252,-0.046113454,5.6389646e-05,-0.008571431
0.12814070351758788,-0.22282098,0.01509018,-0.3515019,-0.039777547,0.00238547,-0.01684852
0.14321608040200995,-0.21994095,0.023246484,-0.3454948,-0.033661347,0.005067214,-0.024906732
0.158291457286432,-0.21533886,0.030960858,-0.33587173,-0.027754765,0.011630274,-0.033283636
0.1733668341708543,-0.20993324,0.038414467,-0.32502294,-0.022048276,0.018648973,-0.04155357
0.18844221105527637,-0.20415238,0.04577892,-0.3136004,-0.016617144,0.02604585,-0.049682155
0.20351758793969843,-0.19786114,0.052956924,-0.3008551,-0.011876515,0.034620687,-0.057404447
0.2185929648241205,-0.18990694,0.059139248,-0.28455153,-0.008091611,0.045608994,-0.064254984
0.23366834170854256,-0.18150635,0.06521521,-0.2677203,-0.004530571,0.057352692,-0.070910946
0.24874371859296485,-0.1726607,0.071185105,-0.25038648,-0.0011876212,0.069283105,-0.077642195
0.2638190954773869,-0.16287538,0.076544285,-0.23199077,0.0017190814,0.08216903,-0.08449074
0.278894472361809,-0.15147814,0.081011266,-0.21161509,0.0038361591,0.09848657,-0.09158494
0.29396984924623104,-0.13933624,0.08527264,-0.19074388,0.005745196,0.11476725,-0.098675005
0.3090452261306531,-0.1266644,0.08939151,-0.16937649,0.007445934,0.13101365,-0.10576125
0.3241206030150754,-0.11289228,0.09238992,-0.14662766,0.0083252005,0.14800927,-0.11266963
0.33919597989949746,-0.09855407,0.09501417,-0.122269705,0.008263481,0.16730341,-0.119041055
0.3542713567839195,-0.08379819,0.09749963,-0.09757505,0.007991435,0.18645696,-0.12541224
0.3693467336683416,-0.06859825,0.099626474,-0.072544195,0.0075093876,0.20547533,-0.13178316
0.38442211055276365,-0.052807182,0.10050886,-0.046684694,0.0059130318,0.22438174,-0.13817549
0.39949748743718594,-0.035679992,0.10087103,-0.020429052,0.004134388,0.24528995,-0.14490205
0.414572864321608,-0.018108694,0.10107007,0.0062147635,0.0021927173,0.26761225,-0.15138264
0.42964824120603007,-0.000260748,0.10031461,0.033188533,-0.0002665284,0.2897764,-0.15736185
0.44472361809045213,0.01788653,0.09875102,0.06046717,-0.0036511552,0.31179887,-0.16289246
0.4597989949748742,0.036480296,0.097084664,0.08861151,-0.007344297,0.33369434,-0.16802095
0.4748743718592965,0.05552175,0.09531526,0.11704725,-0.011161914,0.35573497,-0.17160857
0.48994974874371855,0.07468393,0.092138074,0.14578222,-0.015762586,0.3785101,-0.17422062
0.5050251256281406,0.09516635,0.088116296,0.17483866,-0.020822031,0.40179133,-0.17718534
0.5201005025125629,0.11623165,0.08398825,0.20421621,-0.02601924,0.42404217,-0.18045641
0.5351758793969847,0.13820888,0.079423785,0.23391773,-0.03135707,0.44595066,-0.18390268
0.550251256281407,0.16203798,0.07367163,0.2651913,-0.037675973,0.46773925,-0.18753222
0.5653266331658289,0.18675476,0.06781242,0.29747114,-0.044040523,0.48939,-0.19137183
0.5804020100502512,0.21234874,0.061847426,0.3303384,-0.05045002,0.5108826,-0.19545294
0.5954773869346734,0.24350138,0.055252608,0.36520776,-0.05695609,0.53205603,-0.1992494
0.6105527638190953,0.28133935,0.047964476,0.4034187,-0.063465215,0.5521795,-0.19816667
0.6256281407035176,0.32126546,0.040825423,0.44236377,-0.069825485,0.5727657,-0.1972596
0.6407035175879394,0.3632977,0.033836752,0.4820448,-0.07603663,0.59372526,-0.19653879
0.6557788944723617,0.42469987,0.028536268,0.5288003,-0.08154688,0.6149811,-0.19596589
0.670854271356784,0.49263206,0.024000766,0.578294,-0.08635518,0.6365417,-0.19526547
0.6859296482412058,0.56439096,0.019989042,0.62838876,-0.09082523,0.65842974,-0.19367605
0.7010050251256281,0.64379746,0.018216887,0.68070275,-0.094512984,0.68030965,-0.19208355
0.71608040201005,0.7450182,0.023502149,0.7419007,-0.095362864,0.70218164,-0.1904878
0.7311557788944723,0.8446254,0.02925585,0.80298305,-0.09569713,0.7240457,-0.18888897
0.7462311557788945,0.9425987,0.035484027,0.8632556,-0.095311925,0.7459025,-0.18728714
0.7613065326633164,1.0303684,0.044674415,0.92419887,-0.091773726,0.7677514,-0.18568231
0.7763819095477387,1.1104109,0.05513876,0.98515534,-0.08640791,0.7895933,-0.18407461
0.7914572864321605,1.1851124,0.065139286,1.0441318,-0.080881216,0.80960214,-0.18179579
0.8065326633165828,1.254468,0.07467561,1.1005576,-0.07504336,0.82553595,-0.17804165
0.8216080402010051,1.2891699,0.08112291,1.1467814,-0.06720222,0.8409382,-0.17420463
0.8366834170854269,1.3186401,0.087161236,1.1884733,-0.059175096,0.85625404,-0.17041586
0.8517587939698492,1.3457587,0.09280259,1.2279005,-0.051371902,0.87149465,-0.16666931
0.8668341708542711,1.3664049,0.0973428,1.257956,-0.04418681,0.8866684,-0.16296019
0.8819095477386933,1.3724366,0.09938675,1.2792139,-0.037649363,0.9017825,-0.15928434
0.8969849246231156,1.3774579,0.101391144,1.2986746,-0.031340107,0.9168434,-0.15563837
0.9120603015075375,1.3813106,0.103575304,1.3158412,-0.024905555,0.93185556,-0.15201955
0.9271356783919598,1.3809705,0.10470758,1.3223675,-0.020009043,0.9464596,-0.14844619
0.9422110552763816,1.3769461,0.104925185,1.3276982,-0.015397061,0.95826757,-0.14504935
0.9572864321608039,1.372765,0.105156384,1.3323325,-0.011006727,0.96986604,-0.14167741
0.9723618090452262,1.3683172,0.105490044,1.3335137,-0.0072465707,0.98124903,-0.13833106
0.987437185929648,1.3613052,0.10523492,1.3313186,-0.0037752474,0.99240977,-0.13501123
1.0025125628140703,1.3538517,0.10483783,1.3290123,-0.0004841108,1.0033414,-0.13171855
1.0175879396984921,1.3464684,0.10451796,1.3265884,0.0026155664,1.0140373,-0.12845398
1.0326633165829144,1.3391466,0.104186036,1.3215692,0.0048010186,1.0244893,-0.1252184
1.0477386934673367,1.3319162,0.10325796,1.3166547,0.00721844,1.0346898,-0.12201275
1.0628140703517586,1.3248951,0.102505885,1.3118199,0.009714268,1.0446308,-0.118838005
1.0778894472361809,1.3180181,0.10199466,1.3067801,0.011799443,1.0543027,-0.115695216
1.0929648241206027,1.3120985,0.10143467,1.3015268,0.013491142,1.0590235,-0.11211135
1.108040201005025,1.307159,0.10082687,1.296499,0.015187498,1.0636678,-0.108544394
1.1231155778894473,1.302338,0.10031363,1.2917131,0.01699666,1.0682759,-0.104997724
1.1381909547738691,1.2976329,0.099893086,1.2875923,0.018530503,1.0728484,-0.10147088
1.1532663316582914,1.2926733,0.099289864,1.2836689,0.02002812,1.077386,-0.0979634
1.1683417085427132,1.2876582,0.09867147,1.2798903,0.021538157,1.0818897,-0.09447487
1.1834170854271355,1.2826774,0.0981076,1.2762202,0.022906952,1.0863597,-0.09100488
1.1984924623115578,1.2778193,0.097612716,1.2726036,0.02403919,1.0907978,-0.08755303
1.2135678391959797,1.2739555,0.09696823,1.2690824,0.025183951,1.0952038,-0.08411898
1.228643216080402,1.2701801,0.096374474,1.2656126,0.026423194,1.0995785,-0.080702305
1.2437185929648238,1.266494,0.09583142,1.2620056,0.02746473,1.1036923,-0.07759932
1.258793969849246,1.2627116,0.09521272,1.2583159,0.028436897,1.1055362,-0.07648526
1.2738693467336684,1.2587794,0.09461235,1.2545795,0.029401576,1.1074004,-0.07539258
1.2889447236180902,1.2547207,0.09405807,1.2507309,0.0303517,1.1092844,-0.074320905
1.3040201005025125,1.2499194,0.093339056,1.246474,0.031288713,1.1111876,-0.07326994
1.3190954773869343,1.2449846,0.092616424,1.2422967,0.032302078,1.1131109,-0.07223937
1.3341708542713566,1.2401518,0.0919592,1.2382233,0.03341463,1.1150526,-0.07122887
1.349246231155779,1.2360028,0.091330804,1.2348045,0.034325313,1.117013,-0.070238076
1.3643216080402008,1.2324392,0.09067856,1.232011,0.034863804,1.1189919,-0.069266684
1.379396984924623,1.2288733,0.090014786,1.2291771,0.03539608,1.1209885,-0.06831436
1.3944723618090453,1.2253046,0.089341074,1.2263182,0.0359245,1.123003,-0.06738074
1.4095477386934672,1.2228428,0.0888758,1.2238352,0.03646694,1.1250348,-0.06646552
1.4246231155778895,1.2203755,0.088377714,1.2213695,0.037016615,1.1270273,-0.06555099
1.4396984924623113,1.2179033,0.0878507,1.2189126,0.03757313,1.12711,-0.06407227
1.4547738693467336,1.2154258,0.087298185,1.216464,0.038136315,1.1271707,-0.062612705
1.4698492462311559,1.2129984,0.08675783,1.2139884,0.038683146,1.1272117,-0.061170697
1.4849246231155777,1.2106649,0.08622202,1.2111374,0.039052557,1.1272336,-0.059744917
1.5,1.2083495,0.085637674,1.2082132,0.039491955,1.1272391,-0.05833416


==> figs/data/naca/psd_exp.csv <==
f,p
0,7.82E-05
4.07E-03,0.176492376
8.14E-03,0.185270175
1.22E-02,0.219260466
1.63E-02,0.256034554
2.03E-02,0.213617747
2.44E-02,0.236152639
2.85E-02,0.190942146
3.25E-02,0.13620315
3.66E-02,0.114271429
4.07E-02,9.51E-02
4.48E-02,9.16E-02
4.88E-02,8.23E-02
5.29E-02,5.68E-02
5.70E-02,6.45E-02
6.10E-02,7.48E-02
6.51E-02,5.81E-02
6.92E-02,4.97E-02
7.32E-02,4.71E-02
7.73E-02,4.52E-02
8.14E-02,4.77E-02
8.54E-02,3.55E-02
8.95E-02,3.78E-02
9.36E-02,3.68E-02
9.76E-02,3.39E-02
0.101714459,2.92E-02
0.105783037,2.53E-02
0.109851615,2.62E-02
0.113920194,2.01E-02
0.117988772,2.30E-02
0.12205735,1.96E-02
0.126125929,2.14E-02
0.130194507,2.24E-02
0.134263085,1.73E-02
0.138331664,1.88E-02
0.142400242,2.04E-02
0.14646882,1.86E-02
0.150537399,2.26E-02
0.154605977,2.58E-02
0.158674555,2.48E-02
0.162743134,2.63E-02
0.166811712,2.86E-02
0.170880291,3.80E-02
0.174948869,4.08E-02
0.179017447,4.66E-02
0.183086026,5.55E-02
0.187154604,5.98E-02
0.191223182,8.34E-02
0.195291761,0.294392617
0.199360339,1.228072582
0.203428917,0.598252952
0.207497496,7.81E-02
0.211566074,6.11E-02
0.215634652,6.81E-02
0.219703231,6.89E-02
0.223771809,6.12E-02
0.227840387,4.43E-02
0.231908966,3.12E-02
0.235977544,2.89E-02
0.240046122,2.28E-02
0.244114701,1.52E-02
0.248183279,1.78E-02
0.252251857,1.82E-02
0.256320436,1.56E-02
0.260389014,1.33E-02
0.264457592,1.24E-02
0.268526171,1.11E-02
0.272594749,1.14E-02
0.276663328,1.00E-02
0.280731906,9.12E-03
0.284800484,8.34E-03
0.288869063,7.07E-03
0.292937641,7.59E-03
0.297006219,8.67E-03
0.301074798,6.44E-03
0.305143376,5.17E-03
0.309211954,6.16E-03
0.313280533,6.68E-03
0.317349111,7.35E-03
0.321417689,5.16E-03
0.325486268,5.07E-03
0.329554846,5.58E-03
0.333623424,4.97E-03
0.337692003,5.04E-03
0.341760581,4.17E-03
0.345829159,3.64E-03
0.349897738,4.20E-03
0.353966316,4.86E-03
0.358034894,4.46E-03
0.362103473,4.64E-03
0.366172051,4.97E-03
0.370240629,7.30E-03
0.374309208,6.98E-03
0.378377786,7.35E-03
0.382446365,7.56E-03
0.386514943,7.97E-03
0.390583521,7.10E-03
0.3946521,1.06E-02
0.398720678,2.21E-02
0.402789256,1.97E-02
0.406857835,9.17E-03
0.410926413,7.41E-03
0.414994991,8.36E-03
0.41906357,8.18E-03
0.423132148,6.66E-03
0.427200726,5.45E-03
0.431269305,5.12E-03
0.435337883,4.28E-03
0.439406461,4.20E-03
0.44347504,3.69E-03
0.447543618,3.18E-03
0.451612196,2.84E-03
0.455680775,3.10E-03
0.459749353,3.11E-03
0.463817931,3.12E-03
0.46788651,3.31E-03
0.471955088,2.81E-03
0.476023666,2.41E-03
0.480092245,2.56E-03
0.484160823,2.17E-03
0.488229402,2.13E-03
0.49229798,1.97E-03
0.496366558,1.72E-03
0.500435137,1.86E-03
0.504503715,1.89E-03
0.508572293,2.00E-03
0.512640872,1.95E-03
0.51670945,1.98E-03
0.520778028,1.68E-03
0.524846607,1.69E-03
0.528915185,1.44E-03
0.532983763,1.46E-03
0.537052342,1.56E-03
0.54112092,1.46E-03
0.545189498,1.44E-03
0.549258077,1.44E-03
0.553326655,1.21E-03
0.557395233,1.40E-03
0.561463812,1.18E-03
0.56553239,9.42E-04
0.569600968,1.19E-03
0.573669547,1.16E-03
0.577738125,9.81E-04
0.581806703,1.05E-03
0.585875282,9.84E-04
0.58994386,1.08E-03
0.594012438,1.21E-03
0.598081017,1.16E-03
0.602149595,1.22E-03
0.606218174,1.12E-03
0.610286752,1.05E-03
0.61435533,9.40E-04
0.618423909,9.95E-04
0.622492487,1.09E-03
0.626561065,8.14E-04
0.630629644,8.70E-04
0.634698222,8.88E-04
0.6387668,9.41E-04
0.642835379,9.77E-04
0.646903957,9.99E-04
0.650972535,8.06E-04
0.655041114,9.12E-04
0.659109692,9.43E-04
0.66317827,5.91E-04
0.667246849,6.89E-04
0.671315427,7.38E-04
0.675384005,6.55E-04
0.679452584,6.18E-04
0.683521162,6.64E-04
0.68758974,5.55E-04
0.691658319,6.33E-04
0.695726897,7.48E-04
0.699795475,7.16E-04
0.703864054,7.02E-04
0.707932632,7.14E-04
0.712001211,6.94E-04
0.716069789,6.37E-04
0.720138367,5.70E-04
0.724206946,6.94E-04
0.728275524,7.02E-04
0.732344102,6.19E-04
0.736412681,5.61E-04
0.740481259,5.76E-04
0.744549837,6.90E-04
0.748618416,7.52E-04
0.752686994,8.15E-04
0.756755572,6.00E-04
0.760824151,5.73E-04
0.764892729,5.94E-04
0.768961307,5.84E-04
0.773029886,5.96E-04
0.777098464,5.25E-04
0.781167042,5.95E-04
0.785235621,5.49E-04
0.789304199,5.11E-04
0.793372777,5.48E-04
0.797441356,5.32E-04
0.801509934,5.19E-04
0.805578512,4.87E-04
0.809647091,5.18E-04
0.813715669,5.36E-04
0.817784248,5.75E-04
0.821852826,5.67E-04
0.825921404,5.58E-04
0.829989983,5.73E-04
0.834058561,5.25E-04
0.838127139,6.23E-04
0.842195718,6.63E-04
0.846264296,4.58E-04
0.850332874,4.18E-04
0.854401453,4.92E-04
0.858470031,4.76E-04
0.862538609,4.81E-04
0.866607188,4.92E-04
0.870675766,4.31E-04
0.874744344,3.24E-04
0.878812923,3.72E-04
0.882881501,3.54E-04
0.886950079,2.95E-04
0.891018658,4.22E-04
0.895087236,4.62E-04
0.899155814,4.38E-04
0.903224393,4.12E-04
0.907292971,3.69E-04
0.911361549,3.00E-04
0.915430128,3.00E-04
0.919498706,2.15E-04
0.923567285,1.30E-04
0.927635863,7.30E-05
0.931704441,2.26E-05
0.93577302,6.71E-06
0.939841598,3.60E-06
0.943910176,4.93E-06
0.947978755,5.81E-06
0.952047333,4.77E-06
0.956115911,3.47E-06
0.96018449,2.81E-06
0.964253068,2.24E-06
0.968321646,2.57E-06
0.972390225,2.77E-06
0.976458803,2.95E-06
0.980527381,2.71E-06
0.98459596,2.52E-06
0.988664538,2.59E-06
0.992733116,2.87E-06
0.996801695,2.61E-06
1.000870273,2.43E-06
1.004938851,2.04E-06
1.00900743,2.15E-06
1.013076008,2.42E-06
1.017144586,2.55E-06
1.021213165,2.54E-06
1.025281743,2.94E-06
1.029350322,2.93E-06
1.0334189,2.46E-06
1.037487478,2.53E-06
1.041556057,2.34E-06
1.045624635,2.32E-06
1.049693213,2.89E-06
1.053761792,2.84E-06
1.05783037,2.51E-06
1.061898948,2.47E-06
1.065967527,2.60E-06
1.070036105,2.81E-06
1.074104683,2.89E-06
1.078173262,2.76E-06
1.08224184,2.62E-06
1.086310418,2.78E-06
1.090378997,2.73E-06
1.094447575,2.78E-06
1.098516153,2.58E-06
1.102584732,2.87E-06
1.10665331,3.10E-06
1.110721888,2.53E-06
1.114790467,2.25E-06
1.118859045,3.10E-06
1.122927623,3.33E-06
1.126996202,2.66E-06
1.13106478,2.50E-06
1.135133358,2.31E-06
1.139201937,2.49E-06
1.143270515,2.22E-06
1.147339094,1.87E-06
1.151407672,2.11E-06
1.15547625,2.29E-06
1.159544829,2.65E-06
1.163613407,2.19E-06
1.167681985,1.89E-06
1.171750564,1.99E-06
1.175819142,2.40E-06
1.17988772,2.44E-06
1.183956299,2.33E-06
1.188024877,2.64E-06
1.192093455,2.94E-06
1.196162034,2.57E-06
1.200230612,2.08E-06
1.20429919,2.22E-06
1.208367769,2.39E-06
1.212436347,2.49E-06
1.216504925,2.61E-06
1.220573504,2.96E-06
1.224642082,2.67E-06
1.22871066,3.00E-06
1.232779239,2.84E-06
1.236847817,2.69E-06
1.240916395,2.17E-06
1.244984974,2.12E-06
1.249053552,2.50E-06
1.253122131,2.29E-06
1.257190709,2.56E-06
1.261259287,2.40E-06
1.265327866,2.63E-06
1.269396444,2.57E-06
1.273465022,2.85E-06
1.277533601,2.75E-06
1.281602179,3.05E-06
1.285670757,2.98E-06
1.289739336,2.56E-06
1.293807914,2.38E-06
1.297876492,2.36E-06
1.301945071,2.12E-06
1.306013649,2.16E-06
1.310082227,2.51E-06
1.314150806,2.24E-06
1.318219384,2.35E-06
1.322287962,2.75E-06
1.326356541,2.38E-06
1.330425119,2.25E-06
1.334493697,2.44E-06
1.338562276,2.39E-06
1.342630854,2.17E-06
1.346699432,2.30E-06
1.350768011,2.59E-06
1.354836589,2.42E-06
1.358905168,2.13E-06
1.362973746,2.26E-06
1.367042324,2.11E-06
1.371110903,2.46E-06
1.375179481,3.07E-06
1.379248059,3.13E-06
1.383316638,3.02E-06
1.387385216,2.67E-06
1.391453794,2.38E-06
1.395522373,2.51E-06
1.399590951,2.06E-06
1.403659529,2.18E-06
1.407728108,2.44E-06
1.411796686,2.41E-06
1.415865264,2.53E-06
1.419933843,2.62E-06
1.424002421,2.35E-06
1.428070999,2.72E-06
1.432139578,3.05E-06
1.436208156,3.00E-06
1.440276734,2.49E-06
1.444345313,1.95E-06
1.448413891,2.23E-06
1.452482469,3.27E-06
1.456551048,2.82E-06
1.460619626,2.25E-06
1.464688205,2.03E-06
1.468756783,1.83E-06
1.472825361,2.17E-06
1.47689394,2.22E-06
1.480962518,2.37E-06
1.485031096,1.97E-06
1.489099675,1.98E-06
1.493168253,2.22E-06
1.497236831,2.70E-06
1.50130541,2.28E-06
1.505373988,1.85E-06
1.509442566,1.69E-06
1.513511145,1.74E-06
1.517579723,2.05E-06
1.521648301,2.06E-06
1.52571688,1.73E-06
1.529785458,1.79E-06
1.533854036,2.41E-06
1.537922615,2.52E-06
1.541991193,2.39E-06
1.546059771,2.68E-06
1.55012835,2.54E-06
1.554196928,2.35E-06
1.558265506,1.78E-06
1.562334085,2.15E-06
1.566402663,2.34E-06
1.570471241,2.22E-06
1.57453982,2.18E-06
1.578608398,2.60E-06
1.582676977,2.67E-06
1.586745555,2.45E-06
1.590814133,2.71E-06
1.594882712,2.47E-06
1.59895129,2.78E-06
1.603019868,2.61E-06
1.607088447,2.20E-06
1.611157025,2.83E-06
1.615225603,2.90E-06
1.619294182,2.42E-06
1.62336276,2.16E-06
1.627431338,2.65E-06
1.631499917,2.43E-06
1.635568495,2.16E-06
1.639637073,2.55E-06
1.643705652,2.51E-06
1.64777423,2.34E-06
1.651842808,2.00E-06
1.655911387,1.76E-06
1.659979965,1.99E-06
1.664048543,2.48E-06
1.668117122,2.37E-06
1.6721857,2.16E-06
1.676254278,2.01E-06
1.680322857,2.05E-06
1.684391435,2.05E-06
1.688460014,1.97E-06
1.692528592,2.36E-06
1.69659717,2.35E-06
1.700665749,2.36E-06
1.704734327,1.92E-06
1.708802905,1.94E-06
1.712871484,2.25E-06
1.716940062,2.51E-06
1.72100864,2.15E-06
1.725077219,2.15E-06
1.729145797,1.89E-06
1.733214375,2.31E-06
1.737282954,2.62E-06
1.741351532,2.23E-06
1.74542011,2.16E-06
1.749488689,2.42E-06
1.753557267,2.41E-06
1.757625845,1.89E-06
1.761694424,1.97E-06
1.765763002,2.69E-06
1.76983158,2.25E-06
1.773900159,2.33E-06
1.777968737,2.67E-06
1.782037315,2.49E-06
1.786105894,2.45E-06
1.790174472,2.26E-06
1.794243051,2.12E-06
1.798311629,2.24E-06
1.802380207,2.21E-06
1.806448786,2.21E-06
1.810517364,2.26E-06
1.814585942,2.27E-06
1.818654521,2.55E-06
1.822723099,2.42E-06
1.826791677,2.34E-06
1.830860256,1.98E-06
1.834928834,1.65E-06
1.838997412,1.93E-06
1.843065991,2.14E-06
1.847134569,1.93E-06


==> figs/data/naca/psd_p3_aa.csv <==
f,p
0.0,0.0030619175494249564
0.01953125,0.20617038268252846
0.0390625,0.17080406390838565
0.05859375,0.07954915775977253
0.078125,0.07012150467186747
0.09765625,0.043028357816510265
0.1171875,0.03518609935918397
0.13671875,0.043828982154415344
0.15625,0.05880081700182087
0.17578125,0.4169185156892582
0.1953125,0.7497294763560955
0.21484375,0.11538230192505708
0.234375,0.025969011324456857
0.25390625,0.015615284260422127
0.2734375,0.015929282345614772
0.29296875,0.005613343534997746
0.3125,0.0024889768195475357
0.33203125,0.0029267795049455975
0.3515625,0.006175966858388389
0.37109375,0.011887150043336585
0.390625,0.02002224418131418
0.41015625,0.009126535800056661
0.4296875,0.005062281995663038
0.44921875,0.002721489320387839
0.46875,0.0012969980466997258
0.48828125,0.0008800098070476248
0.5078125,0.0008920500508585417
0.52734375,0.0006556532358198226
0.546875,0.0005580875841115771
0.56640625,0.00028708481609400553
0.5859375,0.0002182833812866033
0.60546875,0.00019503630303635054
0.625,0.0003366947250673044
0.64453125,0.00018007316659600494
0.6640625,0.00016288978787049548
0.68359375,0.00015843587760471775
0.703125,0.00010675043212638976
0.72265625,0.00012521136128491476
0.7421875,0.00013405521690724106
0.76171875,8.171031499258611e-05
0.78125,6.573852968121279e-05
0.80078125,8.955781832282054e-05
0.8203125,5.148157731913929e-05
0.83984375,4.8099497192342745e-05
0.859375,6.105513657826048e-05
0.87890625,9.093082901302432e-05
0.8984375,7.67673382677229e-05
0.91796875,4.762772680478207e-05
0.9375,2.8750269531939866e-05
0.95703125,4.047906014442866e-05
0.9765625,6.433235652363689e-05
0.99609375,4.593029198542e-05
1.015625,2.562860330446308e-05
1.03515625,2.9286394486434327e-05
1.0546875,2.5867057615847814e-05
1.07421875,3.382577569820757e-05
1.09375,3.449830863417027e-05
1.11328125,1.592057580657983e-05
1.1328125,1.1543301789607779e-05
1.15234375,1.8722463801226315e-05
1.171875,1.0516772763786841e-05
1.19140625,2.329066541068421e-05
1.2109375,2.1715837802521987e-05
1.23046875,1.3013265234156689e-05
1.25,2.093326397663428e-05
1.26953125,1.8517810919173427e-05
1.2890625,1.0992705163169375e-05
1.30859375,8.315125181125808e-06
1.328125,5.8731505836028706e-06
1.34765625,1.868597655269862e-05
1.3671875,1.7371780334473586e-05
1.38671875,1.3290986126271542e-05
1.40625,1.1016394695065776e-05
1.42578125,2.0495348699065722e-05
1.4453125,2.300929071399403e-05
1.46484375,8.78630927776158e-06
1.484375,1.4788980431632173e-05
1.50390625,1.6298519805389652e-05
1.5234375,1.010480492428013e-05
1.54296875,6.6652040667165554e-06
1.5625,1.0423164666145846e-05
1.58203125,1.8543534954758065e-05
1.6015625,2.506841351858084e-05
1.62109375,1.73208942351227e-05
1.640625,1.4593588073450853e-05
1.66015625,9.044087487799183e-06
1.6796875,1.0996309391313978e-05
1.69921875,8.81245352668806e-06
1.71875,5.581350136986861e-06
1.73828125,3.8005386907513278e-06
1.7578125,4.398954076324935e-06
1.77734375,8.93638229020128e-06
1.796875,6.82168419496173e-06
1.81640625,4.872947025273588e-06
1.8359375,2.3506487127586943e-06
1.85546875,3.155124186242348e-06
1.875,6.009169088877558e-06
1.89453125,5.893851541645963e-06
1.9140625,2.8733956743128733e-06
1.93359375,1.567022524260161e-06
1.953125,2.7375748771121735e-06
1.97265625,3.978192685459043e-06
1.9921875,3.334425702752847e-06
2.01171875,3.621242068104347e-06
2.03125,3.5681736127721023e-06
2.05078125,2.4417849417267525e-06
2.0703125,2.9023535621685657e-06
2.08984375,2.1681215365130528e-06
2.109375,5.817892597317711e-06
2.12890625,5.464654522695956e-06
2.1484375,6.418092146957177e-06
2.16796875,6.2238713697334505e-06
2.1875,2.6220800614613046e-06
2.20703125,3.0498315152986686e-06
2.2265625,4.190958636902746e-06
2.24609375,4.044546812784836e-06
2.265625,1.7365355998845689e-06
2.28515625,2.2991220022200555e-06
2.3046875,5.0717066459661795e-06
2.32421875,3.555861429737019e-06
2.34375,2.7365723254280808e-06
2.36328125,2.1064519948885395e-06
2.3828125,1.7494198972572579e-06
2.40234375,1.133788900915044e-06
2.421875,1.4127112468891893e-06
2.44140625,2.133736322418683e-06
2.4609375,1.9158539367601984e-06
2.48046875,2.5570154405073e-06
2.5,2.7475256651025217e-06
2.51953125,2.0357983538941084e-06
2.5390625,1.3675066772363849e-06
2.55859375,2.51396030400651e-06
2.578125,2.567949392752218e-06
2.59765625,1.1956295492082955e-06
2.6171875,2.7048067122928105e-06
2.63671875,2.479768904548201e-06
2.65625,2.2232112311080915e-06
2.67578125,1.530712309382804e-06
2.6953125,1.984626674162862e-06
2.71484375,1.8118601710472996e-06
2.734375,1.4491838556746292e-06
2.75390625,1.3510633511156052e-06
2.7734375,2.204314903790105e-06
2.79296875,1.7095668648207702e-06
2.8125,1.4448833079084117e-06
2.83203125,2.6165868746802946e-06
2.8515625,2.019743740370414e-06
2.87109375,1.6605343637556945e-06
2.890625,1.3960483337477454e-06
2.91015625,1.5885198818631854e-06
2.9296875,2.1664478178313445e-06
2.94921875,1.8743905699097631e-06
2.96875,1.2059537397395072e-06
2.98828125,1.4919405202229176e-06
3.0078125,1.4054381043069938e-06
3.02734375,1.6950760808854757e-06
3.046875,9.409447822576415e-07
3.06640625,1.8845497986556894e-06
3.0859375,1.3224041350561694e-06
3.10546875,1.2797516969088305e-06
3.125,9.924877913150974e-07
3.14453125,1.5605913385247279e-06
3.1640625,1.0901381833108404e-06
3.18359375,1.4781528060912663e-06
3.203125,1.1339394567463633e-06
3.22265625,1.7689503315847221e-06
3.2421875,1.340637762184157e-06
3.26171875,1.3292371296938176e-06
3.28125,9.656037602533037e-07
3.30078125,7.570470530256003e-07
3.3203125,1.36967170925051e-06
3.33984375,1.6369770860495024e-06
3.359375,1.1868013433312628e-06
3.37890625,1.2654256109567183e-06
3.3984375,8.990925488910364e-07
3.41796875,8.336594913062402e-07
3.4375,5.40619433238491e-07
3.45703125,4.4851297411399727e-07
3.4765625,8.533205802529273e-07
3.49609375,4.3466510288859525e-07
3.515625,6.386039784486414e-07
3.53515625,7.711191876864454e-07
3.5546875,4.861554884188521e-07
3.57421875,4.893074531679235e-07
3.59375,7.64427775196863e-07
3.61328125,8.013667107423859e-07
3.6328125,2.942991694177353e-07
3.65234375,3.519867989516623e-07
3.671875,4.526890108946156e-07
3.69140625,5.768762657889965e-07
3.7109375,6.023975000684331e-07
3.73046875,8.544793417841525e-07
3.75,4.173625391548975e-07
3.76953125,5.137104077553529e-07
3.7890625,6.514675115431976e-07
3.80859375,6.872061287729858e-07
3.828125,9.426166044010868e-07
3.84765625,6.472116981829253e-07
3.8671875,4.0549866117975943e-07
3.88671875,4.2300504930425483e-07
3.90625,6.594679510473205e-07
3.92578125,6.229271956761082e-07
3.9453125,3.710138556159678e-07
3.96484375,3.640100948984073e-07
3.984375,3.9110129119157786e-07
4.00390625,2.3410103368491412e-07
4.0234375,4.1613170036996825e-07
4.04296875,4.0120197656542005e-07
4.0625,2.427743007664298e-07
4.08203125,3.69106583242666e-07
4.1015625,3.049655961511704e-07
4.12109375,2.7093903193150134e-07
4.140625,3.4980455973933254e-07
4.16015625,4.061881873478834e-07
4.1796875,4.7253849524068443e-07
4.19921875,3.345871451357429e-07
4.21875,3.416420487190616e-07
4.23828125,3.408802193580828e-07
4.2578125,4.2403181147538535e-07
4.27734375,2.7871119879938654e-07
4.296875,1.894965200539925e-07
4.31640625,1.6242630220652486e-07
4.3359375,2.3083065377580568e-07
4.35546875,2.4810803876209084e-07
4.375,1.2267191205538913e-07
4.39453125,1.0833137258221534e-07
4.4140625,1.4153495504886896e-07
4.43359375,1.0148993086795908e-07
4.453125,1.635751637230637e-07
4.47265625,2.0343117203831784e-07
4.4921875,2.1028929107694287e-07
4.51171875,2.371919351859501e-07
4.53125,1.6059958083509945e-07
4.55078125,1.8835067083409802e-07
4.5703125,2.360500061782398e-07
4.58984375,1.6244842222385198e-07
4.609375,2.821370130985823e-07
4.62890625,2.949162708781185e-07
4.6484375,1.969534223536656e-07
4.66796875,2.3184595481344305e-07
4.6875,2.576179615672584e-07
4.70703125,2.5575044163228316e-07
4.7265625,2.0916863647341898e-07
4.74609375,1.5200344378864697e-07
4.765625,2.749058961693109e-07
4.78515625,2.0177320743717745e-07
4.8046875,1.1557893582396618e-07
4.82421875,1.1420792712064134e-07
4.84375,1.4376208789020348e-07
4.86328125,1.2863187509799905e-07
4.8828125,1.324792519283158e-07
4.90234375,1.4355699772932714e-07
4.921875,2.025678387764925e-07
4.94140625,1.327152274354674e-07
4.9609375,2.3204306129077317e-07
4.98046875,2.491759152680988e-07
5.0,1.478701327197108e-07
5.01953125,2.2833983489428306e-07
5.0390625,1.695715221029523e-07
5.05859375,1.6513832053291465e-07
5.078125,1.9640818375980803e-07
5.09765625,2.0473068193993625e-07
5.1171875,1.334769081423205e-07
5.13671875,5.4418118195206316e-08
5.15625,9.54569251599029e-08
5.17578125,3.282838524491918e-08
5.1953125,3.9977843509158025e-08
5.21484375,3.985582655485251e-08
5.234375,2.5394627406138538e-08
5.25390625,5.4313200238210946e-08
5.2734375,6.559630116439869e-08
5.29296875,8.418261617459116e-08
5.3125,1.1303815434462867e-07
5.33203125,1.199743653739682e-07
5.3515625,1.1435123175342935e-07
5.37109375,1.3826534960421705e-07
5.390625,1.020409866529309e-07
5.41015625,1.0089859799152645e-07
5.4296875,1.8393952725438133e-07
5.44921875,8.60630738058533e-08
5.46875,8.672262030184474e-08
5.48828125,4.3322304790739005e-08
5.5078125,3.2674990501480394e-08
5.52734375,3.5875929949650126e-08
5.546875,5.2021074400630236e-08
5.56640625,3.7250936315583075e-08
5.5859375,4.863724253980293e-08
5.60546875,5.339152620446303e-08
5.625,9.747176364080287e-08
5.64453125,8.258084426207375e-08
5.6640625,1.1867639014739919e-07
5.68359375,1.0885007317764766e-07
5.703125,5.3594042352707137e-08
5.72265625,7.679646214936955e-08
5.7421875,1.049439744748773e-07
5.76171875,1.0656303336970006e-07
5.78125,9.69321392039935e-08
5.80078125,7.022519899506945e-08
5.8203125,5.895732499077531e-08
5.83984375,5.950347435845285e-08
5.859375,5.7041252787624063e-08
5.87890625,5.0389217874898156e-08
5.8984375,6.161554338951711e-08
5.91796875,7.124010172681894e-08
5.9375,5.876943846364985e-08
5.95703125,6.937239237315641e-08
5.9765625,4.544799096015298e-08
5.99609375,3.015041933510232e-08
6.015625,3.9271401216604185e-08
6.03515625,5.051404671835538e-08
6.0546875,4.1183624365654435e-08
6.07421875,6.656968313482788e-08
6.09375,6.78036121326023e-08
6.11328125,5.658538659669732e-08
6.1328125,8.574659060981293e-08
6.15234375,6.368011059233854e-08
6.171875,4.2401130364109916e-08
6.19140625,5.905198265403192e-08
6.2109375,5.790695124164332e-08
6.23046875,7.945070147412308e-08
6.25,5.643215782572283e-08
6.26953125,5.876020155260663e-08
6.2890625,5.9582305706028086e-08
6.30859375,5.4184523172551664e-08
6.328125,5.462720899919921e-08
6.34765625,4.397443998611247e-08
6.3671875,7.70538065705673e-08
6.38671875,4.9939986334966734e-08
6.40625,6.6970093362627e-08
6.42578125,6.109042328039905e-08
6.4453125,4.4773864515175865e-08
6.46484375,2.392264660158018e-08
6.484375,3.9400645775188055e-08
6.50390625,3.299443369013208e-08
6.5234375,2.3761192157126225e-08
6.54296875,4.106570130095566e-08
6.5625,4.459204478077919e-08
6.58203125,2.4944570095724598e-08
6.6015625,3.521849611687276e-08
6.62109375,6.817847441559488e-08
6.640625,6.201249773266889e-08
6.66015625,2.2999063995334387e-08
6.6796875,3.021234087980053e-08
6.69921875,3.508452869272822e-08
6.71875,1.4527229672473208e-08
6.73828125,1.509868255142516e-08
6.7578125,3.640846431864473e-08
6.77734375,2.760171967419033e-08
6.796875,1.8615819600222642e-08
6.81640625,1.2277799726634494e-08
6.8359375,3.7525230732745956e-08
6.85546875,5.979437265184814e-08
6.875,6.990245756771227e-08
6.89453125,5.718395301963756e-08
6.9140625,3.290701551145716e-08
6.93359375,3.9356464664165185e-08
6.953125,3.970526305728178e-08
6.97265625,3.7684017403247595e-08
6.9921875,4.689773622695685e-08
7.01171875,4.442862420856371e-08
7.03125,4.730052014409418e-08
7.05078125,4.6149953456144144e-08
7.0703125,4.260553205482691e-08
7.08984375,2.3721170675761667e-08
7.109375,2.6361076546379143e-08
7.12890625,1.7159896660925584e-08
7.1484375,1.566125805803748e-08
7.16796875,1.3440900155727297e-08
7.1875,1.6851038730241863e-08
7.20703125,1.8991710088880083e-08
7.2265625,2.456155326882558e-08
7.24609375,3.469816693258253e-08
7.265625,2.3672452226873024e-08
7.28515625,2.22660950424622e-08
7.3046875,2.501823314300744e-08
7.32421875,2.1772462831775892e-08
7.34375,2.083506144706261e-08
7.36328125,3.0659131625773326e-08
7.3828125,1.2803819570031932e-08
7.40234375,8.893392057768231e-09
7.421875,1.949801743644014e-08
7.44140625,2.362548868698973e-08
7.4609375,2.7102265731991525e-08
7.48046875,2.1691900848312326e-08
7.5,2.757761510348542e-08
7.51953125,3.575247754215062e-08
7.5390625,4.355987202820012e-08
7.55859375,4.978303986798553e-08
7.578125,3.492267614326091e-08
7.59765625,2.5619253746108923e-08
7.6171875,1.4801015759869915e-08
7.63671875,3.087810052344161e-08
7.65625,5.799860987773551e-08
7.67578125,3.262977685296775e-08
7.6953125,2.66376788887496e-08
7.71484375,2.325023361338527e-08
7.734375,1.2397513377085992e-08
7.75390625,1.3892173670784175e-08
7.7734375,1.9867683568468455e-08
7.79296875,1.3519789508875547e-08
7.8125,1.0660299435987385e-08
7.83203125,1.1567185838164836e-08
7.8515625,2.739257897069897e-08
7.87109375,2.2858557060876897e-08
7.890625,1.1464098027240577e-08
7.91015625,8.049447544389735e-09
7.9296875,9.552592229507925e-09
7.94921875,1.286118106079033e-08
7.96875,2.2595297851104436e-08
7.98828125,1.545781802177379e-08
8.0078125,1.3335278885140805e-08
8.02734375,2.1211287702556823e-08
8.046875,2.4382083304631048e-08
8.06640625,1.991525711636328e-08
8.0859375,2.1766379547266627e-08
8.10546875,1.308996942671292e-08
8.125,2.2181787165971803e-08
8.14453125,2.986042922437747e-08
8.1640625,2.5656384544789964e-08
8.18359375,1.9608163750720353e-08
8.203125,1.4947439883502383e-08
8.22265625,1.7832592156132247e-08
8.2421875,2.655745248362575e-08
8.26171875,1.664030155274869e-08
8.28125,1.2058226485027596e-08
8.30078125,1.2914017342341041e-08
8.3203125,2.1891326251272405e-08
8.33984375,2.1438973054307358e-08
8.359375,1.19796817446043e-08
8.37890625,1.0272014308420348e-08
8.3984375,1.6476048696312646e-08
8.41796875,1.3449857950129882e-08
8.4375,8.457181137264077e-09
8.45703125,1.442327855432112e-08
8.4765625,1.7220223718979915e-08
8.49609375,1.2749013415370203e-08
8.515625,1.2615116836520902e-08
8.53515625,1.237343904567253e-08
8.5546875,8.244288372160998e-09
8.57421875,4.136207182037728e-09
8.59375,4.922359915836123e-09
8.61328125,8.151633169800668e-09
8.6328125,9.075206777097025e-09
8.65234375,1.7672449164517984e-08
8.671875,1.846168513523064e-08
8.69140625,7.84817632704108e-09
8.7109375,5.237226077670114e-09
8.73046875,6.5957455232110394e-09
8.75,6.4116717306712245e-09
8.76953125,5.69710857638668e-09
8.7890625,2.5648455099895092e-09
8.80859375,3.885917890645945e-09
8.828125,7.193303787132187e-09
8.84765625,1.1798514389928028e-08
8.8671875,9.265087799968716e-09
8.88671875,6.262214944257103e-09
8.90625,1.1661945781627544e-08
8.92578125,9.597795053640702e-09
8.9453125,8.913889518623794e-09
8.96484375,1.4822825263048865e-08
8.984375,8.285630332014876e-09
9.00390625,7.965689460969953e-09
9.0234375,2.00907061457624e-08
9.04296875,1.608300239286195e-08
9.0625,9.318508295050988e-09
9.08203125,7.182938655806183e-09
9.1015625,4.770067766672889e-09
9.12109375,2.664660929229884e-09
9.140625,5.856113052726251e-09
9.16015625,3.4719791499240602e-09
9.1796875,5.635912984252017e-09
9.19921875,7.475250920116796e-09
9.21875,7.706746459660522e-09
9.23828125,6.1012384039235e-09
9.2578125,9.079591298455753e-09
9.27734375,6.646804191622747e-09
9.296875,4.9721497504659305e-09
9.31640625,7.191955937946929e-09
9.3359375,9.232777286759984e-09
9.35546875,6.083836855355864e-09
9.375,5.0423347453385806e-09
9.39453125,3.4864876322348667e-09
9.4140625,3.21926994121303e-09
9.43359375,5.155587833462738e-09
9.453125,7.405997820968542e-09
9.47265625,7.257361676285818e-09
9.4921875,5.610449301373158e-09
9.51171875,3.6230343604727958e-09
9.53125,5.189850182846001e-09
9.55078125,7.033482668946729e-09
9.5703125,1.0892146231727872e-08
9.58984375,5.411782943098845e-09
9.609375,3.5782662144104664e-09
9.62890625,4.467509652720345e-09
9.6484375,4.297290710521881e-09
9.66796875,4.027722884961756e-09
9.6875,4.8364586489206576e-09
9.70703125,5.552569312314888e-09
9.7265625,3.733105504739664e-09
9.74609375,8.106601020396077e-09
9.765625,8.366863333443987e-09
9.78515625,2.826394725472467e-09
9.8046875,4.42852528452314e-09
9.82421875,6.2288301243976156e-09
9.84375,3.746467184406715e-09
9.86328125,3.100037820724535e-09
9.8828125,2.7736002600671724e-09
9.90234375,4.380307478245797e-09
9.921875,4.54031839630157e-09
9.94140625,5.87380034321001e-09
9.9609375,7.2354296700085995e-09
9.98046875,6.901455684034441e-09
10.0,7.134225483876512e-09
10.01953125,6.214795392796326e-09
10.0390625,5.59487142316003e-09
10.05859375,4.7218550037340555e-09
10.078125,6.012741750843632e-09
10.09765625,7.770955398639463e-09
10.1171875,6.023935576276512e-09
10.13671875,6.008875532119051e-09
10.15625,4.4851194206708995e-09
10.17578125,3.758873651674759e-09
10.1953125,5.455370398626481e-09
10.21484375,5.863869208695285e-09
10.234375,3.2532785782775577e-09
10.25390625,3.288684068301951e-09
10.2734375,4.278027557716576e-09
10.29296875,5.9676663652587075e-09
10.3125,2.12759557296516e-09
10.33203125,3.6940953535411094e-09
10.3515625,7.60935945156548e-09
10.37109375,6.667221851760562e-09
10.390625,2.827202013407521e-09
10.41015625,3.6669172831595606e-09
10.4296875,6.245982350277349e-09
10.44921875,4.2573909818724744e-09
10.46875,4.235587026208248e-09
10.48828125,5.039360731555589e-09
10.5078125,4.371316180311631e-09
10.52734375,6.280175242745541e-09
10.546875,5.965168826731786e-09
10.56640625,7.0695514971069316e-09
10.5859375,4.349788924652095e-09
10.60546875,2.378604868997676e-09
10.625,3.6644074375656343e-09
10.64453125,4.513075309761876e-09
10.6640625,5.0820135928875105e-09
10.68359375,4.185865778959744e-09
10.703125,5.4063169041866835e-09
10.72265625,5.790269225614239e-09
10.7421875,5.3190256696210346e-09
10.76171875,7.080696241815799e-09
10.78125,4.735157487369256e-09
10.80078125,1.9473966920924436e-09
10.8203125,1.5380672665650162e-09
10.83984375,3.1703513958191123e-09
10.859375,4.221191228408504e-09
10.87890625,8.152533843473862e-09
10.8984375,4.915765024344981e-09
10.91796875,2.013835543589676e-09
10.9375,2.4400112059880234e-09
10.95703125,3.0989922226236037e-09
10.9765625,1.4457636940270625e-09
10.99609375,2.663816365090841e-09
11.015625,3.7230278458348266e-09
11.03515625,5.597966132339028e-09
11.0546875,3.881624078863921e-09
11.07421875,5.641565511827895e-09
11.09375,5.252849645483792e-09
11.11328125,6.675782940612393e-09
11.1328125,5.2653466116876145e-09
11.15234375,5.82557089503789e-09
11.171875,5.304111634957096e-09
11.19140625,4.8734451305666195e-09
11.2109375,3.1523917027278942e-09
11.23046875,5.7121623065555765e-09
11.25,3.943124697781354e-09
11.26953125,5.597429019296188e-09
11.2890625,7.52782299305586e-09
11.30859375,5.7365186063115576e-09
11.328125,5.977667898485879e-09
11.34765625,8.156857974430147e-09
11.3671875,3.2727950336989897e-09
11.38671875,5.348103387546691e-09
11.40625,3.831196981141163e-09
11.42578125,2.780264023892817e-09
11.4453125,3.784478493908485e-09
11.46484375,5.902475168190862e-09
11.484375,6.335561995531413e-09
11.50390625,4.340389416914984e-09
11.5234375,2.035223272287124e-09
11.54296875,4.557925369653313e-09
11.5625,4.802028092285907e-09
11.58203125,4.609105741187462e-09
11.6015625,5.695020067713022e-09
11.62109375,8.329786916442219e-09
11.640625,4.2991058795813195e-09
11.66015625,5.184504652786595e-09
11.6796875,2.6077944107198793e-09
11.69921875,2.0683103828416635e-09
11.71875,3.486023849705947e-09
11.73828125,3.943527989402587e-09
11.7578125,2.3049267310498034e-09
11.77734375,1.867081442604895e-09
11.796875,4.551884629496713e-09
11.81640625,5.066662987341562e-09
11.8359375,4.579919902047313e-09
11.85546875,6.546777663328086e-09
11.875,3.832328881800899e-09
11.89453125,2.9504964481183736e-09
11.9140625,2.276397231821336e-09
11.93359375,2.7384051508384025e-09
11.953125,5.7022512445187756e-09
11.97265625,5.166039711519609e-09
11.9921875,4.497505256984374e-09
12.01171875,1.94636331350451e-09
12.03125,2.313638680091933e-09
12.05078125,3.635703292858567e-09
12.0703125,4.1141134103845894e-09
12.08984375,2.2619596337736043e-09
12.109375,3.1530651769879717e-09
12.12890625,5.457992237978424e-09
12.1484375,4.143458997709709e-09
12.16796875,2.038840535050603e-09
12.1875,3.4268809012967933e-09
12.20703125,5.5131791579219066e-09
12.2265625,5.901759906087148e-09
12.24609375,5.571787106654655e-09
12.265625,4.604348503890876e-09
12.28515625,3.2725476572383774e-09
12.3046875,4.0765432470799266e-09
12.32421875,6.420870185683993e-09
12.34375,5.212163407935557e-09
12.36328125,4.262218620400743e-09
12.3828125,3.3486863056349123e-09
12.40234375,4.482429669246267e-09
12.421875,4.605120258344261e-09
12.44140625,4.3867926730012185e-09
12.4609375,3.953227444479396e-09
12.48046875,2.928172542814772e-09
12.5,3.190598129749543e-09
12.51953125,3.961617042428295e-09
12.5390625,3.096597886274402e-09
12.55859375,3.0689302442801992e-09
12.578125,4.632000406734273e-09
12.59765625,5.164461271959317e-09
12.6171875,4.245410376377031e-09
12.63671875,5.450840895208269e-09
12.65625,5.2104019260036144e-09
12.67578125,3.907344316098226e-09
12.6953125,4.028452851946357e-09
12.71484375,4.404123148306936e-09
12.734375,5.828079490295146e-09
12.75390625,3.503883067273687e-09
12.7734375,3.518901956736659e-09
12.79296875,3.442904881104852e-09
12.8125,2.8763152395246658e-09
12.83203125,3.406744115978579e-09
12.8515625,2.5368304989005103e-09
12.87109375,1.8469116533924884e-09
12.890625,2.833661494684063e-09
12.91015625,2.544746749884833e-09
12.9296875,2.8436726788342534e-09
12.94921875,3.4782010038114784e-09
12.96875,6.5351790047003226e-09
12.98828125,4.799978152824482e-09
13.0078125,2.6697003377145577e-09
13.02734375,3.68202993824407e-09
13.046875,2.2943750450718624e-09
13.06640625,2.397782928793892e-09
13.0859375,4.021904592659309e-09
13.10546875,3.4730102497879335e-09
13.125,4.0089536727569304e-09
13.14453125,5.002944405493392e-09
13.1640625,5.7749220048348165e-09
13.18359375,3.112312591286666e-09
13.203125,5.246729381095042e-09
13.22265625,7.388243557407685e-09
13.2421875,3.4742997098113884e-09
13.26171875,3.4334855583345057e-09
13.28125,3.3823224568790932e-09
13.30078125,5.167593554286326e-09
13.3203125,4.048927241027346e-09
13.33984375,6.033906350573897e-09
13.359375,5.149838388666196e-09
13.37890625,3.0991864623249047e-09
13.3984375,4.582878158687441e-09
13.41796875,4.267858891357653e-09
13.4375,3.161314379943572e-09
13.45703125,5.341810401343256e-09
13.4765625,7.52979750107278e-09
13.49609375,1.3564189101032178e-08
13.515625,6.157383270644033e-09
13.53515625,5.673007066142758e-09
13.5546875,4.935420837443684e-09
13.57421875,2.903778005166836e-09
13.59375,5.182621386941317e-09
13.61328125,6.196335220703291e-09
13.6328125,5.436487573599537e-09
13.65234375,6.875278753050584e-09
13.671875,8.104850639008465e-09
13.69140625,7.5989720335984e-09
13.7109375,4.100303803533138e-09
13.73046875,6.070762076765466e-09
13.75,7.026154196020891e-09
13.76953125,8.611755032667638e-09
13.7890625,4.900824488502463e-09
13.80859375,3.569105264168658e-09
13.828125,5.543825380422973e-09
13.84765625,4.520150747103633e-09
13.8671875,7.594456934495021e-09
13.88671875,1.1989356742581124e-08
13.90625,4.640526448671454e-09
13.92578125,5.197688966498017e-09
13.9453125,6.706046451894989e-09
13.96484375,3.091663304699831e-09
13.984375,4.250983429423962e-09
14.00390625,3.3562450865203987e-09
14.0234375,3.168714937231477e-09
14.04296875,5.24133036442795e-09
14.0625,9.067024641389606e-09
14.08203125,9.18108419020213e-09
14.1015625,6.586761851358463e-09
14.12109375,4.982277546955285e-09
14.140625,6.332881229211926e-09
14.16015625,8.913397466996373e-09
14.1796875,5.262650975541151e-09
14.19921875,5.93165980170501e-09
14.21875,8.613638483421392e-09
14.23828125,5.252856420639607e-09
14.2578125,7.5303973108577e-09
14.27734375,1.0744570527361207e-08
14.296875,7.961735568683432e-09
14.31640625,4.416531584922078e-09
14.3359375,3.372511636792787e-09
14.35546875,2.3179910899878225e-09
14.375,1.732594850099458e-09
14.39453125,6.1235044623626626e-09
14.4140625,7.062600987646397e-09
14.43359375,7.825582290903701e-09
14.453125,4.906487370193249e-09
14.47265625,5.747198770782822e-09
14.4921875,5.63017241194656e-09
14.51171875,7.533728832456386e-09
14.53125,4.0569689053277425e-09
14.55078125,4.189879780991601e-09
14.5703125,4.899708707887886e-09
14.58984375,5.436342660669323e-09
14.609375,5.3683009082125515e-09
14.62890625,5.620252478697938e-09
14.6484375,5.2378023439664794e-09
14.66796875,7.88061613113163e-09
14.6875,6.301439572144581e-09
14.70703125,3.5012781950466237e-09
14.7265625,2.551290949256371e-09
14.74609375,6.594677008241346e-09
14.765625,8.517215982657347e-09
14.78515625,4.734291257199459e-09
14.8046875,3.1911984451538828e-09
14.82421875,5.412746757769896e-09
14.84375,5.5176297310030425e-09
14.86328125,5.905837888364846e-09
14.8828125,6.480454997248882e-09
14.90234375,7.593244182947745e-09
14.921875,3.2906314113533383e-09
14.94140625,3.6463091045842086e-09
14.9609375,5.3649255800874696e-09
14.98046875,6.027571517379499e-09
15.0,3.056589942790117e-09
15.01953125,3.6661195645112316e-09
15.0390625,4.2822788100807925e-09
15.05859375,6.288636134613759e-09
15.078125,7.372823738818103e-09
15.09765625,6.325022255304934e-09
15.1171875,5.144219777689948e-09
15.13671875,6.1153773139203686e-09
15.15625,3.77953550177942e-09
15.17578125,3.439071930192664e-09
15.1953125,3.2887660952717124e-09
15.21484375,2.4457617400107355e-09
15.234375,2.942772329698257e-09
15.25390625,5.175582909182135e-09
15.2734375,6.928531781827925e-09
15.29296875,5.764492182174423e-09
15.3125,3.897414506645663e-09
15.33203125,7.019794898425774e-09
15.3515625,7.364558757317913e-09
15.37109375,4.795264722589994e-09
15.390625,4.415463311063404e-09
15.41015625,4.104143541231709e-09
15.4296875,3.309445499770566e-09
15.44921875,3.443028092448347e-09
15.46875,6.079869227481932e-09
15.48828125,5.979960846732231e-09
15.5078125,2.9525217518023465e-09
15.52734375,3.1000223532189433e-09
15.546875,2.6406441490404583e-09
15.56640625,2.7373923417501763e-09
15.5859375,2.6706302084099403e-09
15.60546875,2.734280418154372e-09
15.625,2.2788296477898218e-09
15.64453125,4.199116823153301e-09
15.6640625,2.5909527958909527e-09
15.68359375,2.843054218628894e-09
15.703125,2.368504014051734e-09
15.72265625,2.2761359456367355e-09
15.7421875,3.4930434523202433e-09
15.76171875,5.995945133015859e-09
15.78125,5.527522606509479e-09
15.80078125,4.011875349076491e-09
15.8203125,2.3542263361245772e-09
15.83984375,2.9621565205289843e-09
15.859375,2.894034155006936e-09
15.87890625,1.2515678978777521e-09
15.8984375,1.7383233268966179e-09
15.91796875,1.6750143415519344e-09
15.9375,1.0019622666071898e-09
15.95703125,1.3561909599212507e-09
15.9765625,2.92779973985935e-09
15.99609375,4.0528056031415145e-09
16.015625,3.0030500265613848e-09
16.03515625,2.1368137450189e-09
16.0546875,2.8762423694538486e-09
16.07421875,2.872583547624157e-09
16.09375,1.8928469433284012e-09
16.11328125,8.949838346515322e-10
16.1328125,7.146090097818822e-10
16.15234375,7.518474811604815e-10
16.171875,9.979235266273444e-10
16.19140625,1.3978211157594562e-09
16.2109375,1.039543010506146e-09
16.23046875,1.263980899425011e-09
16.25,8.735509130775132e-10
16.26953125,1.4276489042374792e-09
16.2890625,1.6734104803393835e-09
16.30859375,1.6586730907322988e-09
16.328125,8.921183016316759e-10
16.34765625,8.404423894845629e-10
16.3671875,1.9430547143804085e-09
16.38671875,2.1286813130716975e-09
16.40625,7.643823403677432e-10
16.42578125,5.507928236463794e-10
16.4453125,1.7304505009737493e-09
16.46484375,3.5543801498689505e-09
16.484375,3.274775390540786e-09
16.50390625,2.606705147735996e-09
16.5234375,1.9091277230159474e-09
16.54296875,1.0280470248276895e-09
16.5625,1.607726033974715e-09
16.58203125,3.0433649832694305e-09
16.6015625,2.1211758586588756e-09
16.62109375,1.3832657743057715e-09
16.640625,8.9164390590047e-10
16.66015625,1.9075805585038397e-09
16.6796875,3.5120188707155395e-09
16.69921875,3.946322083139855e-09
16.71875,1.3405252507875395e-09
16.73828125,1.0487715707327431e-09
16.7578125,1.4033425968609935e-09
16.77734375,2.0347170195963484e-09
16.796875,1.9962794658980692e-09
16.81640625,8.771270807460706e-10
16.8359375,8.946609339409804e-10
16.85546875,1.0863054876580037e-09
16.875,1.6842954717357897e-09
16.89453125,2.8021686122521753e-09
16.9140625,1.517989640618231e-09
16.93359375,1.318866605833399e-09
16.953125,1.498839851415213e-09
16.97265625,1.0703995067597398e-09
16.9921875,1.0624300589297367e-09
17.01171875,8.718045165703089e-10
17.03125,1.0632075492490769e-09
17.05078125,1.255654052503048e-09
17.0703125,1.2360040289060576e-09
17.08984375,1.3394360988450204e-09
17.109375,1.3128690145755458e-09
17.12890625,1.1396288430581286e-09
17.1484375,1.405708364606575e-09
17.16796875,1.7406660668211056e-09
17.1875,1.6478638173792753e-09
17.20703125,1.6234538351792017e-09
17.2265625,1.5282172338727614e-09
17.24609375,1.01895227507186e-09
17.265625,1.7585913294674826e-09
17.28515625,2.3919151771098555e-09
17.3046875,2.821020587498148e-09
17.32421875,1.5215329000338167e-09
17.34375,1.2266141930524962e-09
17.36328125,2.822086441891846e-09
17.3828125,1.4650292207515353e-09
17.40234375,1.8284530268180435e-09
17.421875,2.2077390225393724e-09
17.44140625,1.9929598717079767e-09
17.4609375,1.1166282822931317e-09
17.48046875,8.415919235577657e-10
17.5,4.882611437472345e-10
17.51953125,9.874347800396666e-10
17.5390625,9.882342351696005e-10
17.55859375,1.2731841299427425e-09
17.578125,1.9251856066591744e-09
17.59765625,1.8403365267082876e-09
17.6171875,1.2096184420613567e-09
17.63671875,9.602906849787878e-10
17.65625,1.5213790110031419e-09
17.67578125,1.3305909924757447e-09
17.6953125,9.859408837721204e-10
17.71484375,1.291960564603383e-09
17.734375,2.2546906194125707e-09
17.75390625,1.400465996487844e-09
17.7734375,1.3390895940441179e-09
17.79296875,1.141382404779533e-09
17.8125,1.145333359969071e-09
17.83203125,6.818887116780166e-10
17.8515625,5.296897744685908e-10
17.87109375,4.3587806355263805e-10
17.890625,4.740037078556284e-10
17.91015625,5.190734117173727e-10
17.9296875,6.932889328536152e-10
17.94921875,6.946456435585779e-10
17.96875,7.541605920993656e-10
17.98828125,9.833327614478052e-10
18.0078125,6.992117902281185e-10
18.02734375,6.387692387491792e-10
18.046875,3.529155013272373e-10
18.06640625,2.829609989543331e-10
18.0859375,4.2865502828946756e-10
18.10546875,2.474285993129978e-10
18.125,2.3320636501980405e-10
18.14453125,4.504985031044932e-10
18.1640625,5.490831021739286e-10
18.18359375,2.9205599231906454e-10
18.203125,4.509129797396086e-10
18.22265625,6.588464220605319e-10
18.2421875,7.702550182565073e-10
18.26171875,6.953841446481102e-10
18.28125,1.0856750610967437e-09
18.30078125,6.168140214936454e-10
18.3203125,7.314554431414008e-10
18.33984375,6.704938507759049e-10
18.359375,4.102793069793679e-10
18.37890625,3.9528857184414885e-10
18.3984375,3.9572213167104053e-10
18.41796875,4.235779012907375e-10
18.4375,1.1691180943183497e-09
18.45703125,1.4199904445603434e-09
18.4765625,5.704625206836805e-10
18.49609375,5.182506984577746e-10
18.515625,7.111274565182922e-10
18.53515625,6.250119159890713e-10
18.5546875,6.494069669081181e-10
18.57421875,7.146238280064855e-10
18.59375,4.882087478181457e-10
18.61328125,3.9033580598612455e-10
18.6328125,5.936333720973457e-10
18.65234375,4.856999492031958e-10
18.671875,4.1332448828892967e-10
18.69140625,5.429596667954237e-10
18.7109375,4.696906514419851e-10
18.73046875,3.7665828509971645e-10
18.75,3.27171933298857e-10
18.76953125,3.623075120873151e-10
18.7890625,5.413392323920223e-10
18.80859375,4.331041181400335e-10
18.828125,2.8082568749746275e-10
18.84765625,3.2371546338596616e-10
18.8671875,4.795379007295637e-10
18.88671875,3.9188642938735726e-10
18.90625,3.062582557370659e-10
18.92578125,2.9531177045562226e-10
18.9453125,2.0397098789029734e-10
18.96484375,2.9014201944682306e-10
18.984375,3.9599240714375763e-10
19.00390625,3.719517315755281e-10
19.0234375,2.7198026242117636e-10
19.04296875,3.420582045448988e-10
19.0625,4.089247056975282e-10
19.08203125,4.0364499647812635e-10
19.1015625,4.0975098797435826e-10
19.12109375,7.06986446746262e-10
19.140625,1.0132697915997403e-09
19.16015625,6.587120941500287e-10
19.1796875,8.107019387842229e-10
19.19921875,3.064364317823302e-10
19.21875,2.381988429642844e-10
19.23828125,3.8307653410166847e-10
19.2578125,3.414955162692737e-10
19.27734375,3.728746363073129e-10
19.296875,2.5345110599701253e-10
19.31640625,1.5944449394635417e-10
19.3359375,3.1822142172452923e-10
19.35546875,2.8376656209694186e-10
19.375,1.8319190475117078e-10
19.39453125,3.1213364443752317e-10
19.4140625,3.4773648752059437e-10
19.43359375,3.231204153943677e-10
19.453125,4.629313814625974e-10
19.47265625,5.986701671650533e-10
19.4921875,5.001064266138135e-10
19.51171875,5.811759436995757e-10
19.53125,3.75463032511705e-10
19.55078125,2.543521308484876e-10
19.5703125,2.8066249845560035e-10
19.58984375,3.2642252434376595e-10
19.609375,2.0461045360292285e-10
19.62890625,2.9418264078576036e-10
19.6484375,3.106311774824279e-10
19.66796875,2.048213897607602e-10
19.6875,3.56993464694363e-10
19.70703125,3.266178452836822e-10
19.7265625,1.7562803463415004e-10
19.74609375,1.2806957313707599e-10
19.765625,1.5664983301365802e-10
19.78515625,1.355299456123114e-10
19.8046875,1.602105838268337e-10
19.82421875,3.901151571495505e-10
19.84375,3.3788097306115024e-10
19.86328125,5.117323779322254e-10
19.8828125,3.8719324216094456e-10
19.90234375,3.5198228653507537e-10
19.921875,1.9354027633140814e-10
19.94140625,2.1075929145813395e-10
19.9609375,4.683258755773687e-10
19.98046875,5.150914786768556e-10
20.0,3.6524224591737654e-10
20.01953125,3.3496690375414373e-10
20.0390625,2.727935587600496e-10
20.05859375,2.245439105989509e-10
20.078125,2.702895306078231e-10
20.09765625,3.464234157064979e-10
20.1171875,2.1657944772538323e-10
20.13671875,3.562216465849056e-10
20.15625,5.933510988194679e-10
20.17578125,5.56220592056021e-10
20.1953125,2.8563526409124724e-10
20.21484375,3.395525825417498e-10
20.234375,4.436578820220297e-10
20.25390625,3.4514878329233413e-10
20.2734375,2.458710041099949e-10
20.29296875,1.2755665004536924e-10
20.3125,1.5237795262999053e-10
20.33203125,2.485202242868896e-10
20.3515625,5.47628592864869e-10
20.37109375,6.711412719158715e-10
20.390625,4.6092520568438346e-10
20.41015625,3.9548457320020954e-10
20.4296875,5.107103750048743e-10
20.44921875,3.588749630129263e-10
20.46875,3.713764024258906e-10
20.48828125,4.6458719363514905e-10
20.5078125,6.872164585011005e-10
20.52734375,6.995647291204703e-10
20.546875,6.125856206667932e-10
20.56640625,2.042260253453657e-10
20.5859375,5.963476683320645e-10
20.60546875,6.369580357147721e-10
20.625,3.3251420809973526e-10
20.64453125,3.5050363267349336e-10
20.6640625,3.9557780084376017e-10
20.68359375,3.1164305431054794e-10
20.703125,4.48115699521296e-10
20.72265625,3.777948361396395e-10
20.7421875,2.717288521312703e-10
20.76171875,1.346816996626518e-10
20.78125,4.158301130919834e-10
20.80078125,4.4965786297092976e-10
20.8203125,1.5043403897729963e-10
20.83984375,1.411446360894857e-10
20.859375,3.605552227806674e-10
20.87890625,3.786944951559272e-10
20.8984375,2.717178052410284e-10
20.91796875,2.3038308570800074e-10
20.9375,3.4319639998319324e-10
20.95703125,2.3242816556811769e-10
20.9765625,1.9963260078807254e-10
20.99609375,1.6207250215514667e-10
21.015625,1.1466244971536449e-10
21.03515625,1.6813915065228378e-10
21.0546875,5.729086631023108e-10
21.07421875,5.128078508909458e-10
21.09375,2.2082285999497825e-10
21.11328125,1.668478617173792e-10
21.1328125,3.0809598255858087e-10
21.15234375,2.974992323421948e-10
21.171875,2.4947555008804405e-10
21.19140625,3.566802600351965e-10
21.2109375,3.604024382635299e-10
21.23046875,5.289601899336503e-10
21.25,5.416135348629431e-10
21.26953125,2.8450114185381165e-10
21.2890625,1.943968170767824e-10
21.30859375,2.1829423833880882e-10
21.328125,3.212482005073e-10
21.34765625,3.779638252198969e-10
21.3671875,3.2707177335203886e-10
21.38671875,1.34360604947501e-10
21.40625,1.7551881576788745e-10
21.42578125,2.6734418812952505e-10
21.4453125,4.34327952017753e-10
21.46484375,3.4170936412357496e-10
21.484375,1.7746614096567267e-10
21.50390625,2.3235178638958316e-10
21.5234375,2.612886196962448e-10
21.54296875,2.4277101023380553e-10
21.5625,3.3823532414314973e-10
21.58203125,2.091052721033854e-10
21.6015625,1.657664840713876e-10
21.62109375,1.7536111713461681e-10
21.640625,1.69946036291241e-10
21.66015625,2.82330643259364e-10
21.6796875,2.1334966269257702e-10
21.69921875,1.83896040525067e-10
21.71875,2.2680614134120596e-10
21.73828125,2.484525170601948e-10
21.7578125,1.5399441323473844e-10
21.77734375,1.807914748356682e-10
21.796875,3.0585516251812024e-10
21.81640625,3.180384969910709e-10
21.8359375,2.6691131764831523e-10
21.85546875,2.0900198758060517e-10
21.875,2.7806876048505303e-10
21.89453125,3.4674750742811783e-10
21.9140625,3.44041132274912e-10
21.93359375,2.2374452572172795e-10
21.953125,2.2677965748214514e-10
21.97265625,3.53708480121102e-10
21.9921875,3.079580377202965e-10
22.01171875,1.0682565766897368e-10
22.03125,5.344930308002304e-11
22.05078125,1.936788431459445e-10
22.0703125,2.0640988772054075e-10
22.08984375,1.3614387990483184e-10
22.109375,8.973674491309606e-11
22.12890625,7.393390047663651e-11
22.1484375,1.353422162529103e-10
22.16796875,1.80697217195508e-10
22.1875,2.4084713367797793e-10
22.20703125,1.4915482323763366e-10
22.2265625,5.778824853081137e-11
22.24609375,8.837847924099911e-11
22.265625,1.831756050461453e-10
22.28515625,1.974756186360122e-10
22.3046875,1.0195408455140707e-10
22.32421875,1.8837303456929087e-10
22.34375,1.4124671717081017e-10
22.36328125,1.777600865125512e-10
22.3828125,1.2119659334217414e-10
22.40234375,7.455575633620299e-11
22.421875,1.5313303723315299e-10
22.44140625,1.6887417400443666e-10
22.4609375,1.108977186264503e-10
22.48046875,1.0223820928986852e-10
22.5,6.182362062754026e-11
22.51953125,8.659677898075567e-11
22.5390625,8.594219258003931e-11
22.55859375,1.0298622351924164e-10
22.578125,1.2276708455672743e-10
22.59765625,1.0620768454725597e-10
22.6171875,1.5989836780425776e-10
22.63671875,3.1664939210642376e-10
22.65625,1.898709816530169e-10
22.67578125,2.2442158801029837e-10
22.6953125,1.3451906839873936e-10
22.71484375,1.3392446534372826e-10
22.734375,9.877539399812019e-11
22.75390625,8.872804976116497e-11
22.7734375,1.0484113158349765e-10
22.79296875,9.641952323756903e-11
22.8125,4.133588946209053e-11
22.83203125,9.474192096791391e-11
22.8515625,1.2858604429388133e-10
22.87109375,1.7987404728449193e-10
22.890625,1.1063037382264006e-10
22.91015625,9.431808961492911e-11
22.9296875,1.0312196252815011e-10
22.94921875,9.460488176938417e-11
22.96875,1.2395502404942495e-10
22.98828125,1.1017844478277347e-10
23.0078125,9.650635045576813e-11
23.02734375,1.1161119165107562e-10
23.046875,8.450991284717635e-11
23.06640625,7.61100882223627e-11
23.0859375,1.0309546037096803e-10
23.10546875,1.1042902681623162e-10
23.125,1.5309525012765308e-10
23.14453125,8.04027535387181e-11
23.1640625,8.61519556877393e-11
23.18359375,8.96869297766224e-11
23.203125,1.0005626025422301e-10
23.22265625,1.0145495055568004e-10
23.2421875,1.1786856748046608e-10
23.26171875,2.3282529279143923e-10
23.28125,1.3732307421725488e-10
23.30078125,1.5478263686675056e-10
23.3203125,1.469864265020885e-10
23.33984375,1.3768806055044846e-10
23.359375,1.9110050619850831e-10
23.37890625,1.6838578281939765e-10
23.3984375,2.115656089098631e-10
23.41796875,2.991491893602062e-10
23.4375,2.0052311066395717e-10
23.45703125,1.406594924029682e-10
23.4765625,3.002268827652157e-10
23.49609375,3.5949034247395383e-10
23.515625,2.6173249194211964e-10
23.53515625,2.527282777771396e-10
23.5546875,1.6170659585763832e-10
23.57421875,1.1985453675002587e-10
23.59375,9.81789287879358e-11
23.61328125,2.1080695658883978e-10
23.6328125,1.7214159859550246e-10
23.65234375,1.3629717427274559e-10
23.671875,1.4058237148360458e-10
23.69140625,5.885472197192811e-11
23.7109375,9.001262852049007e-11
23.73046875,1.558329060996286e-10
23.75,2.337324543445015e-10
23.76953125,1.6501789808929674e-10
23.7890625,1.2603198329347072e-10
23.80859375,1.350962274112898e-10
23.828125,1.0735032415351528e-10
23.84765625,1.5851073405189204e-10
23.8671875,1.0688225463101054e-10
23.88671875,6.990014396846585e-11
23.90625,1.1432201823072424e-10
23.92578125,9.832718324013071e-11
23.9453125,3.3546890725676315e-11
23.96484375,5.676020966360514e-11
23.984375,7.668193118922312e-11
24.00390625,1.2938351780843073e-10
24.0234375,1.1357477551183889e-10
24.04296875,9.765200405263181e-11
24.0625,1.8523286812498088e-10
24.08203125,1.6928100335465015e-10
24.1015625,1.8629101026195392e-10
24.12109375,1.3037426133685763e-10
24.140625,4.130453922119783e-11
24.16015625,9.396578929335602e-11
24.1796875,1.490053563998109e-10
24.19921875,1.2256504812646801e-10
24.21875,1.2522026873788229e-10
24.23828125,1.53695716427775e-10
24.2578125,2.4590483751484054e-10
24.27734375,1.026353745844718e-10
24.296875,1.8809400261486267e-10
24.31640625,1.683598280232944e-10
24.3359375,9.213398768207979e-11
24.35546875,1.6601371612903382e-10
24.375,2.686466033533707e-10
24.39453125,2.1252616510143102e-10
24.4140625,1.501387694840112e-10
24.43359375,1.4084544311930252e-10
24.453125,1.8047076610572804e-10
24.47265625,2.5806337048945544e-10
24.4921875,2.2202111780596102e-10
24.51171875,1.329310958360194e-10
24.53125,1.2915000217907936e-10
24.55078125,1.2337784979038329e-10
24.5703125,2.2169268891111208e-10
24.58984375,1.9302157585803696e-10
24.609375,1.7405940627774424e-10
24.62890625,2.0445560397015052e-10
24.6484375,2.1127869814341087e-10
24.66796875,2.1784084907281476e-10
24.6875,1.4064702355337646e-10
24.70703125,2.5095075281914385e-10
24.7265625,3.5759771951651455e-10
24.74609375,3.312764814414451e-10
24.765625,2.2026082733229015e-10
24.78515625,1.4617707848168383e-10
24.8046875,7.590686275058574e-11
24.82421875,6.314637354498776e-11
24.84375,8.122545551544438e-11
24.86328125,7.187445685146406e-11
24.8828125,4.686361344865505e-11
24.90234375,9.628543409418007e-11
24.921875,1.4517274349974222e-10
24.94140625,2.0255661274029044e-10
24.9609375,1.9333867208098776e-10
24.98046875,4.167484328588585e-11
25.0,5.855474292399519e-11
25.01953125,8.286558712818487e-11
25.0390625,9.012852762798199e-11
25.05859375,1.1033693487299239e-10
25.078125,5.691410491486904e-11
25.09765625,8.119264715157926e-11
25.1171875,1.179675558611554e-10
25.13671875,1.0359283131774738e-10
25.15625,8.531974313528244e-11
25.17578125,1.2345255199452582e-10
25.1953125,1.1925298056622807e-10
25.21484375,1.5604216594201586e-10
25.234375,1.7440279670317613e-10
25.25390625,5.886489526411447e-11
25.2734375,8.914847953987303e-11
25.29296875,1.3596005814514878e-10
25.3125,1.3265218197219637e-10
25.33203125,1.8362502262920026e-10
25.3515625,1.5064610749857262e-10
25.37109375,2.13764569782954e-10
25.390625,1.3782057660152876e-10
25.41015625,1.5533496038808938e-10
25.4296875,2.53324951041955e-10
25.44921875,1.7088359876437933e-10
25.46875,1.8086188763059514e-10
25.48828125,2.245195842379962e-10
25.5078125,2.461938954680229e-10
25.52734375,1.3741881569859306e-10
25.546875,1.9524762180543343e-10
25.56640625,2.1733010914305514e-10
25.5859375,1.1662134729577863e-10
25.60546875,2.078579539429833e-10
25.625,1.537251269244211e-10
25.64453125,1.8420176929811646e-10
25.6640625,8.771235624701092e-11
25.68359375,7.727626171571964e-11
25.703125,1.0839165572839547e-10
25.72265625,9.307783730697324e-11
25.7421875,1.0121603476172488e-10
25.76171875,1.7120894317423858e-10
25.78125,1.0421620754964305e-10
25.80078125,1.3929557412805194e-10
25.8203125,2.8395287229753453e-10
25.83984375,2.6349952313402175e-10
25.859375,1.245115841844133e-10
25.87890625,1.2040411887622798e-10
25.8984375,1.1212729079210364e-10
25.91796875,1.317895044629412e-10
25.9375,1.340182371765568e-10
25.95703125,1.8191654954089637e-10
25.9765625,1.7036580987475048e-10
25.99609375,1.238499108758577e-10
26.015625,1.624649064372862e-10
26.03515625,1.9810556172874425e-10
26.0546875,1.3191161411633117e-10
26.07421875,1.655153291552219e-10
26.09375,2.1978080611869533e-10
26.11328125,1.323248645414399e-10
26.1328125,2.0318943741946298e-10
26.15234375,1.9693478741316288e-10
26.171875,1.9797462959938179e-10
26.19140625,2.0771897811466548e-10
26.2109375,2.6390057427899595e-10
26.23046875,2.605566040060618e-10
26.25,1.7872208599356087e-10
26.26953125,1.0900321548500249e-10
26.2890625,2.1868419202673797e-10
26.30859375,2.809557607570552e-10
26.328125,1.729631777689714e-10
26.34765625,7.583527174183306e-11
26.3671875,4.829466859144452e-11
26.38671875,1.0855670565419453e-10
26.40625,2.580309472836483e-10
26.42578125,2.520168396888484e-10
26.4453125,2.8475603514653347e-10
26.46484375,1.8679263418563413e-10
26.484375,1.593656648507519e-10
26.50390625,9.972004467731643e-11
26.5234375,9.993162051633702e-11
26.54296875,6.570734154139532e-11
26.5625,7.802318725277871e-11
26.58203125,1.0566706964031138e-10
26.6015625,1.373381872547513e-10
26.62109375,1.529199122855142e-10
26.640625,2.3721642273621313e-10
26.66015625,3.2992362946408816e-10
26.6796875,2.600412401494609e-10
26.69921875,8.303610298373473e-11
26.71875,1.6752111348500533e-10
26.73828125,2.2974914821771754e-10
26.7578125,1.146208955162526e-10
26.77734375,9.446893679985284e-11
26.796875,1.8446284638775045e-10
26.81640625,2.053629066172699e-10
26.8359375,1.666617834434163e-10
26.85546875,2.6794111828287803e-10
26.875,2.3891173205299317e-10
26.89453125,1.1774722556856627e-10
26.9140625,1.8946433123312714e-10
26.93359375,3.4740348949542954e-10
26.953125,2.7720423196743803e-10
26.97265625,2.2036846320312646e-10
26.9921875,2.0994144114219739e-10
27.01171875,2.05827412232203e-10
27.03125,1.4297556244824586e-10
27.05078125,2.400668242603384e-10
27.0703125,2.521189151160176e-10
27.08984375,2.9342370925665816e-10
27.109375,2.912040092912587e-10
27.12890625,1.8593154731587442e-10
27.1484375,1.4999469698581394e-10
27.16796875,2.3670029252610973e-10
27.1875,3.2748705589377856e-10
27.20703125,2.6316739070099616e-10
27.2265625,2.5654125693303324e-10
27.24609375,1.8955767392131525e-10
27.265625,1.8565212666068376e-10
27.28515625,2.0790087117496356e-10
27.3046875,1.18049957608253e-10
27.32421875,1.6208732579591725e-10
27.34375,1.0871330027018642e-10
27.36328125,1.7140614170413814e-10
27.3828125,1.6803425179568433e-10
27.40234375,1.5426011775802258e-10
27.421875,1.913936069180284e-10
27.44140625,2.2231224238787558e-10
27.4609375,4.28633511283228e-10
27.48046875,4.596089711891167e-10
27.5,2.4724559829050904e-10
27.51953125,3.3316582413039036e-10
27.5390625,2.1792543706404517e-10
27.55859375,2.8166263124547806e-10
27.578125,1.3834903581032273e-10
27.59765625,1.1873949016672825e-10
27.6171875,3.187020742011388e-10
27.63671875,2.7333179082335236e-10
27.65625,1.4553363492725138e-10
27.67578125,2.054201674338641e-10
27.6953125,1.602339119393857e-10
27.71484375,9.060042682458806e-11
27.734375,1.712543515264744e-10
27.75390625,1.953450531439062e-10
27.7734375,1.8349076312378607e-10
27.79296875,1.2438577914398606e-10
27.8125,2.16638449466389e-10
27.83203125,2.5625242273318615e-10
27.8515625,1.7842254041931707e-10
27.87109375,1.6470341516269668e-10
27.890625,1.416966252280007e-10
27.91015625,1.401007786885809e-10
27.9296875,1.3799374154996226e-10
27.94921875,9.255435041618509e-11
27.96875,7.694868561039609e-11
27.98828125,1.3605098750633495e-10
28.0078125,2.439154359418085e-10
28.02734375,1.7010012859606548e-10
28.046875,7.909237911096383e-11
28.06640625,8.8384230763051e-11
28.0859375,1.3612264389100613e-10
28.10546875,2.8524930081185126e-10
28.125,2.168133633623854e-10
28.14453125,1.9705931258409478e-10
28.1640625,1.616053977031783e-10
28.18359375,1.8827365287596553e-10
28.203125,2.9247695856118427e-10
28.22265625,2.4320438110983667e-10
28.2421875,2.0086886745821815e-10
28.26171875,1.5416385720983278e-10
28.28125,1.9848494169092936e-10
28.30078125,4.942797977104929e-10
28.3203125,2.843958103071463e-10
28.33984375,2.462776669082623e-10
28.359375,2.599176323229729e-10
28.37890625,4.0703990107077547e-10
28.3984375,3.0813232749440824e-10
28.41796875,1.8694782484021447e-10
28.4375,1.5376519505230902e-10
28.45703125,1.2564532167687955e-10
28.4765625,1.3985528966115108e-10
28.49609375,3.141748384088846e-10
28.515625,1.9141610342051963e-10
28.53515625,2.3148345618574898e-10
28.5546875,4.3985750301062563e-10
28.57421875,3.2827378306619623e-10
28.59375,2.0193900184571102e-10
28.61328125,1.5928174844979886e-10
28.6328125,2.296501660231211e-10
28.65234375,2.805886145293756e-10
28.671875,1.6317680624581482e-10
28.69140625,5.2264493832867296e-11
28.7109375,1.1083298180895975e-10
28.73046875,3.293811369064906e-10
28.75,3.5725172992977747e-10
28.76953125,3.259422791502688e-10
28.7890625,3.834483856168947e-10
28.80859375,1.6621450678945869e-10
28.828125,3.393216030744709e-10
28.84765625,3.7522325094658364e-10
28.8671875,3.458593394357446e-10
28.88671875,3.802881971122609e-10
28.90625,3.3584868436748054e-10
28.92578125,2.514104506579415e-10
28.9453125,3.5107401639563335e-10
28.96484375,3.7350109364858377e-10
28.984375,3.048531323943517e-10
29.00390625,2.8406285306253295e-10
29.0234375,2.4358967544145196e-10
29.04296875,1.9114164844169286e-10
29.0625,8.356577264453381e-11
29.08203125,1.86043654806877e-10
29.1015625,3.661850042488957e-10
29.12109375,1.8388339592253168e-10
29.140625,2.5333998124571517e-10
29.16015625,2.1571663038215355e-10
29.1796875,2.6022280170632406e-10
29.19921875,1.5522774810231114e-10
29.21875,2.6328571339157e-10
29.23828125,2.1691275075601788e-10
29.2578125,1.3012211024437774e-10
29.27734375,1.290155113391868e-10
29.296875,1.974928841390547e-10
29.31640625,1.421036521689343e-10
29.3359375,6.046361420180357e-11
29.35546875,5.776676527669935e-11
29.375,1.4572827709967157e-10
29.39453125,2.2740807169322856e-10
29.4140625,2.6719569830003077e-10
29.43359375,1.744713193528019e-10
29.453125,3.0635624304560665e-10
29.47265625,3.303476201338637e-10
29.4921875,4.468464840134111e-10
29.51171875,2.9997504772476487e-10
29.53125,1.515380651992162e-10
29.55078125,2.594661655713302e-10
29.5703125,1.6169392795156463e-10
29.58984375,1.0713213129080079e-10
29.609375,1.626860169992358e-10
29.62890625,1.2739654898889025e-10
29.6484375,2.182920404877084e-10
29.66796875,3.295991336864292e-10
29.6875,3.103522357427599e-10
29.70703125,2.2694755902277365e-10
29.7265625,2.2560617615509194e-10
29.74609375,3.199498463075602e-10
29.765625,1.6353998928219628e-10
29.78515625,3.0351658890868434e-10
29.8046875,3.3173130910776127e-10
29.82421875,1.7643223378205891e-10
29.84375,1.3821915173146816e-10
29.86328125,3.14748838600731e-10
29.8828125,2.0091994203349642e-10
29.90234375,8.377004172186778e-11
29.921875,1.520859748561771e-10
29.94140625,1.629783904678183e-10
29.9609375,1.1393257676263421e-10
29.98046875,1.9572044817630708e-10
30.0,1.8190541524439655e-10
30.01953125,1.68555935866679e-10
30.0390625,1.8729730215376098e-10
30.05859375,2.3256655999610272e-10
30.078125,2.958324705352744e-10
30.09765625,2.4986124068918227e-10
30.1171875,2.458023708329761e-10
30.13671875,2.0901596651239215e-10
30.15625,2.1349823763425244e-10
30.17578125,3.5638569846702895e-10
30.1953125,2.8714967731456177e-10
30.21484375,2.184531640375705e-10
30.234375,3.053226490998058e-10
30.25390625,3.387411036685031e-10
30.2734375,2.8781680678259493e-10
30.29296875,1.7118984717036475e-10
30.3125,1.1071908426450504e-10
30.33203125,1.3881081342139443e-10
30.3515625,1.19799347169948e-10
30.37109375,1.4562455269118646e-10
30.390625,1.746302014055231e-10
30.41015625,2.510928711199006e-10
30.4296875,3.764430560971712e-10
30.44921875,3.214129952653965e-10
30.46875,1.1866226611407853e-10
30.48828125,1.7474161887703823e-10
30.5078125,3.4764585667293063e-10
30.52734375,4.444735730249218e-10
30.546875,3.837576688797189e-10
30.56640625,2.2717768919045814e-10
30.5859375,9.806969507334646e-11
30.60546875,1.598741482371817e-10
30.625,1.9067019693201845e-10
30.64453125,2.3160447607446226e-10
30.6640625,1.741124832938122e-10
30.68359375,1.0291115059006064e-10
30.703125,1.9332206327473208e-10
30.72265625,3.012750036860431e-10
30.7421875,2.396074179115724e-10
30.76171875,1.7936056196246124e-10
30.78125,1.0997083066627599e-10
30.80078125,2.55406684744158e-10
30.8203125,2.350243652433314e-10
30.83984375,1.329567809172571e-10
30.859375,1.002797681134569e-10
30.87890625,1.2502154222495598e-10
30.8984375,1.6548395869053333e-10
30.91796875,1.7606999046896245e-10
30.9375,2.4453915467778805e-10
30.95703125,2.5773866240096484e-10
30.9765625,2.2112023764738493e-10
30.99609375,1.8033221054509882e-10
31.015625,2.164839911207689e-10
31.03515625,3.901784602395962e-10
31.0546875,3.162900551124429e-10
31.07421875,1.2772349612322114e-10
31.09375,1.9365243865627201e-10
31.11328125,1.5234123414594089e-10
31.1328125,1.3936613061536652e-10
31.15234375,9.35166011308975e-11
31.171875,1.0546252386903866e-10
31.19140625,1.5971523988366417e-10
31.2109375,1.3185024787686747e-10
31.23046875,1.2928157862461242e-10
31.25,1.5484188816508313e-10
31.26953125,1.456040650293613e-10
31.2890625,1.665531336773652e-10
31.30859375,1.7978686658499913e-10
31.328125,2.829094986190996e-10
31.34765625,1.9709676425532048e-10
31.3671875,1.24385897981526e-10
31.38671875,1.5500953523082786e-10
31.40625,1.3657777737487516e-10
31.42578125,2.3651198436557397e-10
31.4453125,1.7385055171843409e-10
31.46484375,1.612900806718622e-10
31.484375,1.8344124067762435e-10
31.50390625,1.6345608647873753e-10
31.5234375,1.7798365870988143e-10
31.54296875,1.5740926321431513e-10
31.5625,1.1117371476199016e-10
31.58203125,1.0521688857047531e-10
31.6015625,7.883767077995718e-11
31.62109375,1.2177353538929233e-10
31.640625,1.524676407944596e-10
31.66015625,1.373105291276628e-10
31.6796875,1.792675547591103e-10
31.69921875,1.6294386007648594e-10
31.71875,2.2883320138970775e-10
31.73828125,2.1835818647769785e-10
31.7578125,1.6040787083467977e-10
31.77734375,1.283974766681992e-10
31.796875,1.1060760366829396e-10
31.81640625,1.4126906968504345e-10
31.8359375,1.9823778663685667e-10
31.85546875,1.3918502472888796e-10
31.875,9.889252694173624e-11
31.89453125,1.4397849233359898e-10
31.9140625,2.801830384978179e-10
31.93359375,2.598711034307465e-10
31.953125,2.124843304887292e-10
31.97265625,1.6270123195172295e-10
31.9921875,1.3978451296675196e-10
32.01171875,1.608373662962943e-10
32.03125,1.7878731153068017e-10
32.05078125,1.750742366106744e-10
32.0703125,1.1619181220891734e-10
32.08984375,1.1980713815336602e-10
32.109375,1.0961006577950835e-10
32.12890625,1.0590115311753004e-10
32.1484375,1.9481029615187609e-10
32.16796875,1.638463177679568e-10
32.1875,8.898750803337452e-11
32.20703125,7.30251481428496e-11
32.2265625,1.7457087622550465e-10
32.24609375,2.105901230107928e-10
32.265625,2.131094275890529e-10
32.28515625,1.393908482821302e-10
32.3046875,1.1248344951997451e-10
32.32421875,1.577515175474465e-10
32.34375,1.6157034942761805e-10
32.36328125,1.0773435845924811e-10
32.3828125,1.756950800298552e-10
32.40234375,2.615163731795655e-10
32.421875,1.993110582429733e-10
32.44140625,1.6212710983031645e-10
32.4609375,8.376691437133846e-11
32.48046875,1.5302703068930405e-10
32.5,2.781505501869299e-10
32.51953125,1.9353486495120179e-10
32.5390625,1.1309701253004836e-10
32.55859375,1.0644470394362353e-10
32.578125,1.5200433834748963e-10
32.59765625,1.0305128549519468e-10
32.6171875,5.108658801617171e-11
32.63671875,5.1257491952977256e-11
32.65625,5.6522490212951347e-11
32.67578125,1.0544857719992775e-10
32.6953125,6.792127206407935e-11
32.71484375,4.3307414222350656e-11
32.734375,3.924612436583929e-11
32.75390625,4.0821658685114205e-11
32.7734375,4.033522346338281e-11
32.79296875,5.6620514527211364e-11
32.8125,3.6927867434793425e-11
32.83203125,6.548618277451305e-11
32.8515625,1.135961594587196e-10
32.87109375,1.1947292590914677e-10
32.890625,1.028646698338446e-10
32.91015625,3.8809535902476256e-11
32.9296875,3.7709027345567715e-11
32.94921875,5.254133560930371e-11
32.96875,6.665647595004117e-11
32.98828125,8.381667263074633e-11
33.0078125,7.32230009852881e-11
33.02734375,1.3188590066196696e-10
33.046875,7.255503600009956e-11
33.06640625,2.750531460676368e-11
33.0859375,5.2760850611910044e-11
33.10546875,6.002854488013254e-11
33.125,9.936816610550889e-11
33.14453125,1.754929262827339e-10
33.1640625,1.4172440120898566e-10
33.18359375,1.0646473646161987e-10
33.203125,7.716970423706491e-11
33.22265625,6.678038733716143e-11
33.2421875,7.766192345491032e-11
33.26171875,8.066140331544624e-11
33.28125,7.380422382031567e-11
33.30078125,6.403905466987649e-11
33.3203125,5.602392630057102e-11
33.33984375,1.1186830465873539e-10
33.359375,1.0163249109187178e-10
33.37890625,2.7628053369095288e-11
33.3984375,5.611860307457823e-11
33.41796875,9.059034756015099e-11
33.4375,1.325196373948304e-10
33.45703125,1.3042663488162124e-10
33.4765625,6.833867079171702e-11
33.49609375,2.7506979042317376e-11
33.515625,6.201679775825981e-11
33.53515625,9.45760677957841e-11
33.5546875,6.130339684148118e-11
33.57421875,3.668476702096381e-11
33.59375,4.69952915491454e-11
33.61328125,3.5012982128910036e-11
33.6328125,4.9720877942596916e-11
33.65234375,3.6874029955787705e-11
33.671875,5.4063164258551905e-11
33.69140625,8.311928937022366e-11
33.7109375,5.561798870776556e-11
33.73046875,3.1636328863539524e-11
33.75,2.499645421188422e-11
33.76953125,3.360019132494054e-11
33.7890625,3.068515137721684e-11
33.80859375,5.622761862203896e-11
33.828125,7.503355684772298e-11
33.84765625,8.984206624681238e-11
33.8671875,7.397927036691531e-11
33.88671875,7.106383969709932e-11
33.90625,6.426438306381884e-11
33.92578125,4.3490862690382404e-11
33.9453125,6.83115237724253e-11
33.96484375,6.837175980873978e-11
33.984375,5.3819417219833394e-11
34.00390625,4.743343513754758e-11
34.0234375,2.3928505654464556e-11
34.04296875,5.8186293803853874e-11
34.0625,4.941332445377436e-11
34.08203125,3.555056275257737e-11
34.1015625,1.8601554908348726e-11
34.12109375,1.4506473757061e-11
34.140625,2.263460980511288e-11
34.16015625,2.8541119434981713e-11
34.1796875,4.5032319945516146e-11
34.19921875,5.090104264507282e-11
34.21875,7.265682314868594e-11
34.23828125,6.506356207930091e-11
34.2578125,6.415868835988023e-11
34.27734375,6.494769786395577e-11
34.296875,4.600181910742475e-11
34.31640625,4.478985415302735e-11
34.3359375,7.779043721606552e-11
34.35546875,4.501813691501968e-11
34.375,4.041982303127698e-11
34.39453125,3.6677079576583445e-11
34.4140625,1.944447160886364e-11
34.43359375,1.7958947622160106e-11
34.453125,4.733336193785711e-11
34.47265625,5.6274703577954045e-11
34.4921875,4.0473328113338626e-11
34.51171875,1.9408324172726898e-11
34.53125,1.8308197190809903e-11
34.55078125,2.915982449014744e-11
34.5703125,2.821652797070186e-11
34.58984375,5.229943353783574e-11
34.609375,4.509575165853666e-11
34.62890625,2.8215364948748348e-11
34.6484375,3.819514354699695e-11
34.66796875,5.2278440072953443e-11
34.6875,2.7285902409008627e-11
34.70703125,2.7781033612333262e-11
34.7265625,2.522514693013427e-11
34.74609375,4.582184195469768e-11
34.765625,5.6188805366452996e-11
34.78515625,3.617464555962836e-11
34.8046875,2.9874769965395374e-11
34.82421875,4.601488615464233e-11
34.84375,6.088877226777843e-11
34.86328125,7.688320128977976e-11
34.8828125,3.475372063065724e-11
34.90234375,2.1465190343452922e-11
34.921875,2.073390806307567e-11
34.94140625,1.921812061758411e-11
34.9609375,1.3623928447616452e-11
34.98046875,3.636585551746251e-11
35.0,5.2302925251966263e-11
35.01953125,5.582402575969808e-11
35.0390625,7.140084007288232e-11
35.05859375,5.98528949630065e-11
35.078125,4.9614659297681486e-11
35.09765625,5.805933682018204e-11
35.1171875,5.777989142794578e-11
35.13671875,3.492397160867335e-11
35.15625,2.083059803244772e-11
35.17578125,2.0173803483291128e-11
35.1953125,1.8151079224737214e-11
35.21484375,1.2639776425084211e-11
35.234375,8.771969589124225e-12
35.25390625,1.973987873111072e-11
35.2734375,3.496919722433244e-11
35.29296875,4.388442980021433e-11
35.3125,2.285762845049665e-11
35.33203125,1.1296718776546202e-11
35.3515625,1.741543076520047e-11
35.37109375,2.384918059412938e-11
35.390625,2.603630094006062e-11
35.41015625,2.1825846577622338e-11
35.4296875,2.659727293846048e-11
35.44921875,3.600810257217068e-11
35.46875,4.412913993318318e-11
35.48828125,2.7782729354626312e-11
35.5078125,3.638814187438901e-11
35.52734375,4.065538254105237e-11
35.546875,2.510986735166002e-11
35.56640625,3.1256481719852915e-11
35.5859375,2.4173990421660104e-11
35.60546875,2.104881183179003e-11
35.625,1.5360682527478302e-11
35.64453125,1.0895099269048826e-11
35.6640625,1.5823003300635328e-11
35.68359375,2.1623421378808143e-11
35.703125,3.353361587899208e-11
35.72265625,1.5191937229246497e-11
35.7421875,1.533284380143007e-11
35.76171875,3.8684095931368917e-11
35.78125,3.086694038937425e-11
35.80078125,1.4172098562979494e-11
35.8203125,7.46888159851896e-12
35.83984375,1.3432350302466632e-11
35.859375,3.167806367308662e-11
35.87890625,1.3350800493997943e-11
35.8984375,5.75996709488206e-12
35.91796875,9.520731105884634e-12
35.9375,1.9837064240356427e-11
35.95703125,3.6832934673743945e-11
35.9765625,2.8754489417921858e-11
35.99609375,1.3574516635237399e-11
36.015625,1.965689529648073e-11
36.03515625,2.2281801767255037e-11
36.0546875,1.5189611985940324e-11
36.07421875,1.3401873078862851e-11
36.09375,1.97548618175858e-11
36.11328125,2.62621824981644e-11
36.1328125,2.2887638579743748e-11
36.15234375,2.2811050894648334e-11
36.171875,2.6737518043768554e-11
36.19140625,3.344902079623552e-11
36.2109375,3.0151188177995924e-11
36.23046875,1.463736270840301e-11
36.25,1.2687372022691815e-11
36.26953125,1.4546611107430674e-11
36.2890625,1.7168250088926125e-11
36.30859375,1.616631144264074e-11
36.328125,3.038280060426191e-11
36.34765625,2.913919180715881e-11
36.3671875,2.6029877386183285e-11
36.38671875,2.3453028283565298e-11
36.40625,1.7997679272227253e-11
36.42578125,1.6996657786311265e-11
36.4453125,2.7766112246567774e-11
36.46484375,3.669221235727346e-11
36.484375,1.1961166104633082e-11
36.50390625,1.285527732512697e-11
36.5234375,1.4948301175982584e-11
36.54296875,1.4351801320537415e-11
36.5625,8.16797027447062e-12
36.58203125,3.3273137834580603e-12
36.6015625,4.459353061418467e-12
36.62109375,7.317326333116302e-12
36.640625,1.602253356779566e-11
36.66015625,1.782439188763408e-11
36.6796875,1.5322035400124944e-11
36.69921875,6.890998403795941e-12
36.71875,8.649154213758938e-12
36.73828125,1.8762692080644974e-11
36.7578125,1.6558502716313644e-11
36.77734375,9.483439817225682e-12
36.796875,5.951346084915003e-12
36.81640625,8.935899176501934e-12
36.8359375,1.643470784383864e-11
36.85546875,1.569070732718782e-11
36.875,1.3983482386814295e-11
36.89453125,1.8345963197063363e-11
36.9140625,1.6810250756305758e-11
36.93359375,1.8222390271769838e-11
36.953125,2.129935263176214e-11
36.97265625,1.354083783725237e-11
36.9921875,9.007473070367479e-12
37.01171875,9.399298821533573e-12
37.03125,8.004896860686197e-12
37.05078125,1.3586378696146216e-11
37.0703125,1.6443909434283475e-11
37.08984375,3.031181395447004e-11
37.109375,2.162527760231959e-11
37.12890625,1.149563031231291e-11
37.1484375,9.532400291984417e-12
37.16796875,7.531102879458778e-12
37.1875,6.610004441091048e-12
37.20703125,5.303571095872681e-12
37.2265625,5.03046093865969e-12
37.24609375,5.649774485370351e-12
37.265625,4.045093902341527e-12
37.28515625,3.784097668126158e-12
37.3046875,1.363726669138962e-11
37.32421875,2.5307352946110422e-11
37.34375,1.9657686198273786e-11
37.36328125,1.0681876988284859e-11
37.3828125,8.928317134658917e-12
37.40234375,1.4262123281212494e-11
37.421875,8.671414644425192e-12
37.44140625,1.1557908988801299e-11
37.4609375,1.3468841114072738e-11
37.48046875,1.2160010609267385e-11
37.5,1.6053894824551853e-11
37.51953125,1.943557205576912e-11
37.5390625,9.790521329579508e-12
37.55859375,8.295763580472424e-12
37.578125,1.9457864825196198e-11
37.59765625,1.2444786328574794e-11
37.6171875,1.0322570633259237e-11
37.63671875,1.1907007610575566e-11
37.65625,1.5139963759885486e-11
37.67578125,1.975497284783327e-11
37.6953125,1.07426700490423e-11
37.71484375,1.4187675132024109e-11
37.734375,1.733248536831512e-11
37.75390625,1.4241997968568152e-11
37.7734375,1.3581655796546585e-11
37.79296875,7.47111361268643e-12
37.8125,8.58275644553867e-12
37.83203125,7.855460562292099e-12
37.8515625,6.634835344631331e-12
37.87109375,4.8538366286593666e-12
37.890625,6.4952981810160185e-12
37.91015625,7.116187229302901e-12
37.9296875,7.037921505335762e-12
37.94921875,6.732984910670516e-12
37.96875,5.484313540139868e-12
37.98828125,5.946992391253337e-12
38.0078125,8.038676695044695e-12
38.02734375,1.0120201105944093e-11
38.046875,7.490053769136496e-12
38.06640625,1.1551234104321046e-11
38.0859375,1.3197014602962687e-11
38.10546875,1.196667453318214e-11
38.125,8.558932419839042e-12
38.14453125,4.9917075732785165e-12
38.1640625,7.587585925792437e-12
38.18359375,1.2427455573510647e-11
38.203125,7.688041175383391e-12
38.22265625,7.548122016757644e-12
38.2421875,9.104646373222194e-12
38.26171875,5.910604127465179e-12
38.28125,3.9141094529528085e-12
38.30078125,2.7010012538450233e-12
38.3203125,5.428394759066725e-12
38.33984375,7.443035596735784e-12
38.359375,1.5099218419141098e-11
38.37890625,9.702936985389226e-12
38.3984375,9.6002523306864e-12
38.41796875,8.440538216416814e-12
38.4375,4.397005546585644e-12
38.45703125,4.350580754914217e-12
38.4765625,1.1578837525772254e-11
38.49609375,6.567147793918027e-12
38.515625,3.1988213378063414e-12
38.53515625,7.41971469708408e-12
38.5546875,8.583183800492425e-12
38.57421875,5.563991200963414e-12
38.59375,5.167120286723588e-12
38.61328125,6.480298214189085e-12
38.6328125,5.182017068520638e-12
38.65234375,6.227186445532429e-12
38.671875,8.586882849538952e-12
38.69140625,8.896588708803993e-12
38.7109375,1.029038632011059e-11
38.73046875,8.751308242743196e-12
38.75,9.420609684400262e-12
38.76953125,6.3157539524669404e-12
38.7890625,6.780507327821518e-12
38.80859375,8.829661024076378e-12
38.828125,9.695866125941802e-12
38.84765625,7.869670062446638e-12
38.8671875,7.754332502418195e-12
38.88671875,1.2047704356979565e-11
38.90625,8.551916094240217e-12
38.92578125,9.634360981788794e-12
38.9453125,9.62799592078674e-12
38.96484375,9.594019823758701e-12
38.984375,7.42976608684474e-12
39.00390625,8.160418945813363e-12
39.0234375,1.0464128741817506e-11
39.04296875,9.80598475955624e-12
39.0625,7.453580894698696e-12
39.08203125,8.201073353054472e-12
39.1015625,6.770716117254428e-12
39.12109375,5.321074327337194e-12
39.140625,9.78754184998661e-12
39.16015625,6.126214040900084e-12
39.1796875,9.60703899327746e-12
39.19921875,6.239363059940607e-12
39.21875,4.665327462565217e-12
39.23828125,8.682334615675644e-12
39.2578125,4.508704253833602e-12
39.27734375,7.482039465681326e-12
39.296875,6.762238554173091e-12
39.31640625,4.103425182610602e-12
39.3359375,7.306260103872333e-12
39.35546875,8.601968557201617e-12
39.375,7.845101712098932e-12
39.39453125,1.1671390911454038e-11
39.4140625,8.955447699587073e-12
39.43359375,8.034182658636956e-12
39.453125,8.755889438703433e-12
39.47265625,8.202596707370384e-12
39.4921875,6.461399806363183e-12
39.51171875,5.0033826541255624e-12
39.53125,2.8291925377406347e-12
39.55078125,3.1761199712070097e-12
39.5703125,7.067547558309792e-12
39.58984375,9.37556806870695e-12
39.609375,9.640576077377604e-12
39.62890625,3.536226625509677e-12
39.6484375,3.2377771791477683e-12
39.66796875,6.700190293998176e-12
39.6875,7.408100240315407e-12
39.70703125,5.657893495988582e-12
39.7265625,3.949128442778997e-12
39.74609375,5.448233791639442e-12
39.765625,1.232406028428547e-11
39.78515625,1.414676522983351e-11
39.8046875,7.612216935028482e-12
39.82421875,5.24853623906931e-12
39.84375,8.623326685960282e-12
39.86328125,8.367701663435528e-12
39.8828125,3.504672573991588e-12
39.90234375,4.225842019649187e-12
39.921875,7.224656001546039e-12
39.94140625,1.2824788537183409e-11
39.9609375,1.1988040021422107e-11
39.98046875,1.1992849808434078e-11
40.0,8.289621751383045e-12
40.01953125,5.771730679656071e-12
40.0390625,7.790760047254062e-12
40.05859375,5.350050403559871e-12
40.078125,5.36067719688928e-12
40.09765625,7.900027484175723e-12
40.1171875,1.2448905155800245e-11
40.13671875,8.629703910949671e-12
40.15625,1.2107226207188564e-11
40.17578125,1.970167229550888e-11
40.1953125,7.49142274087476e-12
40.21484375,4.51657889228597e-12
40.234375,5.899202850724084e-12
40.25390625,5.595440855398983e-12
40.2734375,7.32517032496078e-12
40.29296875,9.657133871916446e-12
40.3125,6.950383127681709e-12
40.33203125,7.690962514307663e-12
40.3515625,6.674007429051061e-12
40.37109375,1.4664989940995995e-11
40.390625,1.3615287389681625e-11
40.41015625,1.0051547997638204e-11
40.4296875,8.51427639224971e-12
40.44921875,9.800185029289339e-12
40.46875,4.617571034226001e-12
40.48828125,3.4562019107414015e-12
40.5078125,2.793742301352234e-12
40.52734375,6.9283446177885915e-12
40.546875,1.1679206008780043e-11
40.56640625,9.083307699125561e-12
40.5859375,4.126654063497903e-12
40.60546875,4.900889524608589e-12
40.625,1.2057605705960496e-11
40.64453125,9.901433958732615e-12
40.6640625,7.889236623118517e-12
40.68359375,1.1007177468324671e-11
40.703125,7.633219933678968e-12
40.72265625,8.588644513422058e-12
40.7421875,9.890457545962514e-12
40.76171875,7.965788568562388e-12
40.78125,1.0082708415765124e-11
40.80078125,1.06171531867743e-11
40.8203125,1.0875913452997968e-11
40.83984375,1.1988379265678244e-11
40.859375,8.974274348419652e-12
40.87890625,8.937909331935415e-12
40.8984375,4.307184766352772e-12
40.91796875,4.7201631562161045e-12
40.9375,4.407371793668933e-12
40.95703125,1.00236689179408e-11
40.9765625,8.908152406047911e-12
40.99609375,1.1479449585901512e-11
41.015625,1.2402201728219036e-11
41.03515625,1.2372194738157664e-11
41.0546875,1.1413304023297956e-11
41.07421875,1.4815646573755777e-11
41.09375,1.803371365426366e-11
41.11328125,1.8178072647196232e-11
41.1328125,1.0251259647747413e-11
41.15234375,9.480005594673121e-12
41.171875,1.2660997934562528e-11
41.19140625,1.028969311443126e-11
41.2109375,5.663940197739187e-12
41.23046875,5.281730994298979e-12
41.25,6.1616471083853355e-12
41.26953125,5.469606575587218e-12
41.2890625,4.1627515806457624e-12
41.30859375,4.507952987868619e-12
41.328125,5.709813019684012e-12
41.34765625,5.6335069840850105e-12
41.3671875,6.056022096784356e-12
41.38671875,5.7528178941810454e-12
41.40625,6.592995004442328e-12
41.42578125,4.750753114231227e-12
41.4453125,7.496685634628736e-12
41.46484375,7.700406364197609e-12
41.484375,1.1746066973409826e-11
41.50390625,1.1750209802646535e-11
41.5234375,7.1317034980952405e-12
41.54296875,1.0568196533665592e-11
41.5625,6.923658018391716e-12
41.58203125,7.897701679194132e-12
41.6015625,1.0847988371017422e-11
41.62109375,1.093210279954623e-11
41.640625,1.3089951144427857e-11
41.66015625,1.2937396563651033e-11
41.6796875,8.753055218210459e-12
41.69921875,8.326433618566891e-12
41.71875,7.914794573573869e-12
41.73828125,1.1374546124071049e-11
41.7578125,7.534045252197993e-12
41.77734375,6.2268534175760066e-12
41.796875,6.368195837810321e-12
41.81640625,7.507630659751681e-12
41.8359375,4.7957318217641216e-12
41.85546875,5.03935921510068e-12
41.875,4.90476767258179e-12
41.89453125,4.067043652650856e-12
41.9140625,4.254807474814114e-12
41.93359375,5.6117262930391615e-12
41.953125,4.178511118983317e-12
41.97265625,5.575571295812983e-12
41.9921875,6.557046067718744e-12
42.01171875,9.828458948154727e-12
42.03125,9.171346973676303e-12
42.05078125,4.1828096627374055e-12
42.0703125,3.3273923026851286e-12
42.08984375,3.315768348159588e-12
42.109375,2.806758224384278e-12
42.12890625,3.2724543980904176e-12
42.1484375,4.82155411344775e-12
42.16796875,5.657473520232664e-12
42.1875,4.2500555880915844e-12
42.20703125,4.8798203901838815e-12
42.2265625,3.753716479813138e-12
42.24609375,3.2760028211058213e-12
42.265625,4.5915856474350476e-12
42.28515625,5.0092005018318646e-12
42.3046875,9.786155702386658e-12
42.32421875,5.040170085486116e-12
42.34375,4.926182331266709e-12
42.36328125,3.1858027820442495e-12
42.3828125,2.8409639686910885e-12
42.40234375,4.175647563461138e-12
42.421875,5.005648530257832e-12
42.44140625,6.662184348061239e-12
42.4609375,6.737658327383203e-12
42.48046875,4.7774263554296605e-12
42.5,6.480821513222692e-12
42.51953125,8.627964980283808e-12
42.5390625,9.71130606561292e-12
42.55859375,5.549876697570132e-12
42.578125,4.3258468533610275e-12
42.59765625,5.02951921335645e-12
42.6171875,7.030538721021046e-12
42.63671875,9.649669002974768e-12
42.65625,9.396793952034268e-12
42.67578125,4.748030342480788e-12
42.6953125,4.728639432986593e-12
42.71484375,8.33046334894981e-12
42.734375,1.1570082032153821e-11
42.75390625,9.77778791126006e-12
42.7734375,7.555615495902619e-12
42.79296875,6.602677948523171e-12
42.8125,8.372845341296036e-12
42.83203125,8.998748246774669e-12
42.8515625,6.939926299831441e-12
42.87109375,7.413514819551751e-12
42.890625,7.286542984662774e-12
42.91015625,4.87742101372818e-12
42.9296875,5.305461870053547e-12
42.94921875,6.786502994082675e-12
42.96875,9.584145876201526e-12
42.98828125,1.0349766597767433e-11
43.0078125,6.5109071550488695e-12
43.02734375,8.526512138782243e-12
43.046875,9.411220103587884e-12
43.06640625,5.035221559518381e-12
43.0859375,5.968252529877514e-12
43.10546875,6.677795270395482e-12
43.125,6.772672689741626e-12
43.14453125,9.094826796255575e-12
43.1640625,5.323033135577429e-12
43.18359375,7.167755860103984e-12
43.203125,4.041163226189203e-12
43.22265625,5.224391154718568e-12
43.2421875,7.332476481183829e-12
43.26171875,6.343894801048032e-12
43.28125,3.9149298248819685e-12
43.30078125,5.6663314784922105e-12
43.3203125,1.2927084323695021e-11
43.33984375,1.0393608230106474e-11
43.359375,4.682414627858934e-12
43.37890625,7.098589144127836e-12
43.3984375,1.132096702437792e-11
43.41796875,3.917937750948927e-12
43.4375,1.8439601704645746e-12
43.45703125,4.119284516090246e-12
43.4765625,6.262771943525085e-12
43.49609375,5.616311961281817e-12
43.515625,6.721767025854987e-12
43.53515625,7.92587863225563e-12
43.5546875,7.090384938193376e-12
43.57421875,5.556785309554901e-12
43.59375,8.80037422092386e-12
43.61328125,7.761648086547958e-12
43.6328125,4.309949939450332e-12
43.65234375,6.2756505564347896e-12
43.671875,5.694354367877229e-12
43.69140625,3.5014311549849387e-12
43.7109375,7.043982201138563e-12
43.73046875,6.611444968932283e-12
43.75,4.430984120058091e-12
43.76953125,2.4263540798562938e-12
43.7890625,3.4337038904247346e-12
43.80859375,1.0496962996932098e-11
43.828125,6.56879617240512e-12
43.84765625,6.360330555464612e-12
43.8671875,5.097427393514549e-12
43.88671875,5.648130782566351e-12
43.90625,6.685615067109568e-12
43.92578125,7.287750531143305e-12
43.9453125,6.113700666281212e-12
43.96484375,5.088374165391932e-12
43.984375,5.047639673290128e-12
44.00390625,4.811209938943204e-12
44.0234375,3.777708875824034e-12
44.04296875,4.228937086404432e-12
44.0625,6.877223465475938e-12
44.08203125,5.637848443075214e-12
44.1015625,8.553869166871382e-12
44.12109375,1.555778777595534e-11
44.140625,1.3366496725388876e-11
44.16015625,8.80194182244829e-12
44.1796875,8.272829341942367e-12
44.19921875,4.69648027228368e-12
44.21875,7.1870722516279776e-12
44.23828125,8.518007363319274e-12
44.2578125,6.350673583499198e-12
44.27734375,3.565609613832329e-12
44.296875,3.92322796028222e-12
44.31640625,6.441201051773975e-12
44.3359375,6.547741496100832e-12
44.35546875,4.239936895906719e-12
44.375,9.225385716087743e-12
44.39453125,1.2173918638072854e-11
44.4140625,5.4521968653005265e-12
44.43359375,6.039857317692241e-12
44.453125,8.297966612099407e-12
44.47265625,8.665219809198939e-12
44.4921875,6.279499462999446e-12
44.51171875,4.773725863407065e-12
44.53125,8.219477833925117e-12
44.55078125,1.0044943796290682e-11
44.5703125,7.949212071900177e-12
44.58984375,6.281695124041449e-12
44.609375,7.36622692011383e-12
44.62890625,7.643010621537722e-12
44.6484375,5.612032870427963e-12
44.66796875,6.421805437605055e-12
44.6875,9.660726676129118e-12
44.70703125,7.888492655639687e-12
44.7265625,7.533971847592973e-12
44.74609375,6.1248162368780765e-12
44.765625,5.9569419451429184e-12
44.78515625,4.15405519255618e-12
44.8046875,5.03124898475699e-12
44.82421875,5.491266008680738e-12
44.84375,7.024238349697733e-12
44.86328125,1.0211222067928123e-11
44.8828125,6.610331918761435e-12
44.90234375,9.984767302040612e-12
44.921875,6.354941904092927e-12
44.94140625,3.4127762270157973e-12
44.9609375,3.6384075094704036e-12
44.98046875,3.648386050848743e-12
45.0,4.027221184314481e-12
45.01953125,5.886834076505739e-12
45.0390625,3.476412838113473e-12
45.05859375,2.186515476560643e-12
45.078125,5.256259580258512e-12
45.09765625,5.701648678430675e-12
45.1171875,3.701262283708499e-12
45.13671875,3.70093219329809e-12
45.15625,5.85253856355937e-12
45.17578125,5.722833209367656e-12
45.1953125,2.5386680830026463e-12
45.21484375,3.3480153184692914e-12
45.234375,6.002259360386057e-12
45.25390625,5.096905394307521e-12
45.2734375,5.003751666938719e-12
45.29296875,5.040545822714344e-12
45.3125,5.419674644337759e-12
45.33203125,2.8474807022819553e-12
45.3515625,3.4388993298077355e-12
45.37109375,3.830041422199174e-12
45.390625,4.803762571854737e-12
45.41015625,5.557007268668804e-12
45.4296875,5.0517581320415325e-12
45.44921875,3.671696831860661e-12
45.46875,3.599394579584298e-12
45.48828125,4.440800766645302e-12
45.5078125,7.884250503989145e-12
45.52734375,4.16634734884117e-12
45.546875,4.190993835680576e-12
45.56640625,5.215729959542792e-12
45.5859375,8.156636695018674e-12
45.60546875,4.553718019324897e-12
45.625,3.691120880953347e-12
45.64453125,5.069306749475483e-12
45.6640625,6.749527234008697e-12
45.68359375,6.386768400300918e-12
45.703125,3.931605385509279e-12
45.72265625,4.052577964334179e-12
45.7421875,2.172141665185012e-12
45.76171875,2.0981410238771144e-12
45.78125,3.387939459458558e-12
45.80078125,2.7364089305317863e-12
45.8203125,5.716153860108767e-12
45.83984375,5.723997499626819e-12
45.859375,5.27369464656199e-12
45.87890625,5.941537919964284e-12
45.8984375,6.446450280777158e-12
45.91796875,7.85579047404217e-12
45.9375,3.908312333376289e-12
45.95703125,3.455703634313199e-12
45.9765625,4.35437854626894e-12
45.99609375,8.142641190383376e-12
46.015625,5.734939800320384e-12
46.03515625,3.8623686155113254e-12
46.0546875,3.5271400648233075e-12
46.07421875,3.017340095223539e-12
46.09375,3.0411023513109017e-12
46.11328125,5.152456569330596e-12
46.1328125,3.3802965958567247e-12
46.15234375,5.287621680324393e-12
46.171875,7.53140469620605e-12
46.19140625,3.897448807274627e-12
46.2109375,3.810438667010381e-12
46.23046875,3.39119484844595e-12
46.25,3.981230701248206e-12
46.26953125,4.767218559821534e-12
46.2890625,3.4861680488939807e-12
46.30859375,4.945814625422003e-12
46.328125,5.0490819397561166e-12
46.34765625,2.8585369322261657e-12
46.3671875,2.19068553497959e-12
46.38671875,3.098473609778497e-12
46.40625,3.3595304291297083e-12
46.42578125,6.409485185294566e-12
46.4453125,3.4516976546784885e-12
46.46484375,4.784494880778785e-12
46.484375,3.0131504580795062e-12
46.50390625,1.7132041211505587e-12
46.5234375,3.777662703245054e-12
46.54296875,5.001256352642955e-12
46.5625,4.069781114749379e-12
46.58203125,2.9977871227698325e-12
46.6015625,2.9654429838973e-12
46.62109375,3.254924098422135e-12
46.640625,2.2523653341043203e-12
46.66015625,3.96123706250296e-12
46.6796875,4.7492079452259616e-12
46.69921875,3.3507801375439594e-12
46.71875,2.6346006894476393e-12
46.73828125,7.984618380875085e-12
46.7578125,4.980586149833753e-12
46.77734375,3.083024303750375e-12
46.796875,4.2552720189328744e-12
46.81640625,1.9870585827689783e-12
46.8359375,1.7798949942647142e-12
46.85546875,1.5870860581388247e-12
46.875,3.333440252075097e-12
46.89453125,4.481794206883446e-12
46.9140625,5.943477681542966e-12
46.93359375,9.501127228464302e-12
46.953125,4.3512697811537e-12
46.97265625,4.539569161667467e-12
46.9921875,4.646672060065117e-12
47.01171875,3.497813594681406e-12
47.03125,5.599532489838253e-12
47.05078125,5.8179739225330695e-12
47.0703125,5.027945310090973e-12
47.08984375,2.4453653048173862e-12
47.109375,6.0095995924339594e-12
47.12890625,4.9356848912927994e-12
47.1484375,1.9237978015756735e-12
47.16796875,2.747983083900362e-12
47.1875,3.1757813933902433e-12
47.20703125,3.6006112082711036e-12
47.2265625,2.9345338091789516e-12
47.24609375,2.8638724823651433e-12
47.265625,3.0668235792469235e-12
47.28515625,2.9821744389295997e-12
47.3046875,3.78036412156894e-12
47.32421875,3.820605004260956e-12
47.34375,2.628605540933844e-12
47.36328125,2.5534091240384676e-12
47.3828125,2.6377528038650072e-12
47.40234375,1.7978138736823172e-12
47.421875,1.8047945860871974e-12
47.44140625,2.5432712451821797e-12
47.4609375,3.5268536679792756e-12
47.48046875,3.793065254644866e-12
47.5,4.255045500945161e-12
47.51953125,2.6037528611623614e-12
47.5390625,1.5920742228233404e-12
47.55859375,1.3604528169775518e-12
47.578125,1.8063979798066376e-12
47.59765625,2.7482390471316954e-12
47.6171875,1.9654252405072068e-12
47.63671875,1.7927164219636e-12
47.65625,1.703360140629766e-12
47.67578125,2.0816774640933516e-12
47.6953125,4.8903098067144915e-12
47.71484375,5.4793718919915235e-12
47.734375,4.091528208681713e-12
47.75390625,2.310170641498116e-12
47.7734375,1.4052762540557927e-12
47.79296875,1.841349393238499e-12
47.8125,3.761059320241197e-12
47.83203125,4.420117292997371e-12
47.8515625,5.463108293784451e-12
47.87109375,3.873353531932045e-12
47.890625,3.1739026434668455e-12
47.91015625,3.747798741998031e-12
47.9296875,2.9290541976050544e-12
47.94921875,2.913577675711734e-12
47.96875,1.8695727244538056e-12
47.98828125,1.089258434456161e-12
48.0078125,1.7161859796830954e-12
48.02734375,2.368318858956951e-12
48.046875,4.071012971613916e-12
48.06640625,2.9557451860742034e-12
48.0859375,2.910158032237838e-12
48.10546875,2.5368370196611694e-12
48.125,4.003343719144577e-12
48.14453125,1.9838377676454116e-12
48.1640625,1.978026384460488e-12
48.18359375,2.080812093146515e-12
48.203125,1.4814042519778136e-12
48.22265625,1.873165642825623e-12
48.2421875,3.724262631389766e-12
48.26171875,4.2100483084065926e-12
48.28125,3.4452186420614166e-12
48.30078125,3.919430155221087e-12
48.3203125,2.797243602704107e-12
48.33984375,3.6012519197070527e-12
48.359375,3.4621570528795274e-12
48.37890625,3.3887284498989844e-12
48.3984375,1.2836428202498158e-12
48.41796875,8.457569991273616e-13
48.4375,9.411894678568227e-13
48.45703125,2.1380612233142675e-12
48.4765625,3.135128224979101e-12
48.49609375,2.474517971617456e-12
48.515625,2.2061584109284363e-12
48.53515625,6.896463154694187e-12
48.5546875,8.602203332404563e-12
48.57421875,4.0973678957659354e-12
48.59375,3.889888023571148e-12
48.61328125,3.696645117561731e-12
48.6328125,2.9926697809751612e-12
48.65234375,3.3710806159733287e-12
48.671875,2.932178258427656e-12
48.69140625,1.6719066367308783e-12
48.7109375,2.2516423663464767e-12
48.73046875,2.0917213560910045e-12
48.75,1.7016201791431838e-12
48.76953125,1.6664148014588981e-12
48.7890625,3.101462549137815e-12
48.80859375,5.2045999622446745e-12
48.828125,5.3053547372855136e-12
48.84765625,1.3969763943361905e-12
48.8671875,2.5167492588070543e-12
48.88671875,3.1991573509350113e-12
48.90625,2.1673583906747148e-12
48.92578125,2.2121202335780207e-12
48.9453125,2.3260980644640774e-12
48.96484375,2.2678075284583145e-12
48.984375,3.74114577969204e-12
49.00390625,2.732477834311062e-12
49.0234375,1.9464433822185147e-12
49.04296875,1.8461268948990382e-12
49.0625,3.2714015685315563e-12
49.08203125,4.175098101961256e-12
49.1015625,3.1694159270720762e-12
49.12109375,2.4159793729427206e-12
49.140625,4.941993550806044e-12
49.16015625,2.8186002154735098e-12
49.1796875,1.1871257865778515e-12
49.19921875,2.0147394416625417e-12
49.21875,3.19204488936093e-12
49.23828125,1.6839759332799325e-12
49.2578125,1.6182042923517598e-12
49.27734375,3.893247088676926e-12
49.296875,3.4889506716782135e-12
49.31640625,1.616590811318156e-12
49.3359375,1.8045212413179381e-12
49.35546875,1.767725170835035e-12
49.375,1.634206095158919e-12
49.39453125,4.9725053094921e-12
49.4140625,4.8805222745237835e-12
49.43359375,2.8975907299116975e-12
49.453125,2.475936606698919e-12
49.47265625,2.3655358403915937e-12
49.4921875,2.9887011394684603e-12
49.51171875,3.194765372163258e-12
49.53125,1.7634202227661233e-12
49.55078125,1.5374024477179823e-12
49.5703125,1.7189835634334344e-12
49.58984375,1.9907259591642803e-12
49.609375,2.2697650051135056e-12
49.62890625,3.665741211819316e-12
49.6484375,2.637392696600963e-12
49.66796875,3.2754573424669255e-12
49.6875,3.2785304726376267e-12
49.70703125,1.6453342822026811e-12
49.7265625,2.2308128588793665e-12
49.74609375,1.8603453236982225e-12
49.765625,1.6553315871319055e-12
49.78515625,1.2748079200073732e-12
49.8046875,1.2495686324046766e-12
49.82421875,1.6656441428940334e-12
49.84375,1.1987997404854648e-12
49.86328125,1.2808085616134634e-12
49.8828125,1.84354655948295e-12
49.90234375,2.477096541700081e-12
49.921875,2.4162964603944753e-12
49.94140625,2.709684256743639e-12
49.9609375,1.388340938044118e-12
49.98046875,1.8424584718010177e-12
50.0,3.562666181057636e-12
50.01953125,6.501507055560424e-12
50.0390625,2.9010055661110217e-12
50.05859375,1.6791686731033266e-12
50.078125,1.431065081726601e-12
50.09765625,2.9075892120441497e-12
50.1171875,2.4706285256132085e-12
50.13671875,2.4287921726321667e-12
50.15625,2.3453213522107104e-12
50.17578125,1.6770749560088462e-12
50.1953125,2.6338000823763803e-12
50.21484375,3.5580842158352695e-12
50.234375,3.994956340821903e-12
50.25390625,2.790684234063975e-12
50.2734375,1.6990051394896023e-12
50.29296875,2.9991924860497437e-12
50.3125,1.3277414330792588e-12
50.33203125,1.570628960619601e-12
50.3515625,2.1160117547036404e-12
50.37109375,1.4266988444165286e-12
50.390625,1.2082460360199885e-12
50.41015625,1.5670300545918178e-12
50.4296875,2.191055065875203e-12
50.44921875,2.072681067748038e-12
50.46875,2.973399130733603e-12
50.48828125,3.2237949684822845e-12
50.5078125,3.334225651146379e-12
50.52734375,2.2202957641087553e-12
50.546875,1.830447888523117e-12
50.56640625,2.0875038837558485e-12
50.5859375,2.946070266509634e-12
50.60546875,2.703575872352496e-12
50.625,1.2258967353980028e-12
50.64453125,1.4446360197528958e-12
50.6640625,2.8702791877361097e-12
50.68359375,2.4181389967351333e-12
50.703125,2.4773711959209756e-12
50.72265625,4.7896934933000095e-12
50.7421875,2.098160718528348e-12
50.76171875,2.008075016721628e-12
50.78125,4.533953892302166e-12
50.80078125,3.677316941854542e-12
50.8203125,1.723418293935675e-12
50.83984375,1.0401543043185993e-12
50.859375,8.616897308842625e-13
50.87890625,1.7875727270425872e-12
50.8984375,2.9096197908961477e-12
50.91796875,2.6803047477449652e-12
50.9375,3.3159331740128046e-12
50.95703125,3.750536522487367e-12
50.9765625,2.0378595496785318e-12
50.99609375,1.0303081457686604e-12
51.015625,1.4134238599574017e-12
51.03515625,3.089301771103851e-12
51.0546875,2.1305992093085298e-12
51.07421875,2.262202681444801e-12
51.09375,3.3621523251577983e-12
51.11328125,1.0101691343556935e-12
51.1328125,1.3105173077423948e-12
51.15234375,1.763990367466648e-12
51.171875,3.696297981010897e-12
51.19140625,3.4367442246136757e-12
51.2109375,2.1280427580633488e-12
51.23046875,2.0078894179116057e-12
51.25,1.6904430232431768e-12
51.26953125,2.6384688785738883e-12
51.2890625,3.431987795813563e-12
51.30859375,2.2570131676953656e-12
51.328125,1.5620393519662104e-12
51.34765625,1.5817089446016969e-12
51.3671875,1.1927732550603025e-12
51.38671875,2.343184089770958e-12
51.40625,2.6341674133493267e-12
51.42578125,1.8181612797625971e-12
51.4453125,3.3520245437487125e-12
51.46484375,2.923882833709335e-12
51.484375,1.8975588499028862e-12
51.50390625,1.7347565784835546e-12
51.5234375,1.4441677378366324e-12
51.54296875,1.5199868583945854e-12
51.5625,1.8778331425920048e-12
51.58203125,1.9054655751285464e-12
51.6015625,2.099243955998331e-12
51.62109375,2.6932474212784504e-12
51.640625,1.613977076917882e-12
51.66015625,2.1196382834144627e-12
51.6796875,1.4593621918774131e-12
51.69921875,1.2269632828991222e-12
51.71875,1.8797134330485e-12
51.73828125,7.90625755259303e-13
51.7578125,1.2601578028870073e-12
51.77734375,1.864093980486638e-12
51.796875,1.7217333332685407e-12
51.81640625,1.1497987684936068e-12
51.8359375,1.43639739937399e-12
51.85546875,2.1796449018207116e-12
51.875,2.93508393943675e-12
51.89453125,2.656934031822288e-12
51.9140625,2.0736804176116942e-12
51.93359375,2.758756021553652e-12
51.953125,2.7786101089864495e-12
51.97265625,3.3001389264785517e-12
51.9921875,2.562807825258922e-12
52.01171875,1.6490309359643897e-12
52.03125,7.773998687971279e-13
52.05078125,1.204221705926485e-12
52.0703125,9.81788699501877e-13
52.08984375,1.1553279328657918e-12
52.109375,1.3080392582641956e-12
52.12890625,1.0584279176179375e-12
52.1484375,6.885163199381556e-13
52.16796875,9.909596327191784e-13
52.1875,1.676143970198467e-12
52.20703125,2.8138204408964465e-12
52.2265625,1.7520835340693754e-12
52.24609375,1.2985594984168817e-12
52.265625,1.3157260626599874e-12
52.28515625,2.482203523670124e-12
52.3046875,2.9577294461462918e-12
52.32421875,1.4168048651724507e-12
52.34375,9.459707002908544e-13
52.36328125,1.4154132996439329e-12
52.3828125,1.0253659095511134e-12
52.40234375,8.9079546965271e-13
52.421875,1.2217878219511982e-12
52.44140625,1.8197651943180532e-12
52.4609375,1.6820791545053644e-12
52.48046875,8.44463140104804e-13
52.5,1.2168345591814855e-12
52.51953125,2.26147915585424e-12
52.5390625,1.498575721775371e-12
52.55859375,1.23480274618272e-12
52.578125,2.01346032085758e-12
52.59765625,1.6644498857156872e-12
52.6171875,8.767935323567828e-13
52.63671875,1.0145410681805345e-12
52.65625,2.1666126279826506e-12
52.67578125,2.0535400313463867e-12
52.6953125,1.1547226866083145e-12
52.71484375,1.2126089304527417e-12
52.734375,1.2948069274838655e-12
52.75390625,1.799342435364286e-12
52.7734375,1.9321365095152778e-12
52.79296875,1.6891738378400802e-12
52.8125,1.7350743282303665e-12
52.83203125,1.6431918809410754e-12
52.8515625,1.024613570292922e-12
52.87109375,1.142608068680379e-12
52.890625,1.2632768921689051e-12
52.91015625,2.017418551231664e-12
52.9296875,2.0016270956736884e-12
52.94921875,1.300201996679835e-12
52.96875,1.2018656140374336e-12
52.98828125,9.210633989783734e-13
53.0078125,1.3992939566684922e-12
53.02734375,1.6531114185231288e-12
53.046875,2.5004311625785987e-12
53.06640625,3.9494958864479944e-12
53.0859375,1.4441895670996637e-12
53.10546875,1.3066835091935952e-12
53.125,1.4826132899227568e-12
53.14453125,1.910526518830223e-12
53.1640625,1.9650289101402386e-12
53.18359375,9.046681741175328e-13
53.203125,1.8686866243340367e-12
53.22265625,2.810674113239866e-12
53.2421875,2.0493310549082566e-12
53.26171875,1.5541885946469054e-12
53.28125,1.0838987076184868e-12
53.30078125,2.257473969124846e-12
53.3203125,5.485043142911805e-12
53.33984375,2.8443898277929294e-12
53.359375,1.2169065298491475e-12
53.37890625,1.2559486425950833e-12
53.3984375,1.5599545587949937e-12
53.41796875,2.5117102017306175e-12
53.4375,3.0001816538431655e-12
53.45703125,2.181133486148126e-12
53.4765625,1.6161350306063602e-12
53.49609375,2.1961555345754832e-12
53.515625,2.4384491262123227e-12
53.53515625,2.4912354059409246e-12
53.5546875,1.923429535501539e-12
53.57421875,2.2035937387950502e-12
53.59375,2.1469547100058394e-12
53.61328125,1.1031755287017605e-12
53.6328125,1.497962298545658e-12
53.65234375,1.948079105314034e-12
53.671875,3.88522610374711e-12
53.69140625,2.649567788063636e-12
53.7109375,1.3961485316908328e-12
53.73046875,2.877447599818662e-12
53.75,1.6868263702343232e-12
53.76953125,2.150507407841799e-12
53.7890625,2.934407913268549e-12
53.80859375,3.0868920570396277e-12
53.828125,1.2960067276304767e-12
53.84765625,1.9728551189745153e-12
53.8671875,1.979171644139803e-12
53.88671875,1.7782184465047738e-12
53.90625,1.1482447359804501e-12
53.92578125,1.4522848402125162e-12
53.9453125,2.0156738067033156e-12
53.96484375,3.0241591656513613e-12
53.984375,2.07952657670119e-12
54.00390625,1.1513513406399339e-12
54.0234375,1.6116510751041393e-12
54.04296875,1.7990893754091951e-12
54.0625,1.6567161313113071e-12
54.08203125,1.1880652737833703e-12
54.1015625,7.538246339490473e-13
54.12109375,7.920866141444447e-13
54.140625,1.4134026217783152e-12
54.16015625,3.220918997707146e-12
54.1796875,1.5870933412736787e-12
54.19921875,2.277303616978274e-12
54.21875,2.238343353142285e-12
54.23828125,1.6251326105832727e-12
54.2578125,1.8465293099985055e-12
54.27734375,1.5820108012095833e-12
54.296875,1.3341020689188104e-12
54.31640625,1.6362107957203299e-12
54.3359375,1.6212104972513115e-12
54.35546875,1.802308668885931e-12
54.375,1.8944704037087074e-12
54.39453125,1.843700722361485e-12
54.4140625,9.91110188338648e-13
54.43359375,9.863894794650312e-13
54.453125,1.5652542858665797e-12
54.47265625,1.0188054712819803e-12
54.4921875,1.289336970245731e-12
54.51171875,1.9639680818801473e-12
54.53125,3.23675080369212e-12
54.55078125,9.191197228338838e-13
54.5703125,9.496211461669456e-13
54.58984375,1.2470592428580013e-12
54.609375,1.1896876482186686e-12
54.62890625,1.8474625259971773e-12
54.6484375,1.9326947517276174e-12
54.66796875,1.7579606137979274e-12
54.6875,2.366577112754888e-12
54.70703125,3.1522275125849043e-12
54.7265625,1.970908280624177e-12
54.74609375,1.1643695113462498e-12
54.765625,1.556786860337748e-12
54.78515625,1.5488334507736614e-12
54.8046875,4.30306110375905e-12
54.82421875,5.3722268176258636e-12
54.84375,4.1144922052069495e-12
54.86328125,4.11662882669765e-12
54.8828125,2.5289413040817044e-12
54.90234375,1.932642164400694e-12
54.921875,1.70913363604197e-12
54.94140625,3.9557270852795315e-12
54.9609375,5.472363197826826e-12
54.98046875,2.7703655429106533e-12
55.0,4.353851929876358e-12
55.01953125,5.600401208870029e-12
55.0390625,2.4137274622027528e-12
55.05859375,1.9154940926921952e-12
55.078125,3.093599603324828e-12
55.09765625,2.7104954347356484e-12
55.1171875,2.403170639828679e-12
55.13671875,3.2949623478088386e-12
55.15625,4.544009745374465e-12
55.17578125,3.0389410295494737e-12
55.1953125,2.1170584065935348e-12
55.21484375,1.9513130721990782e-12
55.234375,1.993087856041039e-12
55.25390625,1.4538726310211275e-12
55.2734375,1.5050746171303973e-12
55.29296875,2.2018970320348557e-12
55.3125,1.9436131309142774e-12
55.33203125,1.87384494701498e-12
55.3515625,2.0066265520450622e-12
55.37109375,2.0142989865761938e-12
55.390625,2.1350123677357216e-12
55.41015625,1.5964054828837658e-12
55.4296875,1.2220163968675858e-12
55.44921875,1.5288792384398601e-12
55.46875,1.9885936005472177e-12
55.48828125,2.342470506607641e-12
55.5078125,1.2855327013924483e-12
55.52734375,2.4805946220273272e-12
55.546875,3.3780217970075554e-12
55.56640625,1.9314806335344026e-12
55.5859375,9.29120557961778e-13
55.60546875,9.580751213831601e-13
55.625,1.45062302856779e-12
55.64453125,1.9278549847539867e-12
55.6640625,2.0063580882301925e-12
55.68359375,1.5371683167839303e-12
55.703125,1.7571717001324703e-12
55.72265625,1.9633267828825417e-12
55.7421875,2.5527737837926468e-12
55.76171875,3.229361376694823e-12
55.78125,2.715910843801896e-12
55.80078125,2.142037880006778e-12
55.8203125,1.7740664948061718e-12
55.83984375,2.635670862472182e-12
55.859375,3.653297982553765e-12
55.87890625,3.923444873347976e-12
55.8984375,2.457587837345185e-12
55.91796875,2.5398963893920327e-12
55.9375,2.866265280984161e-12
55.95703125,3.3642930997406427e-12
55.9765625,3.1465231502168615e-12
55.99609375,3.0080423566346274e-12
56.015625,3.0861559878276083e-12
56.03515625,2.0932181148282254e-12
56.0546875,1.562905393599692e-12
56.07421875,1.901782821998582e-12
56.09375,2.79131373349394e-12
56.11328125,2.8431218832974124e-12
56.1328125,4.039272423774857e-12
56.15234375,3.264275604558048e-12
56.171875,2.418610568281651e-12
56.19140625,5.479664456077848e-12
56.2109375,2.8730181355852037e-12
56.23046875,2.8923408823668256e-12
56.25,2.325279499965439e-12
56.26953125,1.5184190639048265e-12
56.2890625,1.730830809213949e-12
56.30859375,5.3563716093172686e-12
56.328125,5.27989469280198e-12
56.34765625,3.6434537621021725e-12
56.3671875,2.9972877153538793e-12
56.38671875,3.1736693864878894e-12
56.40625,3.2613144410509063e-12
56.42578125,3.065914450946488e-12
56.4453125,3.1105277347299353e-12
56.46484375,3.0779697810527252e-12
56.484375,2.9078852899699045e-12
56.50390625,2.5838162705456006e-12
56.5234375,2.689941017851974e-12
56.54296875,1.6682304178042219e-12
56.5625,1.426371604515555e-12
56.58203125,2.1823988524025463e-12
56.6015625,3.7254189920984314e-12
56.62109375,3.809892250119825e-12
56.640625,2.7433366273319372e-12
56.66015625,4.029536882550701e-12
56.6796875,4.94600077319918e-12
56.69921875,2.943460331352658e-12
56.71875,1.846199899697008e-12
56.73828125,2.1597723856286537e-12
56.7578125,2.2531728126562307e-12
56.77734375,2.8006304968463265e-12
56.796875,6.72110566552563e-12
56.81640625,5.1104477578054804e-12
56.8359375,3.2773493534280768e-12
56.85546875,3.589997408722583e-12
56.875,2.583049456916525e-12
56.89453125,2.4070517638431484e-12
56.9140625,2.3856266705414564e-12
56.93359375,3.572610845210829e-12
56.953125,4.139807234615442e-12
56.97265625,5.571210533571417e-12
56.9921875,3.72373585152105e-12
57.01171875,2.526754098130888e-12
57.03125,1.5380864944294299e-12
57.05078125,1.4062518670381405e-12
57.0703125,1.4283895866626387e-12
57.08984375,1.304663181262598e-12
57.109375,1.8409626370751363e-12
57.12890625,4.444638244326926e-12
57.1484375,5.088712611395302e-12
57.16796875,1.9933243596085578e-12
57.1875,1.9699114499277744e-12
57.20703125,2.4918335640446272e-12
57.2265625,1.8863570976550455e-12
57.24609375,1.92153572040626e-12
57.265625,1.9554775250261505e-12
57.28515625,1.4878873564868482e-12
57.3046875,2.9834060409324217e-12
57.32421875,3.8478054162277736e-12
57.34375,1.9262957483530595e-12
57.36328125,1.7710744149551637e-12
57.3828125,3.1073946817032677e-12
57.40234375,3.3620405434159133e-12
57.421875,3.0364471371889696e-12
57.44140625,2.780397652687449e-12
57.4609375,2.3216683811523315e-12
57.48046875,1.5254290874911086e-12
57.5,2.2993426141602743e-12
57.51953125,4.6973924264939175e-12
57.5390625,6.408345544171336e-12
57.55859375,5.4530053669323946e-12
57.578125,4.240635550434928e-12
57.59765625,3.3089704744615297e-12
57.6171875,3.414726017170848e-12
57.63671875,4.857566686371057e-12
57.65625,2.7925289863659174e-12
57.67578125,9.435289674296375e-13
57.6953125,2.126905257515189e-12
57.71484375,3.5527038991122028e-12
57.734375,3.3072016121487063e-12
57.75390625,2.092410169574553e-12
57.7734375,4.146615929413551e-12
57.79296875,3.3723828397484435e-12
57.8125,2.618861502112365e-12
57.83203125,1.7493087161489146e-12
57.8515625,4.676688376823648e-12
57.87109375,3.942960787742104e-12
57.890625,2.085640634240337e-12
57.91015625,3.174795087698672e-12
57.9296875,3.009358021572926e-12
57.94921875,9.764453738789446e-13
57.96875,2.2370828508465103e-12
57.98828125,2.122500219103243e-12
58.0078125,1.0588318321201079e-12
58.02734375,1.3718962284525524e-12
58.046875,2.03124128349654e-12
58.06640625,2.8591619058833807e-12
58.0859375,3.849069204615317e-12
58.10546875,1.7026314209915704e-12
58.125,3.707930984928824e-12
58.14453125,4.1601636871863705e-12
58.1640625,2.694950169359034e-12
58.18359375,2.527331741654402e-12
58.203125,2.9501289164077925e-12
58.22265625,3.659597353812865e-12
58.2421875,3.4511035559069046e-12
58.26171875,3.647780232619678e-12
58.28125,3.0617142393046956e-12
58.30078125,2.8230837955564818e-12
58.3203125,2.497257574415121e-12
58.33984375,2.718128409070347e-12
58.359375,4.5459901556280636e-12
58.37890625,2.9021678991834216e-12
58.3984375,3.097641814408796e-12
58.41796875,2.991924471069592e-12
58.4375,2.018826347572331e-12
58.45703125,1.892560108001242e-12
58.4765625,2.495368327221745e-12
58.49609375,4.224277031503925e-12
58.515625,2.9745065418676623e-12
58.53515625,3.1929910287396564e-12
58.5546875,3.452174129946525e-12
58.57421875,4.337681006185361e-12
58.59375,7.1806388596600076e-12
58.61328125,4.606654333383408e-12
58.6328125,2.857709003661572e-12
58.65234375,3.376169689024932e-12
58.671875,5.043017930057832e-12
58.69140625,4.35328767116001e-12
58.7109375,7.674959016192216e-12
58.73046875,3.3314944852559537e-12
58.75,2.5852960072848116e-12
58.76953125,3.3158691859255663e-12
58.7890625,4.665230181929353e-12
58.80859375,3.0579480006663642e-12
58.828125,3.137380388516518e-12
58.84765625,3.0721404206572688e-12
58.8671875,3.1564063822720115e-12
58.88671875,3.6167978467871106e-12
58.90625,2.4769791894483845e-12
58.92578125,2.9737053389955034e-12
58.9453125,3.7008528570888106e-12
58.96484375,5.6954455977185654e-12
58.984375,4.8104963747836604e-12
59.00390625,3.5636421662922915e-12
59.0234375,2.9561818032724e-12
59.04296875,5.519558602887933e-12
59.0625,5.4131952387873245e-12
59.08203125,3.955461483926395e-12
59.1015625,4.3791054287098866e-12
59.12109375,2.273348804922512e-12
59.140625,3.3910915897127957e-12
59.16015625,3.081113916500524e-12
59.1796875,3.1276977806777908e-12
59.19921875,2.0700596838339282e-12
59.21875,2.1286813005886825e-12
59.23828125,2.410736759721922e-12
59.2578125,2.070646277366295e-12
59.27734375,2.45994581645136e-12
59.296875,2.4285029325312283e-12
59.31640625,4.04139253227777e-12
59.3359375,3.62617466949696e-12
59.35546875,2.283321450831694e-12
59.375,3.045914904556731e-12
59.39453125,3.3247311259927524e-12
59.4140625,3.2879557068751876e-12
59.43359375,2.8498764249866725e-12
59.453125,3.2290676671246496e-12
59.47265625,3.0642482313455062e-12
59.4921875,1.3712727424735232e-12
59.51171875,2.613766308275337e-12
59.53125,4.031395731313847e-12
59.55078125,2.181265588661776e-12
59.5703125,4.19388980363696e-12
59.58984375,4.7291079572524044e-12
59.609375,2.316251034888877e-12
59.62890625,2.782987365940913e-12
59.6484375,1.9397087846212428e-12
59.66796875,1.9753159821028882e-12
59.6875,3.4327536313717015e-12
59.70703125,3.440782591035341e-12
59.7265625,4.324031689663684e-12
59.74609375,2.761604854037468e-12
59.765625,3.5200795382854886e-12
59.78515625,3.653911705296778e-12
59.8046875,1.7820141593440297e-12
59.82421875,2.0449074350012487e-12
59.84375,3.1280046596759697e-12
59.86328125,3.1795233475386163e-12
59.8828125,1.9772350059810887e-12
59.90234375,3.013924784197584e-12
59.921875,2.3964234654363155e-12
59.94140625,1.8375862771588335e-12
59.9609375,2.5459148758531605e-12
59.98046875,2.570640539717723e-12
60.0,2.0182284314097287e-12
60.01953125,3.500005270924768e-12
60.0390625,5.668657676638248e-12
60.05859375,6.483170384021678e-12
60.078125,3.787962151954944e-12
60.09765625,5.612513959501559e-12
60.1171875,6.919906645215194e-12
60.13671875,3.644256215040553e-12
60.15625,4.631796913166698e-12
60.17578125,5.881216972237173e-12
60.1953125,6.8250742265077836e-12
60.21484375,6.917082756640716e-12
60.234375,3.1062497597910997e-12
60.25390625,1.8022280115692079e-12
60.2734375,2.6873369926534447e-12
60.29296875,6.387983077971321e-12
60.3125,4.4759891956673024e-12
60.33203125,3.031201043053972e-12
60.3515625,3.3328231255049462e-12
60.37109375,5.845864319902612e-12
60.390625,3.992202815620019e-12
60.41015625,2.371776781564136e-12
60.4296875,2.8181129419395778e-12
60.44921875,4.019288799166004e-12
60.46875,2.825730383067277e-12
60.48828125,4.16582655221644e-12
60.5078125,3.3006352017327984e-12
60.52734375,4.234843386968975e-12
60.546875,3.5480065161038554e-12
60.56640625,4.058431744806489e-12
60.5859375,2.331844430958506e-12
60.60546875,3.8333085742617614e-12
60.625,2.9863978019750438e-12
60.64453125,3.1083603042603365e-12
60.6640625,2.3537098335329173e-12
60.68359375,7.367079885145625e-12
60.703125,7.70479108459625e-12
60.72265625,3.812622936800628e-12
60.7421875,3.153889610518717e-12
60.76171875,4.377182726257479e-12
60.78125,4.327665795012299e-12
60.80078125,4.1457324220427244e-12
60.8203125,5.992942265826455e-12
60.83984375,4.8858830004471875e-12
60.859375,4.548683136001519e-12
60.87890625,4.487017385137479e-12
60.8984375,2.14353219186992e-12
60.91796875,3.023132807241278e-12
60.9375,3.634817856505786e-12
60.95703125,5.713558209110448e-12
60.9765625,7.580515240510424e-12
60.99609375,6.1038477689615856e-12
61.015625,3.0927616058445476e-12
61.03515625,2.998464942763841e-12
61.0546875,1.8101061329656904e-12
61.07421875,1.4142288835808682e-12
61.09375,2.0666473654191276e-12
61.11328125,2.1266923914624438e-12
61.1328125,2.9083625567404543e-12
61.15234375,3.664630426331679e-12
61.171875,6.132014762627306e-12
61.19140625,4.337237444499833e-12
61.2109375,2.6063727068869114e-12
61.23046875,1.8576692736958343e-12
61.25,2.5725769767778117e-12
61.26953125,3.3294928641458045e-12
61.2890625,1.6072152458585595e-12
61.30859375,2.141434271962225e-12
61.328125,3.534352382742342e-12
61.34765625,4.465803702184154e-12
61.3671875,3.996493467589244e-12
61.38671875,2.4492570250473184e-12
61.40625,2.3483475278955655e-12
61.42578125,1.9630934623269103e-12
61.4453125,2.1413290393656117e-12
61.46484375,4.283089834177031e-12
61.484375,3.044994591312614e-12
61.50390625,1.844804420311474e-12
61.5234375,1.2762916216947556e-12
61.54296875,1.5529770041329623e-12
61.5625,1.5354979328668474e-12
61.58203125,3.0455058545465122e-12
61.6015625,5.0524407684441525e-12
61.62109375,5.616138314757673e-12
61.640625,4.830717544291932e-12
61.66015625,3.424503314934728e-12
61.6796875,6.618838473236553e-12
61.69921875,3.8414056726863276e-12
61.71875,1.7717601119700187e-12
61.73828125,1.378693413731333e-12
61.7578125,2.682574555733421e-12
61.77734375,5.70333166905872e-12
61.796875,5.0283661211072385e-12
61.81640625,4.5763451386191584e-12
61.8359375,3.859133287630495e-12
61.85546875,2.2194019152470005e-12
61.875,2.243458526188209e-12
61.89453125,2.034509056849816e-12
61.9140625,2.2192924265220314e-12
61.93359375,1.8324548684414807e-12
61.953125,1.5712365987188129e-12
61.97265625,2.5842576101889006e-12
61.9921875,2.5901148893824e-12
62.01171875,3.6307418561864464e-12
62.03125,2.689021218343465e-12
62.05078125,2.147524398095058e-12
62.0703125,5.234396105513613e-12
62.08984375,2.409929631188648e-12
62.109375,1.7157176630590561e-12
62.12890625,1.8626176106308847e-12
62.1484375,2.8027950862643845e-12
62.16796875,2.071767752943297e-12
62.1875,2.3380194570611767e-12
62.20703125,4.436748876793347e-12
62.2265625,3.065823302654817e-12
62.24609375,2.619218270912654e-12
62.265625,4.665899940260231e-12
62.28515625,2.4008037014945673e-12
62.3046875,9.79149778828113e-13
62.32421875,1.971018952188695e-12
62.34375,3.839529152648758e-12
62.36328125,2.436786672090412e-12
62.3828125,3.80335401551822e-12
62.40234375,2.3075372238402517e-12
62.421875,6.836320342382753e-13
62.44140625,1.4680266392914533e-12
62.4609375,4.2914890227861704e-12
62.48046875,4.884028565417648e-12
62.5,4.669590316893454e-12
62.51953125,1.7777358570376895e-12
62.5390625,9.656233687729797e-13
62.55859375,4.2384407446179884e-12
62.578125,5.581512165107191e-12
62.59765625,3.724498452049529e-12
62.6171875,2.4461626027972054e-12
62.63671875,2.862419364880851e-12
62.65625,4.119596135023091e-12
62.67578125,5.333372436859727e-12
62.6953125,2.805413032052907e-12
62.71484375,1.3352848233113131e-12
62.734375,1.273526191129721e-12
62.75390625,2.073000173952954e-12
62.7734375,1.50805645532499e-12
62.79296875,1.8135446797787612e-12
62.8125,2.297343363618862e-12
62.83203125,2.3917645448060086e-12
62.8515625,2.65777472757042e-12
62.87109375,3.917847837279859e-12
62.890625,3.0823504825812512e-12
62.91015625,2.586123077259312e-12
62.9296875,2.11145518855664e-12
62.94921875,2.707084289905677e-12
62.96875,2.7243808633174243e-12
62.98828125,2.3183369925695427e-12
63.0078125,1.748167726137192e-12
63.02734375,1.235100829005538e-12
63.046875,2.298940508361173e-12
63.06640625,4.3950061649959315e-12
63.0859375,2.4472941813698684e-12
63.10546875,2.842716639487471e-12
63.125,3.591564801298402e-12
63.14453125,3.770215459389055e-12
63.1640625,3.2048266153216858e-12
63.18359375,3.07005277181894e-12
63.203125,1.4513881904786137e-12
63.22265625,3.0453216073063606e-12
63.2421875,3.046168904908296e-12
63.26171875,1.3193910595720261e-12
63.28125,6.177088575418282e-13
63.30078125,1.0095402741058758e-12
63.3203125,2.3421094307672422e-12
63.33984375,2.003159475427516e-12
63.359375,1.6294856036242774e-12
63.37890625,1.0093978771743857e-12
63.3984375,1.7352127569075224e-12
63.41796875,2.403480448930722e-12
63.4375,1.7996382093786347e-12
63.45703125,1.1681930678469325e-12
63.4765625,9.382609646643908e-13
63.49609375,1.3364283363054705e-12
63.515625,2.0264872519177474e-12
63.53515625,1.974552522442987e-12
63.5546875,1.9029219482641106e-12
63.57421875,1.0632857717050817e-12
63.59375,1.630675000753802e-12
63.61328125,2.2920257889476633e-12
63.6328125,2.111027952900967e-12
63.65234375,1.8170973845967593e-12
63.671875,8.776383205089916e-13
63.69140625,6.331928716097614e-13
63.7109375,7.763927351760684e-13
63.73046875,2.164925467113406e-12
63.75,4.551286487440276e-12
63.76953125,2.0755124692164902e-12
63.7890625,2.3468033704220262e-12
63.80859375,3.0689003501769045e-12
63.828125,1.7531208320027945e-12
63.84765625,1.7123716186472774e-12
63.8671875,2.112014090457303e-12
63.88671875,1.6895046438353616e-12
63.90625,1.2856105146512735e-12
63.92578125,1.5056346662372913e-12
63.9453125,1.6751384778360437e-12
63.96484375,1.3737668032287883e-12
63.984375,1.580795071667652e-12
64.00390625,2.0179869708763357e-12
64.0234375,1.8247552646515223e-12
64.04296875,2.0338563771693283e-12
64.0625,2.2580834776992996e-12
64.08203125,1.92030093139691e-12
64.1015625,1.1602693468186796e-12
64.12109375,1.7993975472325879e-12
64.140625,1.6966887607630486e-12
64.16015625,1.815840625968838e-12
64.1796875,1.6926119097768559e-12
64.19921875,1.2575478430196001e-12
64.21875,1.1972512818465207e-12
64.23828125,1.176609362179206e-12
64.2578125,1.422203943251494e-12
64.27734375,1.1126505812783215e-12
64.296875,1.2865360585362382e-12
64.31640625,1.3828715866785608e-12
64.3359375,2.0879331018641397e-12
64.35546875,9.566990510165272e-13
64.375,1.6287829984039624e-12
64.39453125,1.7781957768475364e-12
64.4140625,1.0706572451842654e-12
64.43359375,2.1542775152705936e-12
64.453125,2.810935855178091e-12
64.47265625,1.9220515075851666e-12
64.4921875,9.571396949148265e-13
64.51171875,1.9927674153144618e-12
64.53125,1.8435828204083254e-12
64.55078125,8.147344038954092e-13
64.5703125,2.5089416236590814e-12
64.58984375,2.6205602194540674e-12
64.609375,1.4799016060508214e-12
64.62890625,1.6897898230923067e-12
64.6484375,3.821839651442396e-12
64.66796875,2.891590489922236e-12
64.6875,1.3184323850573852e-12
64.70703125,8.47026479241264e-13
64.7265625,6.789920221967919e-13
64.74609375,1.4607182595220594e-12
64.765625,2.056086265733155e-12
64.78515625,2.232243160188236e-12
64.8046875,7.718690330654089e-13
64.82421875,1.7204225647263147e-12
64.84375,2.4103920920558816e-12
64.86328125,1.5820110840975818e-12
64.8828125,9.380460236874083e-13
64.90234375,9.221757937760409e-13
64.921875,1.73278311171544e-12
64.94140625,1.228141646341538e-12
64.9609375,1.2068188817684585e-12
64.98046875,1.3618000849003874e-12
65.0,6.190200638805416e-13
65.01953125,2.009722411917276e-12
65.0390625,3.1641906513550095e-12
65.05859375,1.8207853804586914e-12
65.078125,1.4666797345476702e-12
65.09765625,1.7716379840663026e-12
65.1171875,2.8402035545943215e-12
65.13671875,2.4926414962862368e-12
65.15625,1.8107586323719656e-12
65.17578125,1.829067709883292e-12
65.1953125,8.418129788158292e-13
65.21484375,1.0932845665893376e-12
65.234375,2.563594428730206e-12
65.25390625,2.6439283663497275e-12
65.2734375,1.381898805212787e-12
65.29296875,1.6816622533303257e-12
65.3125,2.2314715432000807e-12
65.33203125,1.3976634665019787e-12
65.3515625,1.6945604953252412e-12
65.37109375,2.2591669708007363e-12
65.390625,1.7046839685359232e-12
65.41015625,1.9277896148185473e-12
65.4296875,2.0312686893946113e-12
65.44921875,8.67365327056944e-13
65.46875,1.2218601596467775e-12
65.48828125,1.0781985953535167e-12
65.5078125,1.4941545981777036e-12
65.52734375,1.0966677233221682e-12
65.546875,1.3244874156378538e-12
65.56640625,1.1380909300172196e-12
65.5859375,8.216511140087519e-13
65.60546875,9.891189050023627e-13
65.625,8.079085241063054e-13
65.64453125,1.2294916714461752e-12
65.6640625,1.709201333192146e-12
65.68359375,1.0408764522366904e-12
65.703125,9.827525452393822e-13
65.72265625,1.4445492578634028e-12
65.7421875,1.0968279503483395e-12
65.76171875,8.642565297163787e-13
65.78125,6.381362184051174e-13
65.80078125,8.497992365210827e-13
65.8203125,8.806811946820372e-13
65.83984375,8.92322567290936e-13
65.859375,1.903917067677184e-12
65.87890625,1.299989446091669e-12
65.8984375,8.906188304564458e-13
65.91796875,1.0142435957932692e-12
65.9375,9.133923255737317e-13
65.95703125,1.3008086884176158e-12
65.9765625,1.293229037931444e-12
65.99609375,7.367763225946506e-13
66.015625,5.916713361704056e-13
66.03515625,7.704515023155713e-13
66.0546875,2.0242518346227894e-12
66.07421875,2.09967106789706e-12
66.09375,8.310661786072116e-13
66.11328125,7.906680363906413e-13
66.1328125,1.951937546719868e-12
66.15234375,1.3262716929678025e-12
66.171875,1.02298167421944e-12
66.19140625,7.554452058494029e-13
66.2109375,8.797284977990962e-13
66.23046875,1.20922053520237e-12
66.25,1.593934775218924e-12
66.26953125,1.5718832688583653e-12
66.2890625,8.371392150103101e-13
66.30859375,4.948610197638379e-13
66.328125,9.795189436589552e-13
66.34765625,1.904966330882232e-12
66.3671875,1.673457755744285e-12
66.38671875,1.46856102668792e-12
66.40625,1.1142491173134471e-12
66.42578125,9.1609157579208e-13
66.4453125,3.4833951896008654e-13
66.46484375,4.317237633945687e-13
66.484375,1.1128233389731974e-12
66.50390625,2.0752038168036108e-12
66.5234375,1.4899046882012642e-12
66.54296875,1.7971977724736026e-12
66.5625,1.6577103475826028e-12
66.58203125,6.677612820213829e-13
66.6015625,5.973684079608136e-13
66.62109375,5.920331156227307e-13
66.640625,1.0287394658660271e-12
66.66015625,1.084351849965857e-12
66.6796875,9.285122211756291e-13
66.69921875,2.091396116942841e-12
66.71875,1.2970590595561369e-12
66.73828125,1.5877292230142424e-12
66.7578125,9.970684268289006e-13
66.77734375,1.1342254793607556e-12
66.796875,1.707300284543464e-12
66.81640625,1.3481510261006107e-12
66.8359375,1.5102709305000337e-12
66.85546875,1.2712180960339303e-12
66.875,1.0252452601807653e-12
66.89453125,1.3127638213068425e-12
66.9140625,1.3281697061665945e-12
66.93359375,1.5843240198747014e-12
66.953125,1.514354565203121e-12
66.97265625,1.4376350654695876e-12
66.9921875,2.0695331709700582e-12
67.01171875,1.5201536940415222e-12
67.03125,9.229387039397427e-13
67.05078125,1.0484398591022351e-12
67.0703125,1.223094132559074e-12
67.08984375,1.0505834495382855e-12
67.109375,1.2130021234615602e-12
67.12890625,1.328751328071928e-12
67.1484375,1.2198183134660058e-12
67.16796875,1.559274574785183e-12
67.1875,1.3568223717860782e-12
67.20703125,9.259664962235216e-13
67.2265625,9.288157880454243e-13
67.24609375,1.0334511814080346e-12
67.265625,1.029782493378342e-12
67.28515625,1.3176965577102446e-12
67.3046875,1.1644688597642653e-12
67.32421875,8.657439052753024e-13
67.34375,1.4245801191442794e-12
67.36328125,1.2368368120430473e-12
67.3828125,8.927562630968211e-13
67.40234375,9.279814898986235e-13
67.421875,1.7011590359306813e-12
67.44140625,1.5432159761976227e-12
67.4609375,1.3481577532180954e-12
67.48046875,1.5185663780241012e-12
67.5,1.0950349825069943e-12
67.51953125,1.312659408643595e-12
67.5390625,1.3947139102424592e-12
67.55859375,7.807590804650867e-13
67.578125,8.040774752684371e-13
67.59765625,1.5472447769507503e-12
67.6171875,2.1469962921926214e-12
67.63671875,9.701532020917444e-13
67.65625,1.1738841193879849e-12
67.67578125,1.0870370687842346e-12
67.6953125,9.434048412537706e-13
67.71484375,9.263673068300585e-13
67.734375,4.249877827316283e-13
67.75390625,5.811809423197803e-13
67.7734375,5.521219832889528e-13
67.79296875,7.317107793395174e-13
67.8125,5.36366987912296e-13
67.83203125,2.4980950106744744e-13
67.8515625,5.431903427886701e-13
67.87109375,8.010670457097397e-13
67.890625,8.263417226285831e-13
67.91015625,1.0380725187151058e-12
67.9296875,1.223979211546535e-12
67.94921875,1.0558577765353363e-12
67.96875,6.753766553922371e-13
67.98828125,8.724057690469915e-13
68.0078125,8.691256114588969e-13
68.02734375,7.861074537612029e-13
68.046875,9.267631114630856e-13
68.06640625,9.043250182799263e-13
68.0859375,7.617766898860583e-13
68.10546875,8.032773668799469e-13
68.125,6.225388017736484e-13
68.14453125,7.507005171004645e-13
68.1640625,8.383076946093355e-13
68.18359375,7.538907157128529e-13
68.203125,6.43222501986613e-13
68.22265625,4.565078981332858e-13
68.2421875,3.9817061209677915e-13
68.26171875,8.232453584855117e-13
68.28125,3.491759194911357e-13
68.30078125,3.008120822069597e-13
68.3203125,4.371081043173189e-13
68.33984375,7.957686610437105e-13
68.359375,1.3211750905157525e-12
68.37890625,1.1881026884721671e-12
68.3984375,9.92719679591974e-13
68.41796875,6.516310577516531e-13
68.4375,5.30029476274879e-13
68.45703125,1.0241411423108285e-12
68.4765625,9.693070689207471e-13
68.49609375,1.1158620007500844e-12
68.515625,4.1178361579491257e-13
68.53515625,9.413636306768598e-13
68.5546875,1.0119519312325873e-12
68.57421875,9.12903201107897e-13
68.59375,4.681432038799283e-13
68.61328125,5.55837316446874e-13
68.6328125,5.988485282840514e-13
68.65234375,3.3419413806816315e-13
68.671875,3.481549540549983e-13
68.69140625,8.182435601498715e-13
68.7109375,7.310219224955277e-13
68.73046875,7.272066094568156e-13
68.75,9.219895741277665e-13
68.76953125,8.581079142758995e-13
68.7890625,6.559605522420003e-13
68.80859375,6.33178873299943e-13
68.828125,3.8318811484599203e-13
68.84765625,3.0507094230940445e-13
68.8671875,4.4329402590170994e-13
68.88671875,3.636571547549061e-13
68.90625,1.4493860782728923e-13
68.92578125,1.174835126734803e-13
68.9453125,3.233600365051283e-13
68.96484375,5.849909137254047e-13
68.984375,7.523816577058098e-13
69.00390625,3.722014825558995e-13
69.0234375,5.657234472892246e-13
69.04296875,7.735850649760279e-13
69.0625,1.024419641329435e-12
69.08203125,4.786184586533664e-13
69.1015625,4.060798874097132e-13
69.12109375,4.170978049853222e-13
69.140625,4.68813988406203e-13
69.16015625,3.747061635053869e-13
69.1796875,3.242532461867508e-13
69.19921875,2.267944042091395e-13
69.21875,2.7670266811985866e-13
69.23828125,7.436054858191913e-13
69.2578125,9.536252931334323e-13
69.27734375,4.639638871810884e-13
69.296875,3.6180013278160054e-13
69.31640625,4.706128758264456e-13
69.3359375,5.322437715378172e-13
69.35546875,7.693263783165096e-13
69.375,5.786176350953081e-13
69.39453125,5.718818510975692e-13
69.4140625,4.3680727459755217e-13
69.43359375,7.525900454175292e-13
69.453125,4.5156981379404587e-13
69.47265625,1.5368154183190843e-13
69.4921875,4.0946749098140785e-13
69.51171875,4.4457410338448615e-13
69.53125,3.4161191984305677e-13
69.55078125,4.959649232517665e-13
69.5703125,4.570313189089356e-13
69.58984375,4.694300849867481e-13
69.609375,6.727615662238184e-13
69.62890625,6.958957920809668e-13
69.6484375,3.86885287180009e-13
69.66796875,4.645152142159172e-13
69.6875,5.901136237473178e-13
69.70703125,6.623782628148774e-13
69.7265625,7.983676105610986e-13
69.74609375,5.4421190300318e-13
69.765625,2.3322827422012653e-13
69.78515625,1.9599903564584075e-13
69.8046875,2.9295830875405633e-13
69.82421875,5.339516924739956e-13
69.84375,4.1836031207668414e-13
69.86328125,3.8068541853655544e-13
69.8828125,3.724050471014575e-13
69.90234375,3.554406642830903e-13
69.921875,7.15287107748167e-13
69.94140625,4.805473114171137e-13
69.9609375,2.5978616968800833e-13
69.98046875,4.207026901124108e-13
70.0,3.485886590208635e-13
70.01953125,2.673664826240084e-13
70.0390625,1.8853104817864013e-13
70.05859375,1.9507274728617934e-13
70.078125,2.1471844018961704e-13
70.09765625,2.9697796854600153e-13
70.1171875,2.894584058167743e-13
70.13671875,3.2052853872823044e-13
70.15625,5.064413551670724e-13
70.17578125,3.44969407218976e-13
70.1953125,5.217157358987232e-13
70.21484375,5.741618084625139e-13
70.234375,4.3707565638018155e-13
70.25390625,5.532684423956312e-13
70.2734375,2.1738684005079142e-13
70.29296875,4.306480920088811e-13
70.3125,5.333196845530988e-13
70.33203125,2.7808670641418464e-13
70.3515625,5.96810792549783e-13
70.37109375,6.689142300467998e-13
70.390625,3.259043080046139e-13
70.41015625,4.1982017872439724e-13
70.4296875,4.706804630850357e-13
70.44921875,4.5109756798948843e-13
70.46875,8.069305990987462e-13
70.48828125,6.729913202892784e-13
70.5078125,3.421334472950827e-13
70.52734375,2.289549817510109e-13
70.546875,1.7877887654640691e-13
70.56640625,2.481586069926775e-13
70.5859375,3.202721568523955e-13
70.60546875,2.8651895826282853e-13
70.625,3.649036455999514e-13
70.64453125,6.23278003854551e-13
70.6640625,8.082929080780041e-13
70.68359375,4.738219587878587e-13
70.703125,5.363970023593947e-13
70.72265625,7.404392996110821e-13
70.7421875,6.781102595638669e-13
70.76171875,4.145022766966045e-13
70.78125,3.088390029431044e-13
70.80078125,1.8102736806899406e-13
70.8203125,1.3368389453135824e-13
70.83984375,1.4861854753427973e-13
70.859375,1.2494009361464624e-13
70.87890625,2.541168782160379e-13
70.8984375,2.463571015740911e-13
70.91796875,3.888342304018694e-13
70.9375,5.028332508720627e-13
70.95703125,5.099755116655692e-13
70.9765625,5.317058001145469e-13
70.99609375,3.571264785074134e-13
71.015625,2.442587616860811e-13
71.03515625,4.784873986944008e-13
71.0546875,2.563698356636266e-13
71.07421875,1.6618257621947844e-13
71.09375,1.432748198260664e-13
71.11328125,5.576636545675492e-13
71.1328125,7.318992233206604e-13
71.15234375,3.140142961201062e-13
71.171875,2.916199237542169e-13
71.19140625,7.1819075703433e-13
71.2109375,7.525138202656513e-13
71.23046875,5.271794379712882e-13
71.25,1.949869966936223e-13
71.26953125,1.9223590507348556e-13
71.2890625,3.4976375139004517e-13
71.30859375,2.3365211396555435e-13
71.328125,3.915330605479704e-13
71.34765625,2.0240958567317682e-13
71.3671875,1.4091838990710252e-13
71.38671875,2.73017098209695e-13
71.40625,3.491487098343559e-13
71.42578125,2.2117679432544335e-13
71.4453125,3.2766016354370153e-13
71.46484375,4.559026905622818e-13
71.484375,5.350576953720618e-13
71.50390625,3.9301041997465473e-13
71.5234375,2.0425656654790359e-13
71.54296875,3.2663153309683674e-13
71.5625,3.421517765704305e-13
71.58203125,2.3826494103771775e-13
71.6015625,4.3214740661320267e-13
71.62109375,2.0103387544766838e-13
71.640625,8.674524471427477e-14
71.66015625,2.207829813413172e-13
71.6796875,5.897128575101556e-13
71.69921875,4.716241186071122e-13
71.71875,2.664723036852755e-13
71.73828125,1.398644746717377e-13
71.7578125,1.9356421301855752e-13
71.77734375,3.379248628904658e-13
71.796875,3.689561542244519e-13
71.81640625,3.380939865477e-13
71.8359375,2.546426494683135e-13
71.85546875,3.502131450563251e-13
71.875,3.742790841641173e-13
71.89453125,2.3364885607336964e-13
71.9140625,1.1740224085589988e-13
71.93359375,2.004073695586809e-13
71.953125,3.552079696952584e-13
71.97265625,4.595774039394352e-13
71.9921875,1.996696720686919e-13
72.01171875,1.2065958561600172e-13
72.03125,1.2788155598460326e-13
72.05078125,1.479425043489264e-13
72.0703125,3.364494126839913e-13
72.08984375,5.099600733956391e-13
72.109375,3.4816927168233265e-13
72.12890625,3.6504537842878314e-13
72.1484375,2.243274022660406e-13
72.16796875,1.5048226281225636e-13
72.1875,1.444914214034797e-13
72.20703125,1.9396272774414497e-13
72.2265625,1.8651859149424317e-13
72.24609375,3.5272269689345836e-13
72.265625,5.644056927908897e-13
72.28515625,4.969115077690094e-13
72.3046875,4.4429729650889224e-13
72.32421875,4.143503301163196e-13
72.34375,3.5494638479318796e-13
72.36328125,4.772025740501614e-13
72.3828125,6.507509077321259e-13
72.40234375,3.847311612617704e-13
72.421875,5.893055346024985e-13
72.44140625,4.903474031772967e-13
72.4609375,4.121309919178033e-13
72.48046875,3.869486354416501e-13
72.5,2.945133850790043e-13
72.51953125,2.278051635226983e-13
72.5390625,2.3251397473563755e-13
72.55859375,3.4147692060131444e-13
72.578125,3.8855161713748255e-13
72.59765625,2.37389507156378e-13
72.6171875,1.5586324086764504e-13
72.63671875,2.624483381769035e-13
72.65625,3.327384151655935e-13
72.67578125,2.5860333281830913e-13
72.6953125,1.5949488088739921e-13
72.71484375,1.5350155766024383e-13
72.734375,2.7621795090770666e-13
72.75390625,4.830166862088712e-13
72.7734375,5.120807392908664e-13
72.79296875,5.931245508945411e-13
72.8125,4.622291933929019e-13
72.83203125,4.585363046855681e-13
72.8515625,4.231923027075333e-13
72.87109375,2.598420680433552e-13
72.890625,2.4240570712530574e-13
72.91015625,1.3050536597822012e-13
72.9296875,1.2571579597999435e-13
72.94921875,1.1485629930297302e-13
72.96875,1.0471893321129314e-13
72.98828125,1.887612611565213e-13
73.0078125,1.936465482357832e-13
73.02734375,2.3134943752871787e-13
73.046875,3.2665014982700723e-13
73.06640625,2.998872686538646e-13
73.0859375,3.281917457958067e-13
73.10546875,6.092114485347184e-13
73.125,4.731504017031397e-13
73.14453125,2.50850393004238e-13
73.1640625,1.9449369962414067e-13
73.18359375,1.76132697817151e-13
73.203125,1.4555025322263898e-13
73.22265625,1.951154376955734e-13
73.2421875,2.764200971078273e-13
73.26171875,2.0115842005220223e-13
73.28125,2.4470363625083907e-13
73.30078125,3.779023033433891e-13
73.3203125,4.942557947116357e-13
73.33984375,5.605404061395822e-13
73.359375,5.362444983096731e-13
73.37890625,3.0793134117622525e-13
73.3984375,3.1865841588792254e-13
73.41796875,3.969966743834269e-13
73.4375,4.775150905433245e-13
73.45703125,2.10716544559758e-13
73.4765625,1.2436697687602564e-13
73.49609375,2.2372117943261776e-13
73.515625,2.200490939499497e-13
73.53515625,1.8297097687340476e-13
73.5546875,1.9554307476902072e-13
73.57421875,1.7047659121209482e-13
73.59375,1.7742151835860224e-13
73.61328125,1.54589774396603e-13
73.6328125,2.414884142339867e-13
73.65234375,5.770993544760023e-13
73.671875,3.34988369592305e-13
73.69140625,2.2281160144732795e-13
73.7109375,1.959371912724352e-13
73.73046875,2.1678843793122819e-13
73.75,3.353001960754393e-13
73.76953125,2.841816785691876e-13
73.7890625,2.0669810044885691e-13
73.80859375,2.392449428620487e-13
73.828125,2.8121216256529103e-13
73.84765625,1.5882384713748386e-13
73.8671875,5.338456807253761e-14
73.88671875,1.4346237917002884e-13
73.90625,3.3011134596032e-13
73.92578125,2.5863750959217765e-13
73.9453125,1.8186513110433794e-13
73.96484375,2.0042370462595223e-13
73.984375,2.3625137586285673e-13
74.00390625,1.6733340613522056e-13
74.0234375,2.200242551144558e-13
74.04296875,2.0030449981914442e-13
74.0625,1.9415538642025997e-13
74.08203125,3.6458192609697543e-13
74.1015625,4.3840822062552625e-13
74.12109375,3.449980735325025e-13
74.140625,1.7037780481517823e-13
74.16015625,1.7688385604549742e-13
74.1796875,2.8052687696174216e-13
74.19921875,2.5945565448676174e-13
74.21875,1.7482527769743052e-13
74.23828125,1.294818044198997e-13
74.2578125,1.6040120877626123e-13
74.27734375,2.7396126598142437e-13
74.296875,2.3709806171199193e-13
74.31640625,1.8919110653647445e-13
74.3359375,1.590445181950208e-13
74.35546875,9.281401179166472e-14
74.375,4.4195808352815125e-14
74.39453125,2.1169524583038815e-13
74.4140625,2.908993859349556e-13
74.43359375,2.6548810007508555e-13
74.453125,3.329800452386696e-13
74.47265625,2.8957449141174076e-13
74.4921875,3.3066405986854657e-13
74.51171875,2.095090111649543e-13
74.53125,2.116314244310341e-13
74.55078125,2.0710957619072045e-13
74.5703125,2.9732682396688993e-13
74.58984375,2.47081550613326e-13
74.609375,1.5071163130770105e-13
74.62890625,1.1484408102725592e-13
74.6484375,1.709013719317034e-13
74.66796875,1.7621393367206295e-13
74.6875,2.7966645909235377e-13
74.70703125,1.7073942916508325e-13
74.7265625,1.1928675749843717e-13
74.74609375,1.3747799193541614e-13
74.765625,6.573076009183456e-14
74.78515625,5.3961367339712894e-14
74.8046875,1.231517783549375e-13
74.82421875,2.407013961159975e-13
74.84375,2.0158883073018068e-13
74.86328125,1.2901538682818228e-13
74.8828125,8.998819870805172e-14
74.90234375,1.5432540157483118e-13
74.921875,1.9004328349472364e-13
74.94140625,2.0975267716647414e-13
74.9609375,2.628812022975075e-13
74.98046875,2.3528316573080823e-13
75.0,2.6024980011077204e-13
75.01953125,1.4140211335674996e-13
75.0390625,1.0737805869366242e-13
75.05859375,6.681594017063167e-14
75.078125,9.578888910247467e-14
75.09765625,1.5283916765133184e-13
75.1171875,1.1553949982113314e-13
75.13671875,1.309417530329707e-13
75.15625,2.493644727662627e-13
75.17578125,1.2770919182689856e-13
75.1953125,6.635586530815282e-14
75.21484375,1.1717043562620238e-13
75.234375,1.1487029418069747e-13
75.25390625,1.4085138156148357e-13
75.2734375,1.0714211184342235e-13
75.29296875,1.3120832861506705e-13
75.3125,9.109699899574482e-14
75.33203125,6.659976361381748e-14
75.3515625,1.040463130032079e-13
75.37109375,1.453792651489437e-13
75.390625,1.4055798686594542e-13
75.41015625,9.02209008661245e-14
75.4296875,8.980015226060325e-14
75.44921875,1.0788051223612275e-13
75.46875,7.883452254569956e-14
75.48828125,1.0185967025224344e-13
75.5078125,1.3007695012746485e-13
75.52734375,2.452214219243357e-13
75.546875,1.660863543249393e-13
75.56640625,1.5899642652865768e-13
75.5859375,2.15588590369169e-13
75.60546875,2.774400557390508e-13
75.625,2.370273698147774e-13
75.64453125,2.8299158084150696e-13
75.6640625,1.8792294575605132e-13
75.68359375,1.3862441022670198e-13
75.703125,1.593869716312997e-13
75.72265625,1.8937604173189823e-13
75.7421875,1.3296353202411366e-13
75.76171875,1.7913541609582348e-13
75.78125,3.156530743287882e-13
75.80078125,3.5882849811870274e-13
75.8203125,2.678683474491807e-13
75.83984375,2.5248246339856004e-13
75.859375,3.624286174343953e-13
75.87890625,3.957372003900189e-13
75.8984375,2.7604239983178393e-13
75.91796875,1.8390210019055517e-13
75.9375,3.6657119938516667e-13
75.95703125,3.0062371539328316e-13
75.9765625,1.5611868170462447e-13
75.99609375,7.989353372395304e-14
76.015625,8.278030230670432e-14
76.03515625,1.2261502680509918e-13
76.0546875,1.3628216009353504e-13
76.07421875,2.8070418874877413e-13
76.09375,4.696595917055712e-13
76.11328125,3.943279232718528e-13
76.1328125,3.210235023612298e-13
76.15234375,3.1524594239277693e-13
76.171875,3.313831558901679e-13
76.19140625,2.908021396537618e-13
76.2109375,2.347541953985995e-13
76.23046875,2.137528482082903e-13
76.25,2.9576926182679927e-13
76.26953125,2.803855514920918e-13
76.2890625,1.7860415719894137e-13
76.30859375,1.3908082284966122e-13
76.328125,2.828888248740226e-13
76.34765625,2.2390519650524936e-13
76.3671875,1.9370639761358462e-13
76.38671875,1.2496014412709514e-13
76.40625,1.0977745654132561e-13
76.42578125,1.714395063060495e-13
76.4453125,1.2611655757900745e-13
76.46484375,8.611892870879388e-14
76.484375,1.4223838487114705e-13
76.50390625,2.601122024428907e-13
76.5234375,3.592675898531945e-13
76.54296875,2.5992223900164133e-13
76.5625,1.542613167626797e-13
76.58203125,1.6045363873549915e-13
76.6015625,1.8843263316461958e-13
76.62109375,1.852479439669626e-13
76.640625,2.900954002757161e-13
76.66015625,2.8108164909456943e-13
76.6796875,1.5707514970293967e-13
76.69921875,1.6755098284630628e-13
76.71875,2.253436394841934e-13
76.73828125,3.5795793734180816e-13
76.7578125,3.082635844144581e-13
76.77734375,3.15458799848166e-13
76.796875,1.7019565047281297e-13
76.81640625,8.630611997391341e-14
76.8359375,1.2147691129799735e-13
76.85546875,2.98055102207672e-13
76.875,4.3320574276745665e-13
76.89453125,3.070586241614254e-13
76.9140625,2.2596449485777985e-13
76.93359375,1.9044377884699883e-13
76.953125,1.4256340071252933e-13
76.97265625,1.8742582205816962e-13
76.9921875,1.9000677296163754e-13
77.01171875,3.182064244413233e-13
77.03125,2.4032712512420094e-13
77.05078125,1.588448338811399e-13
77.0703125,1.2695832018866665e-13
77.08984375,8.484887618647577e-14
77.109375,2.514517978247806e-13
77.12890625,2.0481268450536162e-13
77.1484375,1.169589931354807e-13
77.16796875,1.4168759340760435e-13
77.1875,1.1626290584753025e-13
77.20703125,1.3810637070332308e-13
77.2265625,1.7197055376707602e-13
77.24609375,1.1703285792272506e-13
77.265625,1.200179381342053e-13
77.28515625,1.0546385398587072e-13
77.3046875,1.470422872716101e-13
77.32421875,1.4581647392464803e-13
77.34375,1.3110356353857285e-13
77.36328125,1.7054246924566954e-13
77.3828125,9.381214605024452e-14
77.40234375,7.069058137699684e-14
77.421875,8.442227518017546e-14
77.44140625,1.8253551185391644e-13
77.4609375,2.290971911601461e-13
77.48046875,1.446080400153797e-13
77.5,1.3748885836370513e-13
77.51953125,6.201101539568325e-14
77.5390625,5.827490115083968e-14
77.55859375,3.431435586033877e-14
77.578125,9.64990779743216e-14
77.59765625,1.9490079027251462e-13
77.6171875,1.3059563274185118e-13
77.63671875,5.308293165535102e-14
77.65625,1.849897718103219e-13
77.67578125,3.4566521757372983e-13
77.6953125,2.543514810462316e-13
77.71484375,1.8003063006139033e-13
77.734375,1.1037609558630886e-13
77.75390625,1.1145214665420379e-13
77.7734375,1.6395807688021727e-13
77.79296875,1.4308643136787027e-13
77.8125,1.8743823101893587e-13
77.83203125,1.4648295076487025e-13
77.8515625,1.229585065357475e-13
77.87109375,9.398781504017864e-14
77.890625,1.8795392119929203e-13
77.91015625,1.8291955991700973e-13
77.9296875,1.0790244189197341e-13
77.94921875,2.1828730761589822e-13
77.96875,2.5016988129877974e-13
77.98828125,1.2865435527019465e-13
78.0078125,1.3379505810110502e-13
78.02734375,2.1150868198438555e-13
78.046875,1.242502744577591e-13
78.06640625,9.300115058257762e-14
78.0859375,6.674861526295069e-14
78.10546875,7.092571704224426e-14
78.125,9.131692922853417e-14
78.14453125,7.901150641424657e-14
78.1640625,4.5290528740374366e-14
78.18359375,5.175610471770675e-14
78.203125,4.614096003802952e-14
78.22265625,1.3766684686686512e-13
78.2421875,7.869416196436966e-14
78.26171875,6.776763159447247e-14
78.28125,1.2699991239332133e-13
78.30078125,1.2211067226037487e-13
78.3203125,1.0338393325878919e-13
78.33984375,8.889136305048033e-14
78.359375,1.3984456741519406e-13
78.37890625,1.1879410118284842e-13
78.3984375,1.813916514557291e-13
78.41796875,2.110021811869603e-13
78.4375,1.4292207258056567e-13
78.45703125,9.670180123399711e-14
78.4765625,1.094113012685616e-13
78.49609375,1.0889193908204698e-13
78.515625,8.458434399536047e-14
78.53515625,1.6255947063088894e-13
78.5546875,2.375853723191202e-13
78.57421875,2.1662891330097858e-13
78.59375,1.3245022845707155e-13
78.61328125,7.295111239496745e-14
78.6328125,1.1152643702270045e-13
78.65234375,1.6075046398606876e-13
78.671875,2.0764896554036539e-13
78.69140625,1.7590968673870503e-13
78.7109375,1.829408629793517e-13
78.73046875,1.0563284059566687e-13
78.75,2.0070511051468064e-13
78.76953125,2.870074095955411e-13
78.7890625,2.6579221224699606e-13
78.80859375,1.9284000151110423e-13
78.828125,1.2424455120388092e-13
78.84765625,1.0754674266556266e-13
78.8671875,7.735933224605584e-14
78.88671875,8.508748774246269e-14
78.90625,1.1331369925655531e-13
78.92578125,9.613823335031533e-14
78.9453125,7.774378217978483e-14
78.96484375,1.1294234637846572e-13
78.984375,1.338719075976851e-13
79.00390625,1.7204072246215412e-13
79.0234375,1.252229676585007e-13
79.04296875,2.3710267441142207e-13
79.0625,1.761503220275034e-13
79.08203125,1.2405043701752476e-13
79.1015625,1.356659701281417e-13
79.12109375,1.6118368380592012e-13
79.140625,1.7888571207155688e-13
79.16015625,1.5848119248401045e-13
79.1796875,1.281047255136535e-13
79.19921875,1.25515486975182e-13
79.21875,1.259986365193745e-13
79.23828125,1.5495546283151728e-13
79.2578125,1.7312956099285288e-13
79.27734375,1.1416673616019123e-13
79.296875,9.4828345826161e-14
79.31640625,1.3179876765345461e-13
79.3359375,1.5610617980655907e-13
79.35546875,1.9279767619057114e-13
79.375,1.3999191079810362e-13
79.39453125,8.829244839392557e-14
79.4140625,2.2728736462505408e-13
79.43359375,3.259665038711931e-13
79.453125,1.2423375061538687e-13
79.47265625,3.5421514000975614e-14
79.4921875,1.1345033959905356e-13
79.51171875,1.496310356344292e-13
79.53125,8.34817367278552e-14
79.55078125,2.017786061278581e-13
79.5703125,2.2391256979080338e-13
79.58984375,1.3878796966384123e-13
79.609375,1.0885254102846488e-13
79.62890625,1.2511968812273624e-13
79.6484375,1.1565146996263376e-13
79.66796875,1.0928929815175076e-13
79.6875,1.3261003817035572e-13
79.70703125,2.1509075190169956e-13
79.7265625,1.9217890356183643e-13
79.74609375,1.4361797513899806e-13
79.765625,1.3232665617811368e-13
79.78515625,6.804336016143582e-14
79.8046875,3.232151814595216e-14
79.82421875,8.039536008668017e-14
79.84375,9.141277198657998e-14
79.86328125,1.657860432187248e-13
79.8828125,1.5901958332726476e-13
79.90234375,2.0020029712911312e-13
79.921875,1.0349494095773126e-13
79.94140625,1.1292483850034622e-13
79.9609375,1.716170821400095e-13
79.98046875,9.546841514736478e-14
80.0,3.1311704806344017e-14


==> figs/data/naca/psd_p3_ef.csv <==
f,p
0.0,0.013927329102975543
0.01953125,0.21043608687879947
0.0390625,0.2671488116175785
0.05859375,0.12055213137509473
0.078125,0.07129042615596366
0.09765625,0.026210840404912616
0.1171875,0.013441323567822358
0.13671875,0.018304368644051633
0.15625,0.03991450489991102
0.17578125,0.1511897560077237
0.1953125,0.4563061589366014
0.21484375,0.12367390239029201
0.234375,0.03190432326365804
0.25390625,0.012647967267995577
0.2734375,0.007627977722995148
0.29296875,0.003173091742082876
0.3125,0.0017651516202940244
0.33203125,0.001966110563593308
0.3515625,0.00304087090757393
0.37109375,0.003788860270061708
0.390625,0.01001730517263916
0.41015625,0.005152548281736988
0.4296875,0.0045626121459861144
0.44921875,0.001774440802022307
0.46875,0.0012284257607856224
0.48828125,0.0013127201374939117
0.5078125,0.0008093165373719354
0.52734375,0.0006170587550006839
0.546875,0.00047799887653515293
0.56640625,0.0004068208100602379
0.5859375,0.00015087576380057066
0.60546875,9.12136818792127e-05
0.625,7.33110865998578e-05
0.64453125,0.00017015624927267677
0.6640625,0.00012803520457875035
0.68359375,6.895814711587745e-05
0.703125,0.00012572706473335844
0.72265625,9.142389904891365e-05
0.7421875,8.673732964897101e-05
0.76171875,6.442367618743374e-05
0.78125,4.830309506037462e-05
0.80078125,3.0394957999594947e-05
0.8203125,5.174895089269377e-05
0.83984375,6.498282473117278e-05
0.859375,5.399802256919759e-05
0.87890625,4.319220058242959e-05
0.8984375,5.420663157694479e-05
0.91796875,6.917560277122233e-05
0.9375,3.911339479039521e-05
0.95703125,1.366343440219379e-05
0.9765625,7.352079060591683e-06
0.99609375,8.16608202432715e-06
1.015625,8.267994512883091e-06
1.03515625,6.846221567858675e-06
1.0546875,1.958803254991294e-05
1.07421875,1.9223659657914906e-05
1.09375,2.5503313455929584e-05
1.11328125,4.104113325590294e-05
1.1328125,1.4746349164092578e-05
1.15234375,8.191917383908242e-06
1.171875,1.510710207907899e-05
1.19140625,9.658426315160519e-06
1.2109375,7.003300263276769e-06
1.23046875,1.1603471492200289e-05
1.25,1.4663412573721918e-05
1.26953125,7.387017675728231e-06
1.2890625,8.349197124874596e-06
1.30859375,8.578351688264431e-06
1.328125,9.374928021874792e-06
1.34765625,7.893284636627985e-06
1.3671875,7.406606973138131e-06
1.38671875,6.962548966367182e-06
1.40625,2.0940206982320245e-06
1.42578125,4.350641657546181e-06
1.4453125,4.518832591291156e-06
1.46484375,5.100587571939824e-06
1.484375,6.874187156240705e-06
1.50390625,3.0372686552428927e-06
1.5234375,5.4449252211568596e-06
1.54296875,5.999817182940545e-06
1.5625,8.474880527780742e-06
1.58203125,6.4769830677694884e-06
1.6015625,9.14765399462708e-06
1.62109375,9.572504878443774e-06
1.640625,5.442231781184653e-06
1.66015625,4.813960003573733e-06
1.6796875,8.674329583061603e-06
1.69921875,7.324694061578575e-06
1.71875,6.458829433640552e-06
1.73828125,2.590788781027938e-06
1.7578125,2.2307204588117748e-06
1.77734375,3.0466214426033334e-06
1.796875,5.028677589421239e-06
1.81640625,6.227962594667402e-06
1.8359375,6.4518081497756726e-06
1.85546875,8.422838491777906e-06
1.875,1.059537789672511e-05
1.89453125,5.74012573820952e-06
1.9140625,9.204506870603263e-06
1.93359375,8.704417380847898e-06
1.953125,9.713658297580506e-06
1.97265625,7.85637148910393e-06
1.9921875,1.1711097309754635e-05
2.01171875,7.229550166288493e-06
2.03125,5.624595259583073e-06
2.05078125,5.82948270241533e-06
2.0703125,6.3434712702059074e-06
2.08984375,1.3113484591410822e-05
2.109375,9.921498143248363e-06
2.12890625,7.719318197010123e-06
2.1484375,6.609535430389545e-06
2.16796875,1.3484503520811876e-05
2.1875,2.0973523270772806e-05
2.20703125,1.2747337083531259e-05
2.2265625,1.3547931960199521e-05
2.24609375,1.2110557872125529e-05
2.265625,8.089508953701547e-06
2.28515625,1.025083655239814e-05
2.3046875,1.1667700008792834e-05
2.32421875,6.225029875097798e-06
2.34375,8.603148447788129e-06
2.36328125,1.4980628803091002e-05
2.3828125,2.2017307764285664e-05
2.40234375,1.794267755012907e-05
2.421875,2.041828955214599e-05
2.44140625,3.128967761102887e-05
2.4609375,2.4996314941131743e-05
2.48046875,2.9488547470141113e-05
2.5,2.0151343566251136e-05
2.51953125,1.4560391365742187e-05
2.5390625,1.2656703815171417e-05
2.55859375,9.753351136434426e-06
2.578125,1.2908265930988138e-05
2.59765625,1.7602013895066187e-05
2.6171875,2.0300284340595284e-05
2.63671875,1.7546452393968245e-05
2.65625,2.0080122239745287e-05
2.67578125,2.9229803547058286e-05
2.6953125,3.04750809376407e-05
2.71484375,1.4317988279504077e-05
2.734375,1.2375995585301712e-05
2.75390625,1.3931928867942766e-05
2.7734375,2.218506625970776e-05
2.79296875,2.9973467540587584e-05
2.8125,2.2710785284754827e-05
2.83203125,1.6767933273463086e-05
2.8515625,1.6835813477012352e-05
2.87109375,1.821512922219503e-05
2.890625,2.4931715465358293e-05
2.91015625,2.6606321221127025e-05
2.9296875,1.1908851457005976e-05
2.94921875,1.4320135970007785e-05
2.96875,1.737074491017114e-05
2.98828125,1.9382817896306666e-05
3.0078125,2.513789545016661e-05
3.02734375,3.961944819458436e-05
3.046875,4.218241340321271e-05
3.06640625,2.2665868520108135e-05
3.0859375,2.4309025058973255e-05
3.10546875,4.85539865063416e-05
3.125,5.846792149399311e-05
3.14453125,3.763403616180391e-05
3.1640625,2.3778695480832126e-05
3.18359375,2.6720888222144332e-05
3.203125,2.705193829194345e-05
3.22265625,2.655558040393848e-05
3.2421875,4.3502437518083765e-05
3.26171875,8.471512262954907e-05
3.28125,4.230935245273043e-05
3.30078125,1.6638547972248624e-05
3.3203125,2.925499228455525e-05
3.33984375,3.0554265679008164e-05
3.359375,5.3987835148410534e-05
3.37890625,3.535920047906818e-05
3.3984375,3.694173134947624e-05
3.41796875,4.991539092178037e-05
3.4375,5.1629436550714574e-05
3.45703125,3.569219971684343e-05
3.4765625,4.073115507571277e-05
3.49609375,3.109142502220261e-05
3.515625,3.2915884975512745e-05
3.53515625,2.5859122296305157e-05
3.5546875,3.561881529422225e-05
3.57421875,3.2627964609945974e-05
3.59375,3.3086179027084825e-05
3.61328125,4.599405741653571e-05
3.6328125,4.132240235309452e-05
3.65234375,2.428470207832673e-05
3.671875,2.5239819576128453e-05
3.69140625,4.887094516682702e-05
3.7109375,4.1231326444189265e-05
3.73046875,3.6191181421252756e-05
3.75,3.3620617404579176e-05
3.76953125,3.784064753499034e-05
3.7890625,3.8451938118608723e-05
3.80859375,2.85024143377133e-05
3.828125,1.7413064777784127e-05
3.84765625,5.0988242481823615e-05
3.8671875,4.884843079082041e-05
3.88671875,4.2419168394845636e-05
3.90625,4.502248422035843e-05
3.92578125,3.233475182845263e-05
3.9453125,6.41690958523255e-05
3.96484375,7.755680078932157e-05
3.984375,3.0076902039732857e-05
4.00390625,1.7949912350833127e-05
4.0234375,2.563832879184395e-05
4.04296875,2.5084874655136904e-05
4.0625,6.59760268245796e-05
4.08203125,5.7878637848397686e-05
4.1015625,4.132780556656272e-05
4.12109375,5.1348725940702425e-05
4.140625,6.089437160931994e-05
4.16015625,3.847429943429134e-05
4.1796875,3.7190898877207864e-05
4.19921875,3.4643940401512406e-05
4.21875,2.0587308272348235e-05
4.23828125,2.179967063243358e-05
4.2578125,1.7659721832636545e-05
4.27734375,1.8165419377700278e-05
4.296875,2.813086309603798e-05
4.31640625,2.5558872974525294e-05
4.3359375,2.431617510746779e-05
4.35546875,2.1073979652194205e-05
4.375,2.6192875457117704e-05
4.39453125,4.9921052638728776e-05
4.4140625,2.9673334505726455e-05
4.43359375,3.867640295446241e-05
4.453125,5.157568890192824e-05
4.47265625,3.169965129880273e-05
4.4921875,2.8759918123705416e-05
4.51171875,2.1078091014664887e-05
4.53125,4.205222299802021e-05
4.55078125,9.642418214922578e-05
4.5703125,8.062097079506749e-05
4.58984375,3.105333499484372e-05
4.609375,4.0046401744894136e-05
4.62890625,6.791499585212357e-05
4.6484375,4.0907109676013713e-05
4.66796875,3.540605409121986e-05
4.6875,5.7384566672837186e-05
4.70703125,7.240359331818993e-05
4.7265625,4.5532005884872454e-05
4.74609375,2.921555598965954e-05
4.765625,3.906030333363502e-05
4.78515625,4.261114204404844e-05
4.8046875,2.3748004982367458e-05
4.82421875,2.6195484358065695e-05
4.84375,2.059278075126528e-05
4.86328125,1.93523193765619e-05
4.8828125,5.2805602956021856e-05
4.90234375,5.560978600826753e-05
4.921875,2.2950575860511344e-05
4.94140625,3.4376130560375165e-05
4.9609375,6.884531443712549e-05
4.98046875,4.453678230069922e-05
5.0,2.4033251516116838e-05
5.01953125,2.7287036837250767e-05
5.0390625,1.9996132330368502e-05
5.05859375,1.9987663544417813e-05
5.078125,2.344653058673779e-05
5.09765625,3.9105579023424245e-05
5.1171875,4.6237206337601734e-05
5.13671875,7.132988142381959e-05
5.15625,6.667066168819895e-05
5.17578125,4.362289053907718e-05
5.1953125,5.128362382317738e-05
5.21484375,3.21368010411467e-05
5.234375,1.831871925111299e-05
5.25390625,5.455233213986244e-05
5.2734375,7.941614265606457e-05
5.29296875,3.79547325238008e-05
5.3125,3.236960756085098e-05
5.33203125,1.4363462661634144e-05
5.3515625,3.293641435335883e-05
5.37109375,3.7261667382309404e-05
5.390625,2.9113428156893864e-05
5.41015625,5.216420642843119e-05
5.4296875,4.159247692315541e-05
5.44921875,3.750147781793888e-05
5.46875,5.22263609707232e-05
5.48828125,3.8702393228729285e-05
5.5078125,3.075562283908513e-05
5.52734375,2.6124660326961566e-05
5.546875,1.918442634312258e-05
5.56640625,2.53408415508176e-05
5.5859375,4.4600344950931724e-05
5.60546875,4.206808558512364e-05
5.625,3.491334631785927e-05
5.64453125,1.3357717950353056e-05
5.6640625,2.2191059513174294e-05
5.68359375,2.5803283538848572e-05
5.703125,2.787487299917183e-05
5.72265625,1.928089253836212e-05
5.7421875,1.7596189130111104e-05
5.76171875,3.121943034179241e-05
5.78125,4.0693885237876185e-05
5.80078125,6.691169383401307e-05
5.8203125,5.323541060228103e-05
5.83984375,2.127105603363517e-05
5.859375,1.1661128954596095e-05
5.87890625,1.6349685632674857e-05
5.8984375,2.0931632052980805e-05
5.91796875,3.669020715472146e-05
5.9375,3.558578047890463e-05
5.95703125,4.449695397183517e-05
5.9765625,4.2116503640795967e-05
5.99609375,3.4956531650980756e-05
6.015625,3.244410086107509e-05
6.03515625,1.8301557674896503e-05
6.0546875,3.40449826210791e-05
6.07421875,4.108478042383428e-05
6.09375,2.3084344618533062e-05
6.11328125,4.335370570478174e-05
6.1328125,2.9224665544295694e-05
6.15234375,3.3167894213874466e-05
6.171875,3.595122883614627e-05
6.19140625,2.3141003017801935e-05
6.2109375,4.959182020420465e-05
6.23046875,4.8096107942687776e-05
6.25,3.3098233253227274e-05
6.26953125,3.337028685656205e-05
6.2890625,3.2749774337891585e-05
6.30859375,1.5149186106609575e-05
6.328125,1.5515578022644654e-05
6.34765625,2.1163344590149784e-05
6.3671875,5.54885181303242e-05
6.38671875,2.5106187491562335e-05
6.40625,1.7031985967363933e-05
6.42578125,1.8085780851887094e-05
6.4453125,1.7985316472831185e-05
6.46484375,2.3340058211883566e-05
6.484375,2.3528937850030396e-05
6.50390625,2.442048198921012e-05
6.5234375,2.833638849300078e-05
6.54296875,2.979376264525432e-05
6.5625,3.1829176840651575e-05
6.58203125,1.1408787507796698e-05
6.6015625,8.698586781854484e-06
6.62109375,1.4390332583467452e-05
6.640625,2.4722275658977054e-05
6.66015625,2.6479278754759288e-05
6.6796875,2.9770793947244653e-05
6.69921875,2.7582972831601505e-05
6.71875,2.2199882953603385e-05
6.73828125,1.924507179438137e-05
6.7578125,1.6073089401692023e-05
6.77734375,1.013343075757663e-05
6.796875,1.630188427352072e-05
6.81640625,2.2631649560312473e-05
6.8359375,2.2258704719111845e-05
6.85546875,1.157844773520103e-05
6.875,2.2946101872598458e-05
6.89453125,2.6256999777562388e-05
6.9140625,1.4582380096266861e-05
6.93359375,1.473930947506163e-05
6.953125,2.799809522148221e-05
6.97265625,2.922041248774744e-05
6.9921875,2.7572488134479584e-05
7.01171875,3.552676562832542e-05
7.03125,3.9483757938436766e-05
7.05078125,2.9485218606286596e-05
7.0703125,2.8468589905262224e-05
7.08984375,4.17398404080626e-05
7.109375,2.4961832281369684e-05
7.12890625,1.1072440309581991e-05
7.1484375,1.0971280410701919e-05
7.16796875,1.7552183350664428e-05
7.1875,2.809852093563411e-05
7.20703125,2.6750880627164408e-05
7.2265625,2.04595963982021e-05
7.24609375,2.929787842283692e-05
7.265625,3.636790562805052e-05
7.28515625,3.7468548754218316e-05
7.3046875,4.316727765325398e-05
7.32421875,3.001282921872581e-05
7.34375,2.5179320010430783e-05
7.36328125,1.8663114410036072e-05
7.3828125,1.5734331140898277e-05
7.40234375,1.9116403021779e-05
7.421875,1.5068087072195891e-05
7.44140625,1.1659884718278997e-05
7.4609375,1.8274180554041687e-05
7.48046875,2.4201508933335275e-05
7.5,1.69408163004311e-05
7.51953125,8.720315455372188e-06
7.5390625,1.8414527583711876e-05
7.55859375,2.3675679163666115e-05
7.578125,2.5338126695935898e-05
7.59765625,2.3929205838272538e-05
7.6171875,1.2764733622410235e-05
7.63671875,1.3090631435510593e-05
7.65625,1.436741731648846e-05
7.67578125,2.6448778440152597e-05
7.6953125,2.9646728232459168e-05
7.71484375,3.0729867634942675e-05
7.734375,3.3532599488020643e-05
7.75390625,2.1007739643250585e-05
7.7734375,2.6321578606224376e-05
7.79296875,2.8582196034456207e-05
7.8125,2.7349098937897072e-05
7.83203125,1.3438723901552392e-05
7.8515625,9.419816510616297e-06
7.87109375,8.413405911843785e-06
7.890625,5.4039838508618695e-06
7.91015625,7.290164191463282e-06
7.9296875,1.3139328138190147e-05
7.94921875,1.2216654218302698e-05
7.96875,6.427824335103273e-06
7.98828125,1.5978015104649477e-05
8.0078125,1.4668501626739525e-05
8.02734375,1.5711372768189908e-05
8.046875,2.1674921181216633e-05
8.06640625,1.8732175445569263e-05
8.0859375,1.7001752257652168e-05
8.10546875,1.5254859891818376e-05
8.125,1.790756105080671e-05
8.14453125,2.413519028068486e-05
8.1640625,1.9496878795423893e-05
8.18359375,1.8240231511070668e-05
8.203125,1.5126266217788323e-05
8.22265625,1.5508503246900313e-05
8.2421875,1.4465296372266397e-05
8.26171875,5.03935466889092e-06
8.28125,1.1479991593867568e-05
8.30078125,1.423754372227764e-05
8.3203125,1.6399107402630053e-05
8.33984375,1.3479208055950726e-05
8.359375,3.433941387366649e-05
8.37890625,2.1144422845036566e-05
8.3984375,1.2280615368087684e-05
8.41796875,1.0801233235733634e-05
8.4375,1.2794895000621571e-05
8.45703125,1.729150438561669e-05
8.4765625,1.4251533740081937e-05
8.49609375,8.102368369217106e-06
8.515625,1.0138452740456475e-05
8.53515625,1.817320387714701e-05
8.5546875,2.198521896644929e-05
8.57421875,2.0665677759729632e-05
8.59375,6.738465914668888e-06
8.61328125,9.332734149655505e-06
8.6328125,1.1536664700883911e-05
8.65234375,8.59710757167628e-06
8.671875,2.6228086516686007e-05
8.69140625,2.095189411740412e-05
8.7109375,1.0579827237823772e-05
8.73046875,1.413585809515831e-05
8.75,2.2865910747662235e-05
8.76953125,2.2282538238422966e-05
8.7890625,1.5196907396855921e-05
8.80859375,8.816425079884625e-06
8.828125,9.7371255548563e-06
8.84765625,7.553618095575661e-06
8.8671875,1.3806406592326688e-05
8.88671875,1.7364240487899307e-05
8.90625,9.305639683156097e-06
8.92578125,1.4329364486632588e-05
8.9453125,1.6464271251075875e-05
8.96484375,1.2640340004475852e-05
8.984375,1.142585194082196e-05
9.00390625,8.010561257901196e-06
9.0234375,9.26978224326286e-06
9.04296875,1.4459167979095021e-05
9.0625,1.6477613636143856e-05
9.08203125,1.69530304680116e-05
9.1015625,1.4979558994340428e-05
9.12109375,1.1144615294455433e-05
9.140625,6.304979659878672e-06
9.16015625,1.475505807359937e-05
9.1796875,1.5306473387403674e-05
9.19921875,2.1487672233197336e-05
9.21875,2.441182605808854e-05
9.23828125,1.5080797472195157e-05
9.2578125,1.3238866441987716e-05
9.27734375,7.14657462085597e-06
9.296875,9.084705849285765e-06
9.31640625,5.831152991234241e-06
9.3359375,6.7484289224100784e-06
9.35546875,8.849686701453543e-06
9.375,7.560165866771808e-06
9.39453125,8.662378750910437e-06
9.4140625,1.0208007805291018e-05
9.43359375,8.366032467629457e-06
9.453125,5.905520524907855e-06
9.47265625,3.0948070758723524e-06
9.4921875,5.496627056453889e-06
9.51171875,1.3764035314908354e-05
9.53125,1.851124258685721e-05
9.55078125,1.065481773127975e-05
9.5703125,7.580175676692583e-06
9.58984375,1.1231013502971392e-05
9.609375,1.2054605432100627e-05
9.62890625,1.2827841295589807e-05
9.6484375,1.2925020298327805e-05
9.66796875,6.599940394577012e-06
9.6875,6.243874029421171e-06
9.70703125,1.2794306813157567e-05
9.7265625,1.2221947539146436e-05
9.74609375,1.0841800370917923e-05
9.765625,1.2865164388997243e-05
9.78515625,1.3783925625284723e-05
9.8046875,1.2314434306834348e-05
9.82421875,9.380394407232478e-06
9.84375,1.2288882993870267e-05
9.86328125,1.5650714837791507e-05
9.8828125,1.1097427369245013e-05
9.90234375,5.071083006461634e-06
9.921875,5.422908308584171e-06
9.94140625,7.993538144704427e-06
9.9609375,1.415119333578738e-05
9.98046875,8.00372692138073e-06
10.0,6.80250435764082e-06
10.01953125,6.4053972870624896e-06
10.0390625,5.976018412137155e-06
10.05859375,2.2280130523921e-05
10.078125,1.819940300443017e-05
10.09765625,1.239586210806603e-05
10.1171875,1.1131609534813686e-05
10.13671875,1.6254440151658675e-05
10.15625,1.2021905951742787e-05
10.17578125,6.790189739521179e-06
10.1953125,1.0503195544812809e-05
10.21484375,1.2280157526996013e-05
10.234375,1.2751033275229884e-05
10.25390625,1.9828417534303468e-05
10.2734375,1.88841942641447e-05
10.29296875,1.7700373934049455e-05
10.3125,1.3609062659813285e-05
10.33203125,1.0118956405593614e-05
10.3515625,1.1920336216801793e-05
10.37109375,1.6872952499165838e-05
10.390625,6.974108906788773e-06
10.41015625,1.1262244970585848e-05
10.4296875,8.985981994702459e-06
10.44921875,5.873290785167861e-06
10.46875,3.8119683987486446e-06
10.48828125,3.3798035895731377e-06
10.5078125,3.6069004715313923e-06
10.52734375,7.649584688257948e-06
10.546875,1.0391998191311067e-05
10.56640625,1.2283668121403494e-05
10.5859375,1.4281669722974988e-05
10.60546875,1.0239311637113872e-05
10.625,5.982750225118598e-06
10.64453125,3.785379788666092e-06
10.6640625,6.1429255422771295e-06
10.68359375,1.1590725696418737e-05
10.703125,8.519625889799211e-06
10.72265625,1.0078826538732086e-05
10.7421875,1.5304982205742227e-05
10.76171875,1.2509757736530892e-05
10.78125,1.3393134695730972e-05
10.80078125,6.765514831281978e-06
10.8203125,4.85085248585869e-06
10.83984375,9.195140801499153e-06
10.859375,1.0922225400449493e-05
10.87890625,5.502981397652386e-06
10.8984375,3.844996298509215e-06
10.91796875,9.033466788843804e-06
10.9375,1.3666256904303474e-05
10.95703125,7.413032905972375e-06
10.9765625,6.793907940299824e-06
10.99609375,1.0374686810111083e-05
11.015625,1.8283369078305618e-05
11.03515625,1.2922889236751617e-05
11.0546875,9.985360514194683e-06
11.07421875,8.312916849171899e-06
11.09375,7.51371422040263e-06
11.11328125,7.501067453429206e-06
11.1328125,6.694450690155464e-06
11.15234375,5.93594565305688e-06
11.171875,8.69630618834068e-06
11.19140625,8.624774682644326e-06
11.2109375,7.801982114976535e-06
11.23046875,7.117522724444747e-06
11.25,8.866081187634465e-06
11.26953125,7.84738712653321e-06
11.2890625,6.761803785807059e-06
11.30859375,7.814621335175361e-06
11.328125,1.1060583009984071e-05
11.34765625,1.3617522848019154e-05
11.3671875,6.139398196454829e-06
11.38671875,4.20287035263413e-06
11.40625,4.028435062716465e-06
11.42578125,4.326990337704246e-06
11.4453125,8.693041328719123e-06
11.46484375,1.0664255326650828e-05
11.484375,8.362475196384367e-06
11.50390625,9.84358381309929e-06
11.5234375,8.219738500013409e-06
11.54296875,5.6368978092880515e-06
11.5625,7.5636483049774775e-06
11.58203125,7.806309636836786e-06
11.6015625,3.863068461934386e-06
11.62109375,3.950094949554364e-06
11.640625,3.3414029552663285e-06
11.66015625,4.976980374733287e-06
11.6796875,1.042328371601022e-05
11.69921875,1.2863449729378587e-05
11.71875,4.744197856614921e-06
11.73828125,3.842618527021617e-06
11.7578125,6.973091081941965e-06
11.77734375,9.20461319439909e-06
11.796875,5.699396899301757e-06
11.81640625,8.458870325200381e-06
11.8359375,7.81940224991757e-06
11.85546875,1.3505902416269332e-05
11.875,1.5057727965455233e-05
11.89453125,1.0770020083387463e-05
11.9140625,8.184299246979003e-06
11.93359375,8.892478424924168e-06
11.953125,4.800790984765757e-06
11.97265625,7.447353559586183e-06
11.9921875,5.059288185952972e-06
12.01171875,4.008851041680717e-06
12.03125,6.173814780734762e-06
12.05078125,5.79710383467449e-06
12.0703125,5.190523686415377e-06
12.08984375,9.186202978949043e-06
12.109375,9.946606210509582e-06
12.12890625,5.181610439311001e-06
12.1484375,1.772088254434295e-06
12.16796875,5.34722504294628e-06
12.1875,8.019797776235576e-06
12.20703125,4.856248973714258e-06
12.2265625,7.2990638955186045e-06
12.24609375,7.683123648408296e-06
12.265625,3.633446094515449e-06
12.28515625,7.154761366590447e-06
12.3046875,7.841638784597246e-06
12.32421875,3.973735480219652e-06
12.34375,4.552970649817977e-06
12.36328125,7.3325566522987746e-06
12.3828125,6.9915627543666495e-06
12.40234375,5.099973137930587e-06
12.421875,6.362466412444481e-06
12.44140625,6.010796057705825e-06
12.4609375,4.6032988720226215e-06
12.48046875,7.77781644301715e-06
12.5,1.1503488250794736e-05
12.51953125,8.526420417216158e-06
12.5390625,7.4184668032869495e-06
12.55859375,7.817975461205557e-06
12.578125,3.4482714888399174e-06
12.59765625,2.8937039045653595e-06
12.6171875,2.280718522860641e-06
12.63671875,2.2817511412279035e-06
12.65625,5.15145890609339e-06
12.67578125,5.75012417664811e-06
12.6953125,2.6781047637341364e-06
12.71484375,7.987916661449166e-06
12.734375,7.0349080591051616e-06
12.75390625,2.2843141928963736e-06
12.7734375,5.181038854904108e-06
12.79296875,1.0411641266449183e-05
12.8125,9.568900987402096e-06
12.83203125,1.1503562453623495e-05
12.8515625,8.326335565612689e-06
12.87109375,3.169993267423775e-06
12.890625,4.99221497173029e-06
12.91015625,9.13728880398293e-06
12.9296875,5.701457745065858e-06
12.94921875,2.199430677120065e-06
12.96875,3.5967316827877594e-06
12.98828125,5.957363544451916e-06
13.0078125,7.4747209448061115e-06
13.02734375,6.896867256880593e-06
13.046875,6.789045291242322e-06
13.06640625,7.206362821312591e-06
13.0859375,5.365814243624e-06
13.10546875,7.170220652758214e-06
13.125,7.603654310535157e-06
13.14453125,3.8985552895546755e-06
13.1640625,5.520304966810874e-06
13.18359375,1.108895464609692e-05
13.203125,6.198570420512162e-06
13.22265625,6.651466557970353e-06
13.2421875,1.0258763709748356e-05
13.26171875,3.722696138416243e-06
13.28125,3.318128581005119e-06
13.30078125,5.760950286487662e-06
13.3203125,6.352799708793457e-06
13.33984375,4.379048285706208e-06
13.359375,5.1288344363290154e-06
13.37890625,3.577871021458027e-06
13.3984375,2.306027778722666e-06
13.41796875,5.793183903176767e-06
13.4375,7.044999191245039e-06
13.45703125,4.419592304078182e-06
13.4765625,4.318915152248531e-06
13.49609375,4.6885917887642945e-06
13.515625,6.333817732308899e-06
13.53515625,5.202581429197017e-06
13.5546875,7.362788493721947e-06
13.57421875,8.74107978962711e-06
13.59375,4.9931474439313804e-06
13.61328125,3.616168510673556e-06
13.6328125,4.8425771544527806e-06
13.65234375,2.5948935947397047e-06
13.671875,3.2188841774158914e-06
13.69140625,5.029222217542122e-06
13.7109375,3.743340889112844e-06
13.73046875,4.209972093422717e-06
13.75,3.8900606540889715e-06
13.76953125,2.3897111022928024e-06
13.7890625,3.8213399644690765e-06
13.80859375,6.86107016158047e-06
13.828125,6.835738217915022e-06
13.84765625,4.575259886829515e-06
13.8671875,3.3622255898695286e-06
13.88671875,5.333628082138912e-06
13.90625,5.062695710445704e-06
13.92578125,2.8949275376317073e-06
13.9453125,1.732302613957249e-06
13.96484375,4.192351102410823e-06
13.984375,6.4025176871702625e-06
14.00390625,4.03402051741353e-06
14.0234375,1.8862074703515124e-06
14.04296875,2.5501990290326687e-06
14.0625,2.8543473881790677e-06
14.08203125,3.3460123383095354e-06
14.1015625,5.464760949567474e-06
14.12109375,4.1082903263145e-06
14.140625,5.357166380531208e-06
14.16015625,6.484434928094651e-06
14.1796875,5.307338391594708e-06
14.19921875,3.5197223566071326e-06
14.21875,3.2029132018782938e-06
14.23828125,5.53902161995721e-06
14.2578125,4.523868383832336e-06
14.27734375,4.0907898455006644e-06
14.296875,3.9973565960748275e-06
14.31640625,4.036978597801611e-06
14.3359375,5.275347859779505e-06
14.35546875,7.1318470167812044e-06
14.375,2.8534952071846383e-06
14.39453125,4.54061030577638e-06
14.4140625,3.532712179276613e-06
14.43359375,2.855181445864757e-06
14.453125,4.87397509996965e-06
14.47265625,3.759222083731174e-06
14.4921875,4.426870167352968e-06
14.51171875,4.806869247738487e-06
14.53125,6.2506647485627235e-06
14.55078125,3.6152248355057495e-06
14.5703125,2.210390742860328e-06
14.58984375,1.9928220153685022e-06
14.609375,2.2055075961188712e-06
14.62890625,3.2356905130567758e-06
14.6484375,2.6689892400648125e-06
14.66796875,1.9172051264785357e-06
14.6875,1.8905750051020103e-06
14.70703125,3.6798210143432924e-06
14.7265625,5.754663073676041e-06
14.74609375,4.098781451523258e-06
14.765625,8.895957776111436e-06
14.78515625,6.9497965960453144e-06
14.8046875,4.228595246464161e-06
14.82421875,2.4413397651508087e-06
14.84375,1.6868241767962664e-06
14.86328125,3.066558856197166e-06
14.8828125,2.278323379789001e-06
14.90234375,2.269827337334141e-06
14.921875,2.6137320840371585e-06
14.94140625,3.952070856932023e-06
14.9609375,2.75489468177577e-06
14.98046875,1.7581999981580912e-06
15.0,2.529771734796568e-06
15.01953125,3.3890701113672756e-06
15.0390625,1.740101886994416e-06
15.05859375,2.5989434573323717e-06
15.078125,3.35747357129119e-06
15.09765625,2.355118443594118e-06
15.1171875,2.7265790362236443e-06
15.13671875,3.1784875391533023e-06
15.15625,5.735503019698489e-06
15.17578125,5.928362224043813e-06
15.1953125,1.8744084321500024e-06
15.21484375,1.4657853702903115e-06
15.234375,4.268418716676801e-06
15.25390625,5.37898741579374e-06
15.2734375,2.1742825767785075e-06
15.29296875,1.8387263620479283e-06
15.3125,2.5980211522497837e-06
15.33203125,4.290814539622005e-06
15.3515625,7.557725418019619e-06
15.37109375,3.859055868230977e-06
15.390625,1.9536082497001456e-06
15.41015625,2.682724228175454e-06
15.4296875,2.5773525574562245e-06
15.44921875,2.1148315017922865e-06
15.46875,3.0852695210885825e-06
15.48828125,4.906442946957573e-06
15.5078125,3.5630832303037644e-06
15.52734375,3.0814940891430936e-06
15.546875,3.1673596375568415e-06
15.56640625,4.357586513793405e-06
15.5859375,4.310296207263201e-06
15.60546875,5.482907517122972e-06
15.625,5.013853269592443e-06
15.64453125,2.2047971613328397e-06
15.6640625,1.4493607601647956e-06
15.68359375,4.5258081813968805e-06
15.703125,5.358412343162328e-06
15.72265625,5.659526312913292e-06
15.7421875,4.075211122660019e-06
15.76171875,1.9659142724825333e-06
15.78125,3.5845956143052393e-06
15.80078125,4.19461881170404e-06
15.8203125,4.680585637951673e-06
15.83984375,3.0372428655626966e-06
15.859375,1.993538764177063e-06
15.87890625,1.992236070834549e-06
15.8984375,1.9095949732839693e-06
15.91796875,2.1318235691251736e-06
15.9375,2.105496105279396e-06
15.95703125,2.4757647421681224e-06
15.9765625,3.417809461025987e-06
15.99609375,3.2843396072044274e-06
16.015625,2.3980163243307868e-06
16.03515625,2.62244500141541e-06
16.0546875,2.746119718191861e-06
16.07421875,3.7063281808270884e-06
16.09375,1.9358200580879155e-06
16.11328125,2.506197630798991e-06
16.1328125,4.650987430508944e-06
16.15234375,3.336142575052693e-06
16.171875,4.69920858755942e-06
16.19140625,6.0862183126529665e-06
16.2109375,4.243968680138593e-06
16.23046875,3.95576405861908e-06
16.25,3.2390550344763584e-06
16.26953125,3.6847087606549234e-06
16.2890625,2.0547217138063985e-06
16.30859375,3.5334657641715102e-06
16.328125,2.1946929310062793e-06
16.34765625,2.8089607898560035e-06
16.3671875,4.273505530060912e-06
16.38671875,1.10443294524907e-05
16.40625,5.468804761984199e-06
16.42578125,2.6558908199755428e-06
16.4453125,2.88394003871246e-06
16.46484375,3.064773166864481e-06
16.484375,3.746942441991397e-06
16.50390625,1.7342156461400205e-06
16.5234375,2.346455145935292e-06
16.54296875,3.1278005430464923e-06
16.5625,3.606586836712464e-06
16.58203125,4.4691154482781345e-06
16.6015625,2.8230779384157013e-06
16.62109375,4.157019403678144e-06
16.640625,4.2173743370153356e-06
16.66015625,3.02683670575738e-06
16.6796875,3.056440117971304e-06
16.69921875,2.117413599809382e-06
16.71875,1.7468280051711659e-06
16.73828125,4.854771785347021e-06
16.7578125,6.375469439322949e-06
16.77734375,4.628197269069732e-06
16.796875,7.301600231878002e-06
16.81640625,6.130234677642415e-06
16.8359375,3.1626837759465063e-06
16.85546875,1.5933024385059101e-06
16.875,2.685407870573808e-06
16.89453125,3.555971439400269e-06
16.9140625,2.1247281909125833e-06
16.93359375,2.002088483443974e-06
16.953125,3.5672176635022606e-06
16.97265625,3.6478371250781933e-06
16.9921875,4.336840494286418e-06
17.01171875,1.6515270530241059e-06
17.03125,2.7239532732193433e-06
17.05078125,4.620934876039016e-06
17.0703125,3.52212679975024e-06
17.08984375,2.6004363697913217e-06
17.109375,1.8880471343780302e-06
17.12890625,1.243380615659522e-06
17.1484375,2.1014730729339837e-06
17.16796875,4.265983185580894e-06
17.1875,6.471891143672354e-06
17.20703125,3.749734366408475e-06
17.2265625,2.3641396027686932e-06
17.24609375,3.51890457234455e-06
17.265625,1.2464370014366418e-06
17.28515625,3.006444675691472e-06
17.3046875,3.5568055929680718e-06
17.32421875,1.6044736635576123e-06
17.34375,2.838832145698481e-06
17.36328125,3.818468947770999e-06
17.3828125,1.6760713440595896e-06
17.40234375,2.4758029001284983e-06
17.421875,2.7521800078199174e-06
17.44140625,4.630770330772991e-06
17.4609375,2.666838367389573e-06
17.48046875,2.0095005016631917e-06
17.5,1.9804185705690375e-06
17.51953125,2.0133105468706793e-06
17.5390625,3.606866917229104e-06
17.55859375,3.8089995325689998e-06
17.578125,3.006665794001544e-06
17.59765625,3.5018422715489817e-06
17.6171875,2.3730804752838825e-06
17.63671875,2.09984681776275e-06
17.65625,1.9938732782213017e-06
17.67578125,1.0523265809547314e-06
17.6953125,1.847071191638376e-06
17.71484375,4.4891906173105616e-06
17.734375,2.942811327374775e-06
17.75390625,1.8331930205745092e-06
17.7734375,1.985028055475318e-06
17.79296875,3.1738199856090425e-06
17.8125,3.1633626006573098e-06
17.83203125,3.0126356799800553e-06
17.8515625,3.565128634161123e-06
17.87109375,3.2773224088499297e-06
17.890625,4.073746311500958e-06
17.91015625,5.981577131909295e-06
17.9296875,2.6356974917538614e-06
17.94921875,2.4531184183419035e-06
17.96875,2.8264045250394137e-06
17.98828125,2.2975982035587967e-06
18.0078125,2.682498299851386e-06
18.02734375,2.158497587620819e-06
18.046875,1.758190151673527e-06
18.06640625,1.4708867012074025e-06
18.0859375,4.395056191927628e-06
18.10546875,4.9128872528999114e-06
18.125,1.995114606200501e-06
18.14453125,3.6538426376644334e-06
18.1640625,3.1891053505939334e-06
18.18359375,3.7922939286698443e-06
18.203125,5.764861875928618e-06
18.22265625,2.1741037559287367e-06
18.2421875,1.7561962067762418e-06
18.26171875,1.6645453821648546e-06
18.28125,2.236152604049385e-06
18.30078125,4.090249366428129e-06
18.3203125,3.179126349376186e-06
18.33984375,3.895033207201713e-06
18.359375,3.566593396060195e-06
18.37890625,3.6069896772326317e-06
18.3984375,1.808793589687351e-06
18.41796875,2.79275120086242e-06
18.4375,2.478710137447591e-06
18.45703125,1.1817468042617378e-06
18.4765625,1.1136982267744915e-06
18.49609375,1.8253742993914156e-06
18.515625,2.7056686660026057e-06
18.53515625,3.7895578306783546e-06
18.5546875,3.1850957688014377e-06
18.57421875,2.2535006659091453e-06
18.59375,1.3269460128922526e-06
18.61328125,1.9666421444438554e-06
18.6328125,3.0049080981495222e-06
18.65234375,4.090962904634872e-06
18.671875,2.609222323209176e-06
18.69140625,5.2427118756635984e-06
18.7109375,7.017586248690884e-06
18.73046875,3.612753238563683e-06
18.75,2.410434323925005e-06
18.76953125,2.8157827777599473e-06
18.7890625,4.616571788564781e-06
18.80859375,4.776442952358865e-06
18.828125,3.3329521660649916e-06
18.84765625,3.864124801240634e-06
18.8671875,3.8891142017147915e-06
18.88671875,3.623499666575882e-06
18.90625,2.9398792189699504e-06
18.92578125,2.793828526587857e-06
18.9453125,2.69777094518775e-06
18.96484375,3.9621292837776975e-06
18.984375,4.469257764119475e-06
19.00390625,2.7272375771836026e-06
19.0234375,1.4956581043767196e-06
19.04296875,2.7354026760314877e-06
19.0625,1.6383093069986852e-06
19.08203125,1.9977879544812603e-06
19.1015625,2.3822526051305345e-06
19.12109375,2.226397414876225e-06
19.140625,1.6660355587272445e-06
19.16015625,2.513598921352734e-06
19.1796875,3.916520352273617e-06
19.19921875,3.4769497971406183e-06
19.21875,3.680799285754029e-06
19.23828125,4.405050452101706e-06
19.2578125,3.914830090356721e-06
19.27734375,2.3296984610040464e-06
19.296875,2.0534684840004277e-06
19.31640625,1.9807624666996994e-06
19.3359375,1.1838650158889376e-06
19.35546875,1.2564218731415724e-06
19.375,9.210460062109766e-07
19.39453125,1.89694826633554e-06
19.4140625,3.2590967150598673e-06
19.43359375,2.684425101601397e-06
19.453125,2.3054898752929476e-06
19.47265625,4.127921158938184e-06
19.4921875,3.4738663848334312e-06
19.51171875,3.7487724282410782e-06
19.53125,2.4954926805913906e-06
19.55078125,1.4839973657118335e-06
19.5703125,2.930232304412244e-06
19.58984375,4.16921557674355e-06
19.609375,2.9764522606214785e-06
19.62890625,1.933355997850259e-06
19.6484375,4.657999075778384e-06
19.66796875,4.782679586168614e-06
19.6875,2.138372767442255e-06
19.70703125,2.6956567964317935e-06
19.7265625,2.957712819539976e-06
19.74609375,2.135272009263362e-06
19.765625,2.4309586484593773e-06
19.78515625,3.4454725252133448e-06
19.8046875,1.8872894136295265e-06
19.82421875,1.5281245416571964e-06
19.84375,1.7935600182547768e-06
19.86328125,1.6273736027280225e-06
19.8828125,3.695719989126748e-06
19.90234375,4.385106868846846e-06
19.921875,3.4780532452183595e-06
19.94140625,2.1634009706337054e-06
19.9609375,1.984392691428844e-06
19.98046875,2.0027333051896027e-06
20.0,2.884223203776436e-06
20.01953125,1.3869291168534458e-06
20.0390625,1.8551668847905862e-06
20.05859375,1.6619947554637248e-06
20.078125,1.4980993558143614e-06
20.09765625,2.113397156919331e-06
20.1171875,4.26571275545973e-06
20.13671875,4.124318896001481e-06
20.15625,3.1808106345228615e-06
20.17578125,1.4979399751703692e-06
20.1953125,1.5095841461583162e-06
20.21484375,2.626625601706956e-06
20.234375,2.476251753227275e-06
20.25390625,1.0449743611309613e-06
20.2734375,1.9567507434755143e-06
20.29296875,3.7251490316536843e-06
20.3125,2.312235404703643e-06
20.33203125,1.8289763006996359e-06
20.3515625,6.869618088440955e-07
20.37109375,3.0329896355168136e-06
20.390625,2.9205693592673236e-06
20.41015625,1.2000016571904049e-06
20.4296875,1.9947977803431122e-06
20.44921875,2.227071588743279e-06
20.46875,3.917668132748369e-06
20.48828125,2.6080378920259527e-06
20.5078125,1.8551011883526923e-06
20.52734375,4.748338698069351e-06
20.546875,3.386961278482786e-06
20.56640625,2.7748976088634918e-06
20.5859375,1.8087733013295064e-06
20.60546875,8.459506264280342e-07
20.625,1.3846047147359986e-06
20.64453125,2.075995240663884e-06
20.6640625,1.6054162959874916e-06
20.68359375,2.36714351075189e-06
20.703125,3.3672727200139257e-06
20.72265625,2.0527810832768325e-06
20.7421875,1.381785786532815e-06
20.76171875,9.295170705534967e-07
20.78125,1.285209600568306e-06
20.80078125,1.8873130422632458e-06
20.8203125,3.169042523725777e-06
20.83984375,3.4428055100746365e-06
20.859375,1.1392856819337652e-06
20.87890625,1.283200487278905e-06
20.8984375,1.2836073410890856e-06
20.91796875,1.6253982483064514e-06
20.9375,2.4248895618124206e-06
20.95703125,1.4189831889618238e-06
20.9765625,1.0292550783903296e-06
20.99609375,1.3510386477502255e-06
21.015625,2.364645054269482e-06
21.03515625,2.2386110778051373e-06
21.0546875,2.111722747961877e-06
21.07421875,1.6921643990072684e-06
21.09375,3.4261896738508146e-06
21.11328125,5.6636247508015715e-06
21.1328125,2.379055332764847e-06
21.15234375,2.08296229309283e-06
21.171875,2.015412090766843e-06
21.19140625,2.212956346291854e-06
21.2109375,2.7683589042551103e-06
21.23046875,2.0637038388344846e-06
21.25,2.5639831968571223e-06
21.26953125,3.97071378521563e-06
21.2890625,3.0763430840207617e-06
21.30859375,1.2840392226458432e-06
21.328125,2.3626139300402865e-06
21.34765625,3.493784190496568e-06
21.3671875,2.632586877576986e-06
21.38671875,1.0004484847942114e-06
21.40625,1.0304041024079029e-06
21.42578125,1.8861047405186695e-06
21.4453125,3.08952505630167e-06
21.46484375,1.590880895498787e-06
21.484375,9.657649616890935e-07
21.50390625,1.715175404053931e-06
21.5234375,1.7704493944181537e-06
21.54296875,1.401398043612103e-06
21.5625,6.870222583851511e-07
21.58203125,1.4086695298690974e-06
21.6015625,2.5497874655073104e-06
21.62109375,2.8249862866636415e-06
21.640625,1.7301922399353345e-06
21.66015625,1.3782307505812333e-06
21.6796875,1.767647382388832e-06
21.69921875,3.000512000208967e-06
21.71875,2.7924574767995837e-06
21.73828125,2.3876826314404565e-06
21.7578125,4.283134876938465e-06
21.77734375,3.3143117187483855e-06
21.796875,2.433785636149234e-06
21.81640625,3.7952067524920686e-06
21.8359375,5.0841181959854316e-06
21.85546875,2.731604623499193e-06
21.875,3.814102997827663e-06
21.89453125,1.887238131190752e-06
21.9140625,1.2806068990039626e-06
21.93359375,3.6462083124028844e-06
21.953125,2.1780538561847365e-06
21.97265625,5.66045075468073e-07
21.9921875,1.6498971184695116e-06
22.01171875,1.8594296524923848e-06
22.03125,1.831375000313124e-06
22.05078125,2.4053425696347184e-06
22.0703125,2.869310671434638e-06
22.08984375,2.7998478922582383e-06
22.109375,3.807230345928211e-06
22.12890625,4.439739123003128e-06
22.1484375,5.037731458990126e-06
22.16796875,4.981289291937917e-06
22.1875,1.9469469866882832e-06
22.20703125,1.976355875709771e-06
22.2265625,1.9091926799211992e-06
22.24609375,1.7805946520182978e-06
22.265625,1.1418754369563263e-06
22.28515625,1.6417054319522704e-06
22.3046875,2.0670400764838015e-06
22.32421875,1.5553032154397158e-06
22.34375,1.2019062990377687e-06
22.36328125,1.560401484821504e-06
22.3828125,1.0443955364581707e-06
22.40234375,1.1374650788400262e-06
22.421875,1.561983285010456e-06
22.44140625,1.047815038136617e-06
22.4609375,1.4579647750627741e-06
22.48046875,1.671712220268788e-06
22.5,1.6642172574896766e-06
22.51953125,1.008663888988573e-06
22.5390625,1.5020872061396922e-06
22.55859375,2.27869694778868e-06
22.578125,2.3104376356664364e-06
22.59765625,2.3627596725615302e-06
22.6171875,2.940392626975399e-06
22.63671875,1.5816091913599035e-06
22.65625,1.975828615958233e-06
22.67578125,2.896994277939391e-06
22.6953125,1.5208217175916504e-06
22.71484375,8.758748060629364e-07
22.734375,1.1494626586116614e-06
22.75390625,2.723457329080234e-06
22.7734375,3.8437411087632095e-06
22.79296875,3.1136275444743945e-06
22.8125,1.967630562202385e-06
22.83203125,2.2500734449332855e-06
22.8515625,1.4539907796009598e-06
22.87109375,1.9179735524653284e-06
22.890625,2.7843963468693316e-06
22.91015625,2.8284526768031786e-06
22.9296875,1.4906861242695136e-06
22.94921875,1.5125284893208616e-06
22.96875,4.112633611404184e-06
22.98828125,3.2401626758182535e-06
23.0078125,1.6317081798529633e-06
23.02734375,1.297844812530077e-06
23.046875,1.6046025266419774e-06
23.06640625,2.674993866616996e-06
23.0859375,3.3487658849466948e-06
23.10546875,2.2903544253091644e-06
23.125,1.1993632742625606e-06
23.14453125,8.828362330394854e-07
23.1640625,3.341788126800802e-06
23.18359375,4.49559914363137e-06
23.203125,2.631380626999508e-06
23.22265625,2.754214791700731e-06
23.2421875,3.402680348412529e-06
23.26171875,1.7932122054663591e-06
23.28125,1.4857947927984916e-06
23.30078125,3.2269842832400504e-06
23.3203125,1.909208853186366e-06
23.33984375,1.671984867366588e-06
23.359375,2.4746304567758084e-06
23.37890625,2.0283678914360903e-06
23.3984375,2.1192821138154445e-06
23.41796875,1.8938625063960077e-06
23.4375,2.185882475796157e-06
23.45703125,1.652317631895998e-06
23.4765625,3.4166020993635937e-06
23.49609375,6.461617015525777e-06
23.515625,3.334358560824498e-06
23.53515625,2.0051330699237022e-06
23.5546875,2.1586452167452692e-06
23.57421875,2.4518968006210806e-06
23.59375,3.7079500208225616e-06
23.61328125,4.338381078766869e-06
23.6328125,2.1927506985049063e-06
23.65234375,2.1679932861305767e-06
23.671875,2.6602180198738866e-06
23.69140625,1.5926623431047618e-06
23.7109375,2.2717158633245426e-06
23.73046875,2.5939829598399926e-06
23.75,1.5530456653204249e-06
23.76953125,7.942650633284391e-07
23.7890625,1.2380722934140397e-06
23.80859375,1.3381525513093408e-06
23.828125,1.0019813506583447e-06
23.84765625,1.0324368476458688e-06
23.8671875,2.1019169871769774e-06
23.88671875,1.7845271886300409e-06
23.90625,9.630064359395163e-07
23.92578125,2.0171987022948916e-06
23.9453125,1.4857845529427236e-06
23.96484375,3.565447610899571e-06
23.984375,2.5023669901051565e-06
24.00390625,1.3290386570085282e-06
24.0234375,8.824369346078837e-07
24.04296875,1.8795493634276432e-06
24.0625,2.281024267780711e-06
24.08203125,1.9966777856542996e-06
24.1015625,9.586774068087198e-07
24.12109375,1.0771182024757346e-06
24.140625,1.1335655939514506e-06
24.16015625,2.073608331106177e-06
24.1796875,2.536712171146425e-06
24.19921875,2.3822917863282326e-06
24.21875,1.8267060721202518e-06
24.23828125,1.6648372784215387e-06
24.2578125,2.7060918980784508e-06
24.27734375,3.75438997706464e-06
24.296875,2.8856360575457672e-06
24.31640625,1.71794886823349e-06
24.3359375,2.196605782923417e-06
24.35546875,4.354451430981855e-06
24.375,1.5552097268597663e-06
24.39453125,7.384868609626282e-07
24.4140625,8.634569037390019e-07
24.43359375,5.619476500079355e-07
24.453125,8.652141057484995e-07
24.47265625,7.907490484810144e-07
24.4921875,8.084606906584831e-07
24.51171875,1.3040916735906868e-06
24.53125,1.4336825274407157e-06
24.55078125,2.9996022083345984e-06
24.5703125,2.1182912519585675e-06
24.58984375,1.8145403192412485e-06
24.609375,3.2084968801314053e-06
24.62890625,3.348168491937847e-06
24.6484375,2.07671708051394e-06
24.66796875,1.0054650869912042e-06
24.6875,8.231852554435693e-07
24.70703125,1.3023469106704773e-06
24.7265625,1.7628708301204646e-06
24.74609375,1.9968602911719883e-06
24.765625,1.9801587502671413e-06
24.78515625,2.804186754187641e-06
24.8046875,3.2213810685912516e-06
24.82421875,1.2676335341190901e-06
24.84375,2.1184371185311736e-06
24.86328125,2.859796234359238e-06
24.8828125,3.441576928716296e-06
24.90234375,2.0643154637792493e-06
24.921875,1.0261070638169257e-06
24.94140625,1.3046258288538186e-06
24.9609375,1.4237634795707414e-06
24.98046875,1.7525161362677844e-06
25.0,1.90475598589212e-06
25.01953125,2.43234969794193e-06
25.0390625,2.398504553504512e-06
25.05859375,9.003268383924327e-07
25.078125,1.710558902138766e-06
25.09765625,1.4607499959698578e-06
25.1171875,2.2287843603826194e-06
25.13671875,2.4893394218526227e-06
25.15625,2.2232494821195073e-06
25.17578125,1.2522849954840225e-06
25.1953125,1.0653355315943177e-06
25.21484375,7.431739398749931e-07
25.234375,1.0754804560716426e-06
25.25390625,1.4737351698688379e-06
25.2734375,1.993078770659383e-06
25.29296875,1.4771491371296368e-06
25.3125,1.1797363338224943e-06
25.33203125,1.945602683606991e-06
25.3515625,1.1138257146272357e-06
25.37109375,8.873725364032014e-07
25.390625,9.379137549217384e-07
25.41015625,1.1486499568668174e-06
25.4296875,2.093680183341072e-06
25.44921875,1.9062973251798158e-06
25.46875,1.8875888868061148e-06
25.48828125,1.8537550786790924e-06
25.5078125,1.4463481203342077e-06
25.52734375,2.8025551179095857e-06
25.546875,1.8407717166345805e-06
25.56640625,2.1924215708133516e-06
25.5859375,1.7283488617663532e-06
25.60546875,1.6464951675085365e-06
25.625,9.467365076651377e-07
25.64453125,8.25678012064085e-07
25.6640625,1.4074733149473507e-06
25.68359375,1.447570861246063e-06
25.703125,1.0524522721399245e-06
25.72265625,1.2308546749684048e-06
25.7421875,1.2656875375714421e-06
25.76171875,1.648935732496889e-06
25.78125,1.7977421093594544e-06
25.80078125,1.2918097826276287e-06
25.8203125,8.42392644214592e-07
25.83984375,2.8799890211368266e-06
25.859375,2.7590303586410417e-06
25.87890625,9.521316333490765e-07
25.8984375,1.3584816699118474e-06
25.91796875,1.984867158199755e-06
25.9375,3.373440689270397e-06
25.95703125,1.6107938918848808e-06
25.9765625,1.739961129838044e-06
25.99609375,1.5523650907000924e-06
26.015625,1.4737860616050728e-06
26.03515625,3.025434267425194e-06
26.0546875,2.1707882520845942e-06
26.07421875,9.89197266150796e-07
26.09375,1.4243228411735975e-06
26.11328125,1.9526138168113473e-06
26.1328125,2.2335682945632355e-06
26.15234375,1.4502107010581612e-06
26.171875,1.7230941134739306e-06
26.19140625,1.5910473065689382e-06
26.2109375,2.408607644248165e-06
26.23046875,1.47743161803669e-06
26.25,1.1398588886835084e-06
26.26953125,1.7016803934853108e-06
26.2890625,1.7490953735448198e-06
26.30859375,2.2692718774974294e-06
26.328125,1.059865720833344e-06
26.34765625,1.7016018038843488e-06
26.3671875,1.2280957727621207e-06
26.38671875,9.522631184586829e-07
26.40625,1.326712515261537e-06
26.42578125,8.872891148684099e-07
26.4453125,1.0720109249586625e-06
26.46484375,7.961394395296297e-07
26.484375,5.964687884557234e-07
26.50390625,7.828595577827717e-07
26.5234375,9.376785321278501e-07
26.54296875,9.530594172594904e-07
26.5625,1.7043424794096416e-06
26.58203125,1.1735075924709246e-06
26.6015625,1.318267559208691e-06
26.62109375,1.3720008912646043e-06
26.640625,1.4348732895833393e-06
26.66015625,1.84090506240154e-06
26.6796875,3.0031968511727e-06
26.69921875,2.3359225916857014e-06
26.71875,2.1992190045431315e-06
26.73828125,1.9316500754636353e-06
26.7578125,1.4518759588699308e-06
26.77734375,1.313562370355281e-06
26.796875,2.2031762957374942e-06
26.81640625,1.2786444036102931e-06
26.8359375,1.0055205749902618e-06
26.85546875,1.1765874094607606e-06
26.875,1.2834099493844266e-06
26.89453125,1.0800276023892315e-06
26.9140625,1.064072824158146e-06
26.93359375,1.8699357269227165e-06
26.953125,1.4606997628683081e-06
26.97265625,1.9440928988253705e-06
26.9921875,1.2791978379953116e-06
27.01171875,2.0323851742899453e-06
27.03125,2.3815184571962155e-06
27.05078125,1.2952847584858038e-06
27.0703125,1.2857273033069311e-06
27.08984375,8.128046489489378e-07
27.109375,7.328933367848103e-07
27.12890625,1.087910855273557e-06
27.1484375,1.9361553775999064e-06
27.16796875,1.919210122176405e-06
27.1875,1.598762666367155e-06
27.20703125,1.7608492750898753e-06
27.2265625,1.8596743132427735e-06
27.24609375,2.548796430065738e-06
27.265625,1.36056525047877e-06
27.28515625,1.1971294442050307e-06
27.3046875,1.243157647622216e-06
27.32421875,1.5575943325902847e-06
27.34375,1.8557758515093423e-06
27.36328125,7.962396984986355e-07
27.3828125,1.1828417178321776e-06
27.40234375,1.4309997281579115e-06
27.421875,1.2053679262408623e-06
27.44140625,1.8675868489427958e-06
27.4609375,1.4306147735863713e-06
27.48046875,7.8201221107462e-07
27.5,7.872513578144835e-07
27.51953125,1.2644486365373934e-06
27.5390625,1.135985623607179e-06
27.55859375,5.457517666771769e-07
27.578125,8.183242100319445e-07
27.59765625,9.960623397611044e-07
27.6171875,1.2158784491650462e-06
27.63671875,8.813800366875005e-07
27.65625,1.272282859892269e-06
27.67578125,1.2647332060118033e-06
27.6953125,1.462071481168744e-06
27.71484375,1.1028040773435283e-06
27.734375,9.412335788848699e-07
27.75390625,1.742010922938339e-06
27.7734375,1.3584615846325487e-06
27.79296875,1.2064152566928726e-06
27.8125,1.5371891070703453e-06
27.83203125,2.1663733766312917e-06
27.8515625,2.0214919861823725e-06
27.87109375,1.2489681422996844e-06
27.890625,1.2088181477610232e-06
27.91015625,1.3980213777369908e-06
27.9296875,8.331060666043188e-07
27.94921875,1.201910406963094e-06
27.96875,1.3839243265652293e-06
27.98828125,9.036953963513813e-07
28.0078125,1.714283568144624e-06
28.02734375,1.2484663706581973e-06
28.046875,1.5396643473035756e-06
28.06640625,8.710042075507959e-07
28.0859375,7.058469562017742e-07
28.10546875,1.0292386850308924e-06
28.125,8.35307674412432e-07
28.14453125,9.817290502402638e-07
28.1640625,1.2922563935681855e-06
28.18359375,1.5850135277875258e-06
28.203125,1.737718353857724e-06
28.22265625,2.1150844206875656e-06
28.2421875,1.2831799439235722e-06
28.26171875,1.4282697816622478e-06
28.28125,9.530777575208877e-07
28.30078125,8.951169111728054e-07
28.3203125,1.2306155867220182e-06
28.33984375,1.8930008496382628e-06
28.359375,3.545750098715732e-06
28.37890625,1.5419631632367526e-06
28.3984375,5.525719965946763e-07
28.41796875,7.099552701164335e-07
28.4375,1.5068845454564087e-06
28.45703125,8.876662703148727e-07
28.4765625,1.1594367061167159e-06
28.49609375,1.1970588228908602e-06
28.515625,1.8438501601978951e-06
28.53515625,1.2481833630293955e-06
28.5546875,9.290103601088573e-07
28.57421875,8.821084972437172e-07
28.59375,8.683927476136927e-07
28.61328125,1.3750574407646285e-06
28.6328125,1.1277645074590835e-06
28.65234375,9.98107027629916e-07
28.671875,1.0321672285306934e-06
28.69140625,1.1488156707275382e-06
28.7109375,1.1221041099517976e-06
28.73046875,1.2045645423816836e-06
28.75,1.4347560999004446e-06
28.76953125,1.1568253742892774e-06
28.7890625,1.5031365466764836e-06
28.80859375,1.0441243196720024e-06
28.828125,1.2172978803750195e-06
28.84765625,1.5241292088322548e-06
28.8671875,1.7546077910781537e-06
28.88671875,1.531629088568161e-06
28.90625,2.136024690388209e-06
28.92578125,9.021042458425175e-07
28.9453125,1.5982556691754426e-06
28.96484375,1.6412889494096403e-06
28.984375,1.427993697739146e-06
29.00390625,2.1544902210518213e-06
29.0234375,9.308139727825688e-07
29.04296875,6.554188700156823e-07
29.0625,7.751756583691987e-07
29.08203125,9.54017747620073e-07
29.1015625,7.141611108653479e-07
29.12109375,1.0087637707896647e-06
29.140625,9.02350286446016e-07
29.16015625,1.6413725707713562e-06
29.1796875,1.6078619558319975e-06
29.19921875,1.6862875928198832e-06
29.21875,1.600473961339674e-06
29.23828125,1.8389288476183167e-06
29.2578125,1.2474532063744307e-06
29.27734375,1.1687102980555438e-06
29.296875,1.3696408115415176e-06
29.31640625,9.048268649521173e-07
29.3359375,1.0164253261575688e-06
29.35546875,8.08658203636034e-07
29.375,6.296536385211273e-07
29.39453125,1.7575993259884043e-06
29.4140625,1.6838796671771636e-06
29.43359375,1.3915982344115296e-06
29.453125,2.00041356720478e-06
29.47265625,1.2143213614411933e-06
29.4921875,8.52754030938977e-07
29.51171875,9.20239084654927e-07
29.53125,1.1758600829837621e-06
29.55078125,1.7129895161994149e-06
29.5703125,1.260811450880894e-06
29.58984375,9.674248926300508e-07
29.609375,7.176752299800897e-07
29.62890625,1.7558060438263552e-06
29.6484375,1.1998573970667156e-06
29.66796875,1.9322720469111497e-06
29.6875,2.6525390529732263e-06
29.70703125,3.521311037680673e-06
29.7265625,1.6716500041127426e-06
29.74609375,1.5090745769299039e-06
29.765625,1.4574826387155247e-06
29.78515625,2.0685305329678562e-06
29.8046875,1.745670674768717e-06
29.82421875,7.336114010086101e-07
29.84375,1.2088682437793748e-06
29.86328125,2.5687819979085433e-06
29.8828125,2.9833989756424163e-06
29.90234375,1.2011259168194282e-06
29.921875,2.2082686990772915e-06
29.94140625,2.2946289349520715e-06
29.9609375,1.4838237709966803e-06
29.98046875,1.502353078960644e-06
30.0,9.343512822803643e-07
30.01953125,8.586512132400824e-07
30.0390625,1.6480009325901994e-06
30.05859375,1.4828060540926846e-06
30.078125,1.230006339752527e-06
30.09765625,7.47568050016632e-07
30.1171875,6.930429076009774e-07
30.13671875,7.847733895824482e-07
30.15625,9.022823281748858e-07
30.17578125,9.746681588499741e-07
30.1953125,5.675811183067368e-07
30.21484375,1.257558785328176e-06
30.234375,2.20145599500787e-06
30.25390625,1.7838355911796587e-06
30.2734375,2.3736894819164868e-06
30.29296875,2.4534586053173324e-06
30.3125,1.2510728597392818e-06
30.33203125,1.0418820222827042e-06
30.3515625,7.23562033598216e-07
30.37109375,7.124318984335427e-07
30.390625,1.0389497071760091e-06
30.41015625,1.0551934152641112e-06
30.4296875,7.043845709084104e-07
30.44921875,1.409168563614599e-06
30.46875,1.111814108264677e-06
30.48828125,8.432519571556692e-07
30.5078125,7.820616150708723e-07
30.52734375,7.977239322256015e-07
30.546875,6.453739182013364e-07
30.56640625,1.244183036858815e-06
30.5859375,1.0787777506255037e-06
30.60546875,1.5204151994451642e-06
30.625,1.019154414304076e-06
30.64453125,6.037532168583855e-07
30.6640625,5.821151438127635e-07
30.68359375,9.804057665168825e-07
30.703125,8.28805818615704e-07
30.72265625,7.591319978954194e-07
30.7421875,6.293288527792073e-07
30.76171875,8.834091141121877e-07
30.78125,1.0982036056709316e-06
30.80078125,9.707372085084795e-07
30.8203125,7.035108741404065e-07
30.83984375,8.419653188907478e-07
30.859375,1.0053134141689395e-06
30.87890625,5.708919637791435e-07
30.8984375,7.459823371624129e-07
30.91796875,1.6672846563522746e-06
30.9375,1.088275962196719e-06
30.95703125,1.2788144895675649e-06
30.9765625,1.1129619152326113e-06
30.99609375,7.182864774172511e-07
31.015625,1.0714694279127877e-06
31.03515625,5.222459523595123e-07
31.0546875,6.294040234670548e-07
31.07421875,1.587037510443465e-06
31.09375,1.1434400235876051e-06
31.11328125,1.14078006605587e-06
31.1328125,1.940653536030868e-06
31.15234375,1.91199079879077e-06
31.171875,2.1331084575479257e-06
31.19140625,1.6269547639991236e-06
31.2109375,1.6183012785985071e-06
31.23046875,6.24341619366938e-07
31.25,7.539089708927324e-07
31.26953125,1.3310757056077145e-06
31.2890625,1.722845129355082e-06
31.30859375,9.18755518489549e-07
31.328125,1.6806529974560132e-06
31.34765625,2.0467393276074584e-06
31.3671875,1.485057172382598e-06
31.38671875,1.6041019385446787e-06
31.40625,2.09983559329545e-06
31.42578125,1.1717583775265513e-06
31.4453125,7.963949724920135e-07
31.46484375,1.438059470041347e-06
31.484375,2.578065692513795e-06
31.50390625,2.522442627365248e-06
31.5234375,8.947417387982509e-07
31.54296875,4.500614184749898e-07
31.5625,1.0529577131864264e-06
31.58203125,9.70526797967149e-07
31.6015625,8.001732863569721e-07
31.62109375,6.298975026174043e-07
31.640625,5.017232501830365e-07
31.66015625,5.587853760127552e-07
31.6796875,8.822794700535548e-07
31.69921875,1.1178222360618898e-06
31.71875,1.0391943754310523e-06
31.73828125,1.6022437075613272e-06
31.7578125,1.6950205997690275e-06
31.77734375,9.30181403452611e-07
31.796875,7.779855617316492e-07
31.81640625,6.103701037180942e-07
31.8359375,1.435404329464738e-06
31.85546875,1.7246462388454797e-06
31.875,1.454368495944751e-06
31.89453125,8.849478107183487e-07
31.9140625,6.150300698041414e-07
31.93359375,1.1442873179134328e-06
31.953125,6.478754223998757e-07
31.97265625,5.602379628211461e-07
31.9921875,1.188605172793129e-06
32.01171875,1.8364604349758238e-06
32.03125,9.863931029231454e-07
32.05078125,5.834798408293385e-07
32.0703125,5.421246121944054e-07
32.08984375,7.428160572699789e-07
32.109375,7.554297044120085e-07
32.12890625,1.6943038594957076e-06
32.1484375,1.4084261588800054e-06
32.16796875,1.2973311097297766e-06
32.1875,2.3882261166058002e-06
32.20703125,1.5898231160927404e-06
32.2265625,1.2588167193092597e-06
32.24609375,1.8896876443822594e-06
32.265625,8.791615504747641e-07
32.28515625,1.341949755458322e-06
32.3046875,1.1207635235852742e-06
32.32421875,7.849286516395111e-07
32.34375,9.630655448238625e-07
32.36328125,2.4249439943259205e-06
32.3828125,1.884700838965569e-06
32.40234375,9.464746718433222e-07
32.421875,1.2670881065540893e-06
32.44140625,9.642141591947028e-07
32.4609375,5.698784189394637e-07
32.48046875,8.907015123742583e-07
32.5,1.1725715800753468e-06
32.51953125,1.1748181534208912e-06
32.5390625,1.5173810534521583e-06
32.55859375,1.2980292068315136e-06
32.578125,1.559655643874751e-06
32.59765625,7.623202267825628e-07
32.6171875,1.1102176054635299e-06
32.63671875,1.151692505069036e-06
32.65625,4.5361908783111654e-07
32.67578125,3.776132561890835e-07
32.6953125,1.4328014646360191e-06
32.71484375,2.7434254960859205e-06
32.734375,1.3309805036311498e-06
32.75390625,1.1050516243335625e-06
32.7734375,8.254605447985305e-07
32.79296875,1.1213291529841306e-06
32.8125,1.4357646536959232e-06
32.83203125,1.434193695334885e-06
32.8515625,7.866078420193681e-07
32.87109375,5.298298002460309e-07
32.890625,6.53250698492137e-07
32.91015625,8.2840222069983e-07
32.9296875,1.6675915088035033e-06
32.94921875,1.958887435842122e-06
32.96875,1.1583160339508282e-06
32.98828125,1.8900272724215286e-06
33.0078125,1.1887780117973906e-06
33.02734375,9.832138933080386e-07
33.046875,6.484476725055771e-07
33.06640625,5.865644638706984e-07
33.0859375,9.587746568262917e-07
33.10546875,1.098734047355284e-06
33.125,1.6692397657935839e-06
33.14453125,1.3371228883342734e-06
33.1640625,1.6278555062438943e-06
33.18359375,1.038287074737733e-06
33.203125,1.2101052694645796e-06
33.22265625,1.1793059218184764e-06
33.2421875,9.65312884647696e-07
33.26171875,9.751757374799502e-07
33.28125,1.2831567265035331e-06
33.30078125,7.894815215014559e-07
33.3203125,1.4611280655906034e-06
33.33984375,1.098665953877699e-06
33.359375,1.0904413226539312e-06
33.37890625,1.6472802246210375e-06
33.3984375,2.1969131328800104e-06
33.41796875,8.069051024146112e-07
33.4375,6.271288516084131e-07
33.45703125,1.5806842749591918e-06
33.4765625,1.6913280971106866e-06
33.49609375,1.0136843369416146e-06
33.515625,1.0668684712911208e-06
33.53515625,6.858690985967987e-07
33.5546875,1.2393649374977514e-06
33.57421875,1.5405324615486563e-06
33.59375,7.654769470166225e-07
33.61328125,9.033128528358024e-07
33.6328125,5.918019474196561e-07
33.65234375,5.813331703935601e-07
33.671875,1.6291835098041924e-06
33.69140625,1.6064527901629906e-06
33.7109375,9.964827589016586e-07
33.73046875,1.0580895089656757e-06
33.75,1.1672403469937596e-06
33.76953125,1.180416172537183e-06
33.7890625,9.68699175755364e-07
33.80859375,1.6403898030454113e-06
33.828125,2.045977925553364e-06
33.84765625,9.776301662148155e-07
33.8671875,9.224987356679077e-07
33.88671875,1.3553769376079362e-06
33.90625,1.5391526417225774e-06
33.92578125,6.273816909197555e-07
33.9453125,3.5418842290057683e-07
33.96484375,1.1606708911502631e-06
33.984375,9.93691643651976e-07
34.00390625,5.61810359568785e-07
34.0234375,7.39461501364501e-07
34.04296875,4.5239489065088526e-07
34.0625,7.280967921020733e-07
34.08203125,1.8899485397184695e-06
34.1015625,2.4031570595968867e-06
34.12109375,1.770284192753619e-06
34.140625,1.5861027177202016e-06
34.16015625,1.4620033562215712e-06
34.1796875,6.469696872460661e-07
34.19921875,6.48832139387573e-07
34.21875,1.9568362704016424e-06
34.23828125,1.529046414735121e-06
34.2578125,1.4893494407859763e-06
34.27734375,1.5985507631097027e-06
34.296875,4.5343532188092844e-07
34.31640625,7.54298329747599e-07
34.3359375,1.0068151094950356e-06
34.35546875,8.725018255826961e-07
34.375,1.0382305742156963e-06
34.39453125,1.1977086138104716e-06
34.4140625,1.138613490585652e-06
34.43359375,1.5474098999626131e-06
34.453125,8.11582563138601e-07
34.47265625,6.816158255729497e-07
34.4921875,8.284510657830229e-07
34.51171875,1.1523101109225879e-06
34.53125,8.363222110955884e-07
34.55078125,2.0898000702565903e-06
34.5703125,1.920499579246665e-06
34.58984375,7.408849844682167e-07
34.609375,7.386425495431504e-07
34.62890625,5.256254678871358e-07
34.6484375,1.1367938200752634e-06
34.66796875,8.698081345978577e-07
34.6875,1.3635510907785922e-06
34.70703125,1.0637513927584724e-06
34.7265625,4.2517299214907456e-07
34.74609375,9.538618484880752e-07
34.765625,1.3049869159294627e-06
34.78515625,1.16787592136445e-06
34.8046875,1.8686471311752602e-06
34.82421875,1.8064153589655254e-06
34.84375,1.1884108805648454e-06
34.86328125,6.151217218713825e-07
34.8828125,5.324745123635115e-07
34.90234375,4.649514556243436e-07
34.921875,7.099797918228306e-07
34.94140625,4.699948721243885e-07
34.9609375,7.408732518164131e-07
34.98046875,5.173641430325757e-07
35.0,7.063028314344755e-07
35.01953125,1.2944284863665572e-06
35.0390625,7.345305230412907e-07
35.05859375,7.643307496532316e-07
35.078125,1.3666851184703235e-06
35.09765625,1.441725251088725e-06
35.1171875,1.3649652397137293e-06
35.13671875,1.2264955750603195e-06
35.15625,1.0166033043604848e-06
35.17578125,7.49644215905862e-07
35.1953125,7.997070481053926e-07
35.21484375,9.396380166467055e-07
35.234375,8.442232234592422e-07
35.25390625,5.962919331325204e-07
35.2734375,6.783430617349776e-07
35.29296875,7.786554545421896e-07
35.3125,7.296071687269643e-07
35.33203125,8.692848081453426e-07
35.3515625,1.1924462998402623e-06
35.37109375,1.371229479407596e-06
35.390625,1.9974200989421094e-06
35.41015625,1.6141293812947934e-06
35.4296875,1.185819175375205e-06
35.44921875,8.278047297713691e-07
35.46875,7.359802499544227e-07
35.48828125,1.0186630227821608e-06
35.5078125,8.230818107106928e-07
35.52734375,9.728882553223023e-07
35.546875,8.59500369460288e-07
35.56640625,5.094648893308506e-07
35.5859375,7.289792269217989e-07
35.60546875,7.032266936850531e-07
35.625,1.054934331653494e-06
35.64453125,1.285478483800596e-06
35.6640625,1.6145250057557528e-06
35.68359375,1.8026055851005218e-06
35.703125,7.457688454697855e-07
35.72265625,8.085944259022731e-07
35.7421875,7.431105589609437e-07
35.76171875,8.13450886082303e-07
35.78125,9.924495122273212e-07
35.80078125,5.389743298377106e-07
35.8203125,5.070526209864887e-07
35.83984375,4.727279288204544e-07
35.859375,6.703726945281236e-07
35.87890625,1.071012107813609e-06
35.8984375,1.3475784144608997e-06
35.91796875,1.267452407856053e-06
35.9375,1.1164131664959769e-06
35.95703125,7.661693360094857e-07
35.9765625,9.316220924641222e-07
35.99609375,1.0850035834007107e-06
36.015625,1.047303824917252e-06
36.03515625,6.379102355860311e-07
36.0546875,7.234417953895513e-07
36.07421875,5.44445841772135e-07
36.09375,7.925012587761633e-07
36.11328125,1.184714824682409e-06
36.1328125,7.47441586076534e-07
36.15234375,1.0483670513249612e-06
36.171875,1.5771661772493493e-06
36.19140625,1.0780289510614677e-06
36.2109375,1.0402739053252396e-06
36.23046875,6.367784229328492e-07
36.25,3.6689552208303834e-07
36.26953125,4.6575324891063176e-07
36.2890625,6.582352356817122e-07
36.30859375,6.627840221516396e-07
36.328125,1.2429091747353254e-06
36.34765625,1.044622219398991e-06
36.3671875,9.261780340523122e-07
36.38671875,1.1914238220821848e-06
36.40625,1.4415238978487394e-06
36.42578125,1.9121753129473702e-06
36.4453125,4.5064614209294827e-07
36.46484375,9.595153686428524e-07
36.484375,2.439708965626711e-06
36.50390625,1.2119519946488403e-06
36.5234375,9.909521720332078e-07
36.54296875,6.071489112260907e-07
36.5625,6.060090285482002e-07
36.58203125,7.755065281011827e-07
36.6015625,4.693191977943926e-07
36.62109375,5.249521342847573e-07
36.640625,9.294793158858466e-07
36.66015625,1.2755005893703874e-06
36.6796875,1.8223451889783054e-06
36.69921875,1.3637341532029543e-06
36.71875,1.165232730388687e-06
36.73828125,1.0448797053605535e-06
36.7578125,8.00390884421663e-07
36.77734375,1.1811749436549035e-06
36.796875,7.849757080637236e-07
36.81640625,1.2759372958328576e-06
36.8359375,1.1063782174360974e-06
36.85546875,4.593167110181675e-07
36.875,6.242961343466618e-07
36.89453125,8.492356207155927e-07
36.9140625,9.836813282145675e-07
36.93359375,8.20853132342447e-07
36.953125,8.804587999760278e-07
36.97265625,1.0947682621705206e-06
36.9921875,9.671866169605351e-07
37.01171875,4.2677910766678466e-07
37.03125,3.9490238941687744e-07
37.05078125,1.0592849160561844e-06
37.0703125,1.606856708467187e-06
37.08984375,8.860777673359564e-07
37.109375,7.631072007074277e-07
37.12890625,5.534733231631905e-07
37.1484375,9.222647413585875e-07
37.16796875,1.765181204252763e-06
37.1875,1.222358069743928e-06
37.20703125,1.2451827552604673e-06
37.2265625,1.4261923212620265e-06
37.24609375,1.331400452484195e-06
37.265625,1.1360500880890704e-06
37.28515625,4.76160513404201e-07
37.3046875,7.0263490949693e-07
37.32421875,7.725524575176542e-07
37.34375,7.769613668918078e-07
37.36328125,6.680230293467617e-07
37.3828125,1.6927537911095829e-06
37.40234375,1.656436283936905e-06
37.421875,1.0620598877876778e-06
37.44140625,8.259284089333464e-07
37.4609375,8.272732673902815e-07
37.48046875,5.850979150294307e-07
37.5,8.324282342247538e-07
37.51953125,1.1301959581406928e-06
37.5390625,1.2195573898262333e-06
37.55859375,1.0813302166255144e-06
37.578125,7.387743959897504e-07
37.59765625,6.177820609328365e-07
37.6171875,9.304254929680871e-07
37.63671875,8.665644062546838e-07
37.65625,1.0405609118649903e-06
37.67578125,7.124207792645358e-07
37.6953125,3.8388203143742293e-07
37.71484375,3.4752080342786036e-07
37.734375,8.814311392743069e-07
37.75390625,1.3044634156285231e-06
37.7734375,7.77825405432313e-07
37.79296875,1.4829435099947396e-06
37.8125,1.4233281203828012e-06
37.83203125,5.343712023841348e-07
37.8515625,4.6031483995631126e-07
37.87109375,3.311232159748096e-07
37.890625,5.130858378530717e-07
37.91015625,8.688855480534661e-07
37.9296875,1.2708319313169488e-06
37.94921875,1.0155624446355049e-06
37.96875,9.362982771788194e-07
37.98828125,6.701280879222094e-07
38.0078125,8.118943085797121e-07
38.02734375,7.243616728720975e-07
38.046875,1.1373177686985603e-06
38.06640625,8.581322223852161e-07
38.0859375,6.557322227139912e-07
38.10546875,7.061443967745281e-07
38.125,9.54713870578867e-07
38.14453125,8.865459043783988e-07
38.1640625,1.3453358420509446e-06
38.18359375,6.747571447119374e-07
38.203125,4.687924516959597e-07
38.22265625,6.229590394530326e-07
38.2421875,9.851786474822345e-07
38.26171875,9.9646613426162e-07
38.28125,5.764272776994641e-07
38.30078125,6.514551133362412e-07
38.3203125,8.111457818047874e-07
38.33984375,1.3778570611036402e-06
38.359375,6.919376961623018e-07
38.37890625,5.961225187675617e-07
38.3984375,8.000844930424115e-07
38.41796875,5.406161463127467e-07
38.4375,4.1725055609526014e-07
38.45703125,4.533493046173358e-07
38.4765625,7.113224130117654e-07
38.49609375,6.548164687818819e-07
38.515625,1.014749560141959e-06
38.53515625,1.0251057893504377e-06
38.5546875,9.76003736291176e-07
38.57421875,1.1124805775052548e-06
38.59375,6.439686565396228e-07
38.61328125,6.21401337352873e-07
38.6328125,7.002147492222947e-07
38.65234375,8.260449066735385e-07
38.671875,8.743030417270273e-07
38.69140625,8.54456690179392e-07
38.7109375,6.115013804386117e-07
38.73046875,4.74953649679361e-07
38.75,6.425913790395403e-07
38.76953125,6.102745813331208e-07
38.7890625,9.73087904560183e-07
38.80859375,1.1567429521795947e-06
38.828125,1.0426610312640038e-06
38.84765625,9.688734816603947e-07
38.8671875,1.014040551826647e-06
38.88671875,9.935870314869565e-07
38.90625,1.1633856998907687e-06
38.92578125,9.077868482502361e-07
38.9453125,7.565974368892642e-07
38.96484375,1.046312758471759e-06
38.984375,1.320808680540999e-06
39.00390625,1.2826576640465283e-06
39.0234375,1.4359505419118523e-06
39.04296875,1.9377625692102873e-06
39.0625,1.1757123609930538e-06
39.08203125,8.252894924123444e-07
39.1015625,4.88354724961282e-07
39.12109375,5.385861946133633e-07
39.140625,1.1657021417034104e-06
39.16015625,2.0972214507687583e-06
39.1796875,7.376036186590255e-07
39.19921875,7.430746434750224e-07
39.21875,5.829752275904834e-07
39.23828125,3.786299322719099e-07
39.2578125,1.2908737706796545e-06
39.27734375,1.1135584899541114e-06
39.296875,9.796091610058869e-07
39.31640625,8.883856757120613e-07
39.3359375,1.1512907096322652e-06
39.35546875,1.4064588398575638e-06
39.375,1.0615280877846154e-06
39.39453125,4.615875707144631e-07
39.4140625,3.882602224365971e-07
39.43359375,4.7126017696951847e-07
39.453125,6.451006000276995e-07
39.47265625,1.0634553839953909e-06
39.4921875,8.541403766388988e-07
39.51171875,6.68074775302128e-07
39.53125,5.398670713359532e-07
39.55078125,6.265637568831573e-07
39.5703125,9.041879433708782e-07
39.58984375,6.597465603311357e-07
39.609375,6.266459200957342e-07
39.62890625,8.174877682181027e-07
39.6484375,9.040794342025508e-07
39.66796875,1.0883334019934582e-06
39.6875,1.4668326214741912e-06
39.70703125,7.674910868716073e-07
39.7265625,6.257094284363033e-07
39.74609375,3.8040377824957194e-07
39.765625,2.0682910638201715e-07
39.78515625,3.044484043381086e-07
39.8046875,1.1365026901659904e-06
39.82421875,1.4670096744184072e-06
39.84375,1.4002265742107691e-06
39.86328125,9.341078863126159e-07
39.8828125,1.1977215391662756e-06
39.90234375,5.854089368587658e-07
39.921875,6.331081475432441e-07
39.94140625,6.170828652091464e-07
39.9609375,9.60351194978521e-07
39.98046875,9.804245738091797e-07
40.0,1.4460489334922728e-06
40.01953125,1.4814956946327529e-06
40.0390625,1.0686733927620555e-06
40.05859375,1.3462363748190266e-06
40.078125,1.1397608456414793e-06
40.09765625,1.1237055222739439e-06
40.1171875,5.336786618883433e-07
40.13671875,8.437392977842473e-07
40.15625,1.0987813319480682e-06
40.17578125,4.1209135787621517e-07
40.1953125,9.35487750615801e-07
40.21484375,1.4059806561327202e-06
40.234375,1.6766645628112816e-06
40.25390625,2.0508149130151802e-06
40.2734375,1.2105419085763514e-06
40.29296875,1.1308843573135944e-06
40.3125,5.103218577450043e-07
40.33203125,7.49103873692777e-07
40.3515625,7.063294529970232e-07
40.37109375,9.55529739752681e-07
40.390625,6.0217327209779e-07
40.41015625,8.41276325835958e-07
40.4296875,1.020648534928894e-06
40.44921875,4.5285880030900734e-07
40.46875,3.261493973569539e-07
40.48828125,3.6531679213424673e-07
40.5078125,5.864112811593061e-07
40.52734375,5.074001388100893e-07
40.546875,4.856196438167397e-07
40.56640625,6.869146639146926e-07
40.5859375,1.0302821359167673e-06
40.60546875,1.3256287933105492e-06
40.625,1.2251284922516437e-06
40.64453125,7.416210437012444e-07
40.6640625,5.27965558429039e-07
40.68359375,8.25043176992809e-07
40.703125,6.974549886634612e-07
40.72265625,6.396524008403086e-07
40.7421875,8.333628504040549e-07
40.76171875,6.845368857673994e-07
40.78125,4.085754051973807e-07
40.80078125,4.469140406314063e-07
40.8203125,1.1127864564202477e-06
40.83984375,1.019778790941409e-06
40.859375,1.2780951209343446e-06
40.87890625,9.278403145930734e-07
40.8984375,4.769322294537299e-07
40.91796875,7.89368501858481e-07
40.9375,4.27311364880001e-07
40.95703125,2.2504890180797716e-07
40.9765625,2.674670225596323e-07
40.99609375,3.9963543011788945e-07
41.015625,8.56444964776386e-07
41.03515625,8.843329917518106e-07
41.0546875,1.5187029210855383e-06
41.07421875,9.431039746687922e-07
41.09375,4.794209515570824e-07
41.11328125,8.073816600833757e-07
41.1328125,1.8306762203273082e-06
41.15234375,8.953815831547109e-07
41.171875,7.407503211862744e-07
41.19140625,9.962416013533535e-07
41.2109375,1.2842358029860393e-06
41.23046875,5.720845882920433e-07
41.25,4.583797630031859e-07
41.26953125,4.4305247346098266e-07
41.2890625,6.972602085312908e-07
41.30859375,7.151268267419222e-07
41.328125,6.260285500948328e-07
41.34765625,1.065632741784778e-06
41.3671875,1.096897994178215e-06
41.38671875,8.196304422205369e-07
41.40625,3.541985973361903e-07
41.42578125,3.3503812505344205e-07
41.4453125,3.931170186531562e-07
41.46484375,6.508913669173049e-07
41.484375,6.48508695253366e-07
41.50390625,4.1851013766702275e-07
41.5234375,7.065508583259354e-07
41.54296875,6.869417134010721e-07
41.5625,5.933042326215496e-07
41.58203125,3.26526296279467e-07
41.6015625,7.510490932043271e-07
41.62109375,4.5603781852014205e-07
41.640625,9.128337686563767e-07
41.66015625,1.659690052724656e-06
41.6796875,9.444249698265075e-07
41.69921875,1.1175669438390744e-06
41.71875,8.628098006501158e-07
41.73828125,7.198739490413644e-07
41.7578125,1.102638770486266e-06
41.77734375,8.376421789931719e-07
41.796875,8.964980472112888e-07
41.81640625,6.231525594373739e-07
41.8359375,8.52367134805723e-07
41.85546875,1.629066238513044e-06
41.875,1.0845292256317887e-06
41.89453125,7.407343597159662e-07
41.9140625,8.114993680710432e-07
41.93359375,1.22085154744342e-06
41.953125,5.127068686606794e-07
41.97265625,8.795764923301708e-07
41.9921875,7.943399522419035e-07
42.01171875,4.428006768809274e-07
42.03125,2.97027128179188e-07
42.05078125,3.5472000145138623e-07
42.0703125,6.003204732212545e-07
42.08984375,5.072712548358896e-07
42.109375,4.466190288997065e-07
42.12890625,1.204915203236206e-06
42.1484375,9.828939324970774e-07
42.16796875,7.877339283059641e-07
42.1875,9.537037570819683e-07
42.20703125,5.95228216798117e-07
42.2265625,9.600581436888244e-07
42.24609375,5.967288448124504e-07
42.265625,3.838122274652387e-07
42.28515625,3.3916050389370896e-07
42.3046875,3.700378060187477e-07
42.32421875,5.079226116560867e-07
42.34375,4.506583301585057e-07
42.36328125,6.596412959495607e-07
42.3828125,9.094946063516237e-07
42.40234375,7.16053439179287e-07
42.421875,8.441322300397099e-07
42.44140625,1.0943865192757266e-06
42.4609375,1.0240715474594178e-06
42.48046875,7.821289482240211e-07
42.5,9.585921917982322e-07
42.51953125,9.845201311056368e-07
42.5390625,8.881798813283951e-07
42.55859375,6.726017111290948e-07
42.578125,4.318088596717806e-07
42.59765625,3.698121127908234e-07
42.6171875,7.290540233973038e-07
42.63671875,1.124350187920881e-06
42.65625,5.628714130364329e-07
42.67578125,4.78529018162662e-07
42.6953125,5.048862357393527e-07
42.71484375,4.448815037336564e-07
42.734375,6.677313773378234e-07
42.75390625,5.22533310156864e-07
42.7734375,6.892314930496858e-07
42.79296875,8.767880561591829e-07
42.8125,7.836317188644093e-07
42.83203125,6.525769442811628e-07
42.8515625,4.770141826418583e-07
42.87109375,3.5111214516326155e-07
42.890625,3.3002336043398993e-07
42.91015625,4.6058680384019005e-07
42.9296875,5.449356219854447e-07
42.94921875,2.9522354419237046e-07
42.96875,5.056734105733945e-07
42.98828125,7.371984076608178e-07
43.0078125,6.243941681565932e-07
43.02734375,1.0176499166372335e-06
43.046875,5.61520056205686e-07
43.06640625,3.8083838685588215e-07
43.0859375,6.589102229405883e-07
43.10546875,9.65794371756853e-07
43.125,9.960501553626106e-07
43.14453125,6.012589881172584e-07
43.1640625,2.48840253383708e-07
43.18359375,2.992793001251246e-07
43.203125,4.5278044035425635e-07
43.22265625,6.367782088386602e-07
43.2421875,5.524004829934981e-07
43.26171875,1.0051241646279147e-06
43.28125,9.268029160873994e-07
43.30078125,1.2067883954187053e-06
43.3203125,5.796493988588202e-07
43.33984375,2.5456627882026674e-07
43.359375,3.345434089098982e-07
43.37890625,8.123732334947433e-07
43.3984375,7.629860828812471e-07
43.41796875,6.347460475050107e-07
43.4375,4.03637652330311e-07
43.45703125,7.33525332380638e-07
43.4765625,5.613599435770836e-07
43.49609375,8.288295077091662e-07
43.515625,4.819180833103324e-07
43.53515625,6.482317770222909e-07
43.5546875,5.515615535113614e-07
43.57421875,7.574411753384245e-07
43.59375,6.398633212799047e-07
43.61328125,4.6913732880830933e-07
43.6328125,9.262153832325549e-07
43.65234375,6.972316406718449e-07
43.671875,6.408849440113506e-07
43.69140625,7.417598837378099e-07
43.7109375,7.826049172561418e-07
43.73046875,7.506771846243082e-07
43.75,3.996134902159181e-07
43.76953125,5.994204817324315e-07
43.7890625,6.680802638991224e-07
43.80859375,3.0286569352966617e-07
43.828125,3.181894578854532e-07
43.84765625,6.98316984317734e-07
43.8671875,1.2192865606987807e-06
43.88671875,6.1957479806226e-07
43.90625,4.428654329251853e-07
43.92578125,4.35693938684499e-07
43.9453125,3.9779847239425116e-07
43.96484375,4.000861439924791e-07
43.984375,8.503562145339194e-07
44.00390625,9.105573889246607e-07
44.0234375,8.8273346090039e-07
44.04296875,5.64519027010277e-07
44.0625,7.837316279838516e-07
44.08203125,7.676729044577914e-07
44.1015625,7.360725135018456e-07
44.12109375,3.007245985065762e-07
44.140625,8.701113225484047e-07
44.16015625,8.481906203112245e-07
44.1796875,9.935142186443647e-07
44.19921875,7.977264717930803e-07
44.21875,4.028012351971355e-07
44.23828125,4.770546071692708e-07
44.2578125,1.1066571257810122e-06
44.27734375,6.482644764566838e-07
44.296875,5.604583992235377e-07
44.31640625,8.871406484037094e-07
44.3359375,1.1365025226810298e-06
44.35546875,1.2052897320654015e-06
44.375,1.1726084724430495e-06
44.39453125,4.769517972145107e-07
44.4140625,2.8120620096410354e-07
44.43359375,5.140931008850862e-07
44.453125,8.551503995649863e-07
44.47265625,8.67480001370835e-07
44.4921875,7.763585463285042e-07
44.51171875,4.5741245096818477e-07
44.53125,6.165442542391158e-07
44.55078125,3.8284647112635564e-07
44.5703125,2.63029666561656e-07
44.58984375,3.4446177784756805e-07
44.609375,6.05248916038264e-07
44.62890625,4.3894796990121086e-07
44.6484375,3.2577465274818587e-07
44.66796875,7.71670211786154e-07
44.6875,1.361600314657335e-06
44.70703125,9.393166048047989e-07
44.7265625,3.536397786911287e-07
44.74609375,4.0005954446298226e-07
44.765625,9.33615952973555e-07
44.78515625,6.985672908260141e-07
44.8046875,8.195746684712325e-07
44.82421875,1.263514015244917e-06
44.84375,9.746530623796765e-07
44.86328125,3.976595813787101e-07
44.8828125,3.532903578641465e-07
44.90234375,6.302071300942649e-07
44.921875,1.4908695918190249e-06
44.94140625,8.687127304839174e-07
44.9609375,3.545994606112908e-07
44.98046875,5.558186637304549e-07
45.0,4.6595106132433013e-07
45.01953125,3.591694939303902e-07
45.0390625,6.922700384265686e-07
45.05859375,7.838575566462766e-07
45.078125,5.49948760494581e-07
45.09765625,3.654004585029097e-07
45.1171875,3.279445253890454e-07
45.13671875,3.7930726467390354e-07
45.15625,6.030513666599923e-07
45.17578125,5.663601929651704e-07
45.1953125,7.188939997029189e-07
45.21484375,6.297382778979173e-07
45.234375,5.319034378323014e-07
45.25390625,5.133330250019075e-07
45.2734375,7.542045810886294e-07
45.29296875,5.75009856226619e-07
45.3125,6.304960274718218e-07
45.33203125,4.6297475249579406e-07
45.3515625,6.343579100449803e-07
45.37109375,7.257133099270816e-07
45.390625,5.605144250861791e-07
45.41015625,4.987630936846642e-07
45.4296875,8.899568334094995e-07
45.44921875,1.4200642401252576e-06
45.46875,6.193098597502646e-07
45.48828125,4.6786375259322404e-07
45.5078125,5.86689317597843e-07
45.52734375,6.557847583650576e-07
45.546875,3.3443545582245576e-07
45.56640625,4.2794254192381713e-07
45.5859375,6.945609755072019e-07
45.60546875,6.062957391690209e-07
45.625,4.869253783226465e-07
45.64453125,4.2194267619682017e-07
45.6640625,5.769796889930088e-07
45.68359375,3.6328933179216096e-07
45.703125,9.302496967166761e-07
45.72265625,9.936523737368973e-07
45.7421875,5.060998745199685e-07
45.76171875,7.311459234255223e-07
45.78125,6.591013381114395e-07
45.80078125,5.938352318528927e-07
45.8203125,1.0018697988268941e-06
45.83984375,1.3457386093946376e-06
45.859375,1.2659623978780366e-06
45.87890625,6.780199359129477e-07
45.8984375,7.109025225037319e-07
45.91796875,9.225741013370504e-07
45.9375,8.530286223827697e-07
45.95703125,6.988659811892507e-07
45.9765625,5.718731632798015e-07
45.99609375,5.88126249039852e-07
46.015625,6.866998647605296e-07
46.03515625,3.261442833214951e-07
46.0546875,3.062310807758357e-07
46.07421875,7.056905937555688e-07
46.09375,6.071518962616598e-07
46.11328125,4.5236482172132624e-07
46.1328125,4.7666122499746666e-07
46.15234375,5.991747551721331e-07
46.171875,8.236109845808277e-07
46.19140625,5.713686596610606e-07
46.2109375,5.080934040026024e-07
46.23046875,3.548791773706621e-07
46.25,4.916478049576105e-07
46.26953125,8.780637384965649e-07
46.2890625,1.1237009821514494e-06
46.30859375,8.732459627008472e-07
46.328125,6.63673681774632e-07
46.34765625,6.863393838430251e-07
46.3671875,5.846261673320803e-07
46.38671875,5.934338041981086e-07
46.40625,5.259105890490883e-07
46.42578125,1.355064450115679e-06
46.4453125,1.1402631999810972e-06
46.46484375,7.406024549437486e-07
46.484375,9.973835004382742e-07
46.50390625,1.0416235434792253e-06
46.5234375,6.910943352767095e-07
46.54296875,8.947301785715739e-07
46.5625,3.7862329778048446e-07
46.58203125,2.9587263868514494e-07
46.6015625,5.944837321983666e-07
46.62109375,5.1068885806264e-07
46.640625,9.116460819985343e-07
46.66015625,9.102401449386368e-07
46.6796875,5.022175423337857e-07
46.69921875,4.53508745822295e-07
46.71875,8.063097476175517e-07
46.73828125,1.0316662242795877e-06
46.7578125,8.255707296446206e-07
46.77734375,8.156668178846761e-07
46.796875,6.690611675550516e-07
46.81640625,4.386155831950181e-07
46.8359375,1.2776519733626455e-06
46.85546875,9.243854018081478e-07
46.875,5.675254611028005e-07
46.89453125,4.6096202740241367e-07
46.9140625,3.8693055023285827e-07
46.93359375,7.593940014387184e-07
46.953125,1.183135770466248e-06
46.97265625,6.839912906092504e-07
46.9921875,4.489491836029955e-07
47.01171875,6.337883531762778e-07
47.03125,1.1820884703933803e-06
47.05078125,7.487173421160529e-07
47.0703125,1.0183415088653774e-06
47.08984375,5.673215413966105e-07
47.109375,4.1686779541336234e-07
47.12890625,5.35076222603654e-07
47.1484375,6.050535806657669e-07
47.16796875,5.218348389035238e-07
47.1875,5.318860189926825e-07
47.20703125,6.203713568658823e-07
47.2265625,3.249744621646268e-07
47.24609375,1.9942073002308577e-07
47.265625,4.567250553253287e-07
47.28515625,4.6503076230122894e-07
47.3046875,4.260486229583504e-07
47.32421875,7.796289810731631e-07
47.34375,1.175582160702606e-06
47.36328125,9.761446861751405e-07
47.3828125,8.815037614122645e-07
47.40234375,5.225862512004822e-07
47.421875,4.7524317006919674e-07
47.44140625,5.666402142648977e-07
47.4609375,4.1806804976018597e-07
47.48046875,3.431852995323156e-07
47.5,5.200304553753999e-07
47.51953125,1.0879202855182567e-06
47.5390625,7.881438244693423e-07
47.55859375,6.481430690712281e-07
47.578125,7.21990901447188e-07
47.59765625,9.179053983504087e-07
47.6171875,9.529529613629186e-07
47.63671875,7.081807187708263e-07
47.65625,7.095866173315419e-07
47.67578125,4.136410417931276e-07
47.6953125,8.789123606757958e-07
47.71484375,7.753787905051543e-07
47.734375,4.6461488137603366e-07
47.75390625,7.423762597475729e-07
47.7734375,1.4243370605981025e-06
47.79296875,9.723835262352223e-07
47.8125,8.412037032104545e-07
47.83203125,3.4157647167897396e-07
47.8515625,5.223443028743655e-07
47.87109375,7.711391606119136e-07
47.890625,3.9493502037092457e-07
47.91015625,4.0370213687451484e-07
47.9296875,5.814556479837776e-07
47.94921875,7.116205467226484e-07
47.96875,1.05385857928923e-06
47.98828125,9.362740352914225e-07
48.0078125,1.0421293861895323e-06
48.02734375,5.411577315788548e-07
48.046875,4.6414576688839487e-07
48.06640625,3.8653881487200084e-07
48.0859375,2.454554799784864e-07
48.10546875,8.314726904393026e-07
48.125,5.816533354816713e-07
48.14453125,4.34219737402854e-07
48.1640625,3.4301586784924995e-07
48.18359375,5.954613092656544e-07
48.203125,6.331852079329815e-07
48.22265625,6.488150599126829e-07
48.2421875,7.238752483555247e-07
48.26171875,1.186031697840217e-06
48.28125,8.386693263036603e-07
48.30078125,8.943735583115131e-07
48.3203125,8.942910417485948e-07
48.33984375,3.4717908022376965e-07
48.359375,3.643151583710575e-07
48.37890625,5.408978307162225e-07
48.3984375,5.220529813530454e-07
48.41796875,4.335660120607791e-07
48.4375,3.815340895954671e-07
48.45703125,4.888027957050645e-07
48.4765625,8.66259567453211e-07
48.49609375,6.578886615942073e-07
48.515625,8.738193778585461e-07
48.53515625,7.377871712263644e-07
48.5546875,7.455097807191619e-07
48.57421875,9.613136371651776e-07
48.59375,7.676302292555895e-07
48.61328125,7.381311655923515e-07
48.6328125,6.615548532702186e-07
48.65234375,4.7541457960875525e-07
48.671875,7.593510762482814e-07
48.69140625,4.030264118886564e-07
48.7109375,4.653156145486165e-07
48.73046875,5.43427346210727e-07
48.75,3.894890274945911e-07
48.76953125,3.1375061384486535e-07
48.7890625,3.439649454320758e-07
48.80859375,4.1116027056416535e-07
48.828125,4.1131817684601106e-07
48.84765625,5.074636618318562e-07
48.8671875,8.103396448036484e-07
48.88671875,7.277673957415185e-07
48.90625,6.821533859985199e-07
48.92578125,7.438089423621315e-07
48.9453125,4.393798194034759e-07
48.96484375,2.904745407142397e-07
48.984375,2.985840027970778e-07
49.00390625,3.538606613312756e-07
49.0234375,5.904506864823883e-07
49.04296875,6.396831800685933e-07
49.0625,3.4954727996406514e-07
49.08203125,3.1396010142668796e-07
49.1015625,6.078485463708881e-07
49.12109375,4.5873847713409693e-07
49.140625,3.465657477532114e-07
49.16015625,4.839320349366143e-07
49.1796875,5.396305582457674e-07
49.19921875,6.266831826492736e-07
49.21875,1.3293027948276188e-06
49.23828125,8.810802484828392e-07
49.2578125,3.30420254310719e-07
49.27734375,7.11824880625112e-07
49.296875,7.094560476549875e-07
49.31640625,5.613875429776877e-07
49.3359375,5.183805857001805e-07
49.35546875,5.098124547626541e-07
49.375,9.521174394735256e-07
49.39453125,9.584032932739304e-07
49.4140625,5.139821068188879e-07
49.43359375,3.7897277481176166e-07
49.453125,4.911461120325141e-07
49.47265625,3.956712298463106e-07
49.4921875,4.174258216197555e-07
49.51171875,3.6668081317183735e-07
49.53125,5.94452840465543e-07
49.55078125,5.551694090973816e-07
49.5703125,5.89261359888083e-07
49.58984375,7.779287129777513e-07
49.609375,6.132892480749822e-07
49.62890625,7.477586175476903e-07
49.6484375,4.17483372875612e-07
49.66796875,7.472082730517426e-07
49.6875,1.1426624569671603e-06
49.70703125,9.100031951689962e-07
49.7265625,2.8465246855969677e-07
49.74609375,2.2052706758023613e-07
49.765625,4.780120714350769e-07
49.78515625,5.307445337972407e-07
49.8046875,5.786920323415112e-07
49.82421875,5.200421127521095e-07
49.84375,4.5441393140654513e-07
49.86328125,6.291462254204252e-07
49.8828125,7.026505983046659e-07
49.90234375,9.372806509777539e-07
49.921875,5.501087376160887e-07
49.94140625,4.899122177321529e-07
49.9609375,7.554965031568179e-07
49.98046875,6.181735012956026e-07
50.0,4.3584861306355614e-07
50.01953125,6.650730047778087e-07
50.0390625,7.900845575735196e-07
50.05859375,1.0742226484227762e-06
50.078125,8.174587830231237e-07
50.09765625,7.484506199015751e-07
50.1171875,5.990508721067606e-07
50.13671875,5.074248028326544e-07
50.15625,2.494517839921872e-07
50.17578125,5.493466274946549e-07
50.1953125,6.133045720663011e-07
50.21484375,5.404959906689631e-07
50.234375,7.913724808404722e-07
50.25390625,4.6115034430679597e-07
50.2734375,5.185942273044854e-07
50.29296875,4.484114477521481e-07
50.3125,6.071130703086502e-07
50.33203125,6.124153908646302e-07
50.3515625,5.620844805841728e-07
50.37109375,3.997246105044687e-07
50.390625,5.300505758512279e-07
50.41015625,6.48442614131878e-07
50.4296875,3.522120526566064e-07
50.44921875,3.065044407195525e-07
50.46875,3.937925506306637e-07
50.48828125,4.1585266273842583e-07
50.5078125,3.175240157277304e-07
50.52734375,5.10316813970968e-07
50.546875,7.3901018025245e-07
50.56640625,4.5396370828471544e-07
50.5859375,3.316673908432546e-07
50.60546875,3.8051722387158574e-07
50.625,5.961040234826998e-07
50.64453125,4.957265953967172e-07
50.6640625,5.096620524571179e-07
50.68359375,8.298456870725133e-07
50.703125,7.973787598744668e-07
50.72265625,3.6874581561231586e-07
50.7421875,4.309823968839819e-07
50.76171875,4.605255614951208e-07
50.78125,5.155006903262801e-07
50.80078125,5.952096535296765e-07
50.8203125,4.3552148752699157e-07
50.83984375,3.8284359696916745e-07
50.859375,4.688987123371985e-07
50.87890625,5.300126811792809e-07
50.8984375,8.10410797610835e-07
50.91796875,6.429971954539419e-07
50.9375,5.134639983223705e-07
50.95703125,2.002488474816614e-07
50.9765625,3.4518860389058494e-07
50.99609375,6.454545945046826e-07
51.015625,5.7967475917784e-07
51.03515625,3.609313578587896e-07
51.0546875,1.866229406915295e-07
51.07421875,6.835073850269687e-07
51.09375,1.0055683502787193e-06
51.11328125,8.276044474870096e-07
51.1328125,1.1130413881162525e-06
51.15234375,9.461977154150123e-07
51.171875,7.084388714833683e-07
51.19140625,6.061147554209627e-07
51.2109375,8.435211465358157e-07
51.23046875,6.501721315777439e-07
51.25,9.18182299096181e-07
51.26953125,4.323623018534121e-07
51.2890625,3.083329468090771e-07
51.30859375,4.623513880833297e-07
51.328125,6.29787330303669e-07
51.34765625,3.919594772245533e-07
51.3671875,3.609220552564954e-07
51.38671875,5.632310983757634e-07
51.40625,1.322036434174506e-06
51.42578125,9.153392201130968e-07
51.4453125,3.5606616044630804e-07
51.46484375,6.435618213668425e-07
51.484375,4.741172398188419e-07
51.50390625,5.056852400871955e-07
51.5234375,6.379035054980601e-07
51.54296875,3.5236805417591626e-07
51.5625,5.150737469494253e-07
51.58203125,5.570829597437085e-07
51.6015625,4.6163193477139964e-07
51.62109375,3.389922332491453e-07
51.640625,4.5078207926820074e-07
51.66015625,7.14533855169242e-07
51.6796875,5.047094444500723e-07
51.69921875,2.726496301922433e-07
51.71875,2.275465493559156e-07
51.73828125,3.2868787324633923e-07
51.7578125,4.4504466183820145e-07
51.77734375,2.574339313389625e-07
51.796875,4.5946834021419736e-07
51.81640625,7.534163074601425e-07
51.8359375,8.94239476674042e-07
51.85546875,4.4584270936401453e-07
51.875,3.4640798207581207e-07
51.89453125,6.078245761696415e-07
51.9140625,9.220278412745771e-07
51.93359375,6.051370485298304e-07
51.953125,3.2903517356554574e-07
51.97265625,5.419072035145714e-07
51.9921875,3.6393595038577495e-07
52.01171875,9.610128844349117e-07
52.03125,1.162103493804936e-06
52.05078125,1.29787144064762e-06
52.0703125,6.40148309324481e-07
52.08984375,5.300492449826149e-07
52.109375,4.391046968578213e-07
52.12890625,1.9596026417756883e-07
52.1484375,5.960804696987274e-07
52.16796875,8.30047770223563e-07
52.1875,1.0454207152435375e-06
52.20703125,5.713404513690942e-07
52.2265625,4.192156045580983e-07
52.24609375,2.0382840984544655e-07
52.265625,2.748304180974956e-07
52.28515625,1.591937980093489e-07
52.3046875,3.6705361431021097e-07
52.32421875,3.6390721322177444e-07
52.34375,8.030892730175305e-07
52.36328125,9.569799411365308e-07
52.3828125,5.684997236814967e-07
52.40234375,5.271926241692003e-07
52.421875,7.157833538631471e-07
52.44140625,6.833469500181948e-07
52.4609375,3.668147161339596e-07
52.48046875,4.463582836423603e-07
52.5,2.713481684880606e-07
52.51953125,3.4599909121763584e-07
52.5390625,4.271555719034231e-07
52.55859375,5.686196655972906e-07
52.578125,4.789740990309946e-07
52.59765625,5.14814099920773e-07
52.6171875,1.062915900609965e-06
52.63671875,1.0247100857006927e-06
52.65625,7.897594487763321e-07
52.67578125,7.464641125934966e-07
52.6953125,4.550337433266941e-07
52.71484375,6.627811123380418e-07
52.734375,7.023036573733478e-07
52.75390625,2.4602031678062113e-07
52.7734375,3.256940964409978e-07
52.79296875,5.68515860191639e-07
52.8125,3.8084797213366135e-07
52.83203125,4.0027360719952685e-07
52.8515625,7.120584609744317e-07
52.87109375,2.642516735845056e-07
52.890625,1.8521431140022113e-07
52.91015625,2.5023254685716395e-07
52.9296875,2.9110575075678953e-07
52.94921875,3.884624365903023e-07
52.96875,3.7740700946300223e-07
52.98828125,4.895919644304968e-07
53.0078125,2.713788109587521e-07
53.02734375,2.4529955066814903e-07
53.046875,3.801298451288758e-07
53.06640625,6.365600760134622e-07
53.0859375,4.025743356724457e-07
53.10546875,7.345914973338295e-07
53.125,9.224495627181606e-07
53.14453125,6.738258758173598e-07
53.1640625,5.988703295379295e-07
53.18359375,5.893963836733492e-07
53.203125,6.272285406025798e-07
53.22265625,3.3203066131974557e-07
53.2421875,4.747679861766165e-07
53.26171875,6.171249576735287e-07
53.28125,4.4699171840236314e-07
53.30078125,6.643586978982081e-07
53.3203125,4.315614138706781e-07
53.33984375,2.1710194482721173e-07
53.359375,1.664576808410847e-07
53.37890625,4.2707475889512486e-07
53.3984375,7.457420911678084e-07
53.41796875,7.880825439751512e-07
53.4375,1.0793844758770112e-06
53.45703125,6.519021067149902e-07
53.4765625,7.872481102702415e-07
53.49609375,4.772184787638233e-07
53.515625,2.391271465557075e-07
53.53515625,5.970937157474335e-07
53.5546875,4.7650974018653813e-07
53.57421875,5.283226249186193e-07
53.59375,5.152611082177662e-07
53.61328125,6.397102552041754e-07
53.6328125,4.970486443451807e-07
53.65234375,4.662916827722985e-07
53.671875,2.994633112325823e-07
53.69140625,5.314951500931413e-07
53.7109375,1.1833370719288043e-06
53.73046875,9.297397539791185e-07
53.75,6.558498898598983e-07
53.76953125,5.622447134111795e-07
53.7890625,8.637966355150599e-07
53.80859375,7.824650373541616e-07
53.828125,4.672958015713358e-07
53.84765625,5.355851017156237e-07
53.8671875,5.257043170173652e-07
53.88671875,5.014462509016886e-07
53.90625,4.924509059669465e-07
53.92578125,4.442135942068133e-07
53.9453125,4.310729861259472e-07
53.96484375,7.858582926459809e-07
53.984375,7.152819801626069e-07
54.00390625,6.77282141021712e-07
54.0234375,5.565544288562675e-07
54.04296875,4.288271666904714e-07
54.0625,4.98485005274527e-07
54.08203125,4.1462280725927235e-07
54.1015625,3.8055351665757836e-07
54.12109375,7.025085844691064e-07
54.140625,5.485860898117501e-07
54.16015625,3.461059711489188e-07
54.1796875,5.539451717311612e-07
54.19921875,4.7563625600035063e-07
54.21875,6.732811587542954e-07
54.23828125,4.4586193884545623e-07
54.2578125,3.181222217947673e-07
54.27734375,4.866471527940727e-07
54.296875,3.1916288676089345e-07
54.31640625,5.46859939043971e-07
54.3359375,6.545316515366917e-07
54.35546875,6.788823230551104e-07
54.375,4.4244933388900175e-07
54.39453125,4.3719790781406823e-07
54.4140625,5.254875192373809e-07
54.43359375,3.3720956132758516e-07
54.453125,3.0466879144493926e-07
54.47265625,3.0336293106292775e-07
54.4921875,5.305248802724602e-07
54.51171875,4.6576543024178345e-07
54.53125,3.7987894191057943e-07
54.55078125,6.433260250377255e-07
54.5703125,5.33422787171761e-07
54.58984375,6.865819466253616e-07
54.609375,1.2506790306692214e-06
54.62890625,7.684252970454666e-07
54.6484375,3.995088646415972e-07
54.66796875,4.671261078202381e-07
54.6875,1.1214044755104756e-06
54.70703125,1.0307766668579792e-06
54.7265625,7.450263524750106e-07
54.74609375,5.266967857936275e-07
54.765625,3.9543117571457337e-07
54.78515625,7.474267021155726e-07
54.8046875,4.82539342773644e-07
54.82421875,9.99050159057379e-07
54.84375,6.881601489337362e-07
54.86328125,2.679961401041401e-07
54.8828125,2.9919246633607993e-07
54.90234375,5.141739786237588e-07
54.921875,4.701688525745674e-07
54.94140625,3.5695019035759034e-07
54.9609375,3.496902171574922e-07
54.98046875,4.5548249391527616e-07
55.0,8.53524755035573e-07
55.01953125,1.6223142381774385e-06
55.0390625,9.366469614566065e-07
55.05859375,4.232601490137469e-07
55.078125,3.8029054526878303e-07
55.09765625,3.929926696013468e-07
55.1171875,6.754834901815314e-07
55.13671875,9.150207089633743e-07
55.15625,5.135500789331192e-07
55.17578125,4.051726239928992e-07
55.1953125,4.2206139443228267e-07
55.21484375,8.472229030249817e-07
55.234375,7.039294974597084e-07
55.25390625,6.49176272117609e-07
55.2734375,6.808014224682901e-07
55.29296875,5.804145891943594e-07
55.3125,3.6939877058196256e-07
55.33203125,2.479548181079436e-07
55.3515625,3.777067155849623e-07
55.37109375,3.7349265448691947e-07
55.390625,6.539729543391521e-07
55.41015625,1.0105181510938307e-06
55.4296875,1.1767389706672244e-06
55.44921875,7.328090842124298e-07
55.46875,5.441316282553973e-07
55.48828125,2.9942826984097443e-07
55.5078125,2.4387699425475917e-07
55.52734375,4.838769683438321e-07
55.546875,6.477549553749206e-07
55.56640625,7.097585175798103e-07
55.5859375,5.123923493176468e-07
55.60546875,6.730540535492505e-07
55.625,6.838239043762439e-07
55.64453125,3.1927229714921835e-07
55.6640625,4.795368458389211e-07
55.68359375,4.906916634968064e-07
55.703125,2.0628566434176323e-07
55.72265625,3.375215567468299e-07
55.7421875,3.581780074989578e-07
55.76171875,5.250057184520476e-07
55.78125,4.7619439622474546e-07
55.80078125,7.137543839488348e-07
55.8203125,7.74474090805306e-07
55.83984375,4.6718918323114904e-07
55.859375,4.448217577731505e-07
55.87890625,4.880608759764254e-07
55.8984375,7.618185467138695e-07
55.91796875,8.238571855444213e-07
55.9375,8.942723899042096e-07
55.95703125,4.903970494060559e-07
55.9765625,5.421619600177182e-07
55.99609375,5.15084471927395e-07
56.015625,2.585318597929241e-07
56.03515625,2.580225183057756e-07
56.0546875,4.174120921971559e-07
56.07421875,7.03787918308858e-07
56.09375,2.3494405953836868e-07
56.11328125,2.9686475434614246e-07
56.1328125,6.313277710442228e-07
56.15234375,8.153987649378623e-07
56.171875,4.950917527697104e-07
56.19140625,5.134382048869186e-07
56.2109375,9.815085010618947e-07
56.23046875,5.707000844151575e-07
56.25,2.3550594568274511e-07
56.26953125,5.348872046096445e-07
56.2890625,7.446248913882168e-07
56.30859375,5.408116883538132e-07
56.328125,5.483260015028524e-07
56.34765625,4.184360029230566e-07
56.3671875,6.15984181477695e-07
56.38671875,5.451898010147041e-07
56.40625,2.595013344197263e-07
56.42578125,3.314645765109564e-07
56.4453125,3.697032711242511e-07
56.46484375,5.904629283819915e-07
56.484375,9.486384448343862e-07
56.50390625,4.083331307165204e-07
56.5234375,4.1019092095334776e-07
56.54296875,3.3004088166120967e-07
56.5625,2.534340889713137e-07
56.58203125,3.040417990321124e-07
56.6015625,4.7610193587098583e-07
56.62109375,7.263275369121003e-07
56.640625,5.382176229681005e-07
56.66015625,4.014016512503926e-07
56.6796875,1.5881053545617993e-07
56.69921875,1.8034510705469187e-07
56.71875,4.347775860721359e-07
56.73828125,4.270814605587606e-07
56.7578125,3.950121211097584e-07
56.77734375,5.314868815573487e-07
56.796875,7.810250851479739e-07
56.81640625,7.903980530011768e-07
56.8359375,7.337052615295217e-07
56.85546875,5.356596787690507e-07
56.875,6.592454857144509e-07
56.89453125,4.083558260928859e-07
56.9140625,6.682249521486319e-07
56.93359375,6.704489356038673e-07
56.953125,5.292220722248001e-07
56.97265625,2.736352445732284e-07
56.9921875,2.5472303217363274e-07
57.01171875,2.5954221321419143e-07
57.03125,2.0536681195795794e-07
57.05078125,3.9984254248965807e-07
57.0703125,1.0131119733469733e-06
57.08984375,6.594692358950403e-07
57.109375,2.880590192048923e-07
57.12890625,3.2441708683948414e-07
57.1484375,4.4119955421584144e-07
57.16796875,5.99301632791983e-07
57.1875,3.920909438199768e-07
57.20703125,3.025072553932632e-07
57.2265625,2.7052776117253633e-07
57.24609375,2.649811557325534e-07
57.265625,6.128813453012629e-07
57.28515625,4.657089864236504e-07
57.3046875,2.121562728276702e-07
57.32421875,3.732793193285038e-07
57.34375,4.1661896584368736e-07
57.36328125,5.838726934184222e-07
57.3828125,7.4521866433278e-07
57.40234375,8.940644372132259e-07
57.421875,7.083797069066027e-07
57.44140625,5.492394322904626e-07
57.4609375,8.851391312916049e-07
57.48046875,1.2149875154810539e-06
57.5,1.080083466482855e-06
57.51953125,4.85914068610116e-07
57.5390625,3.424446895070279e-07
57.55859375,3.9966759033144497e-07
57.578125,3.3994050588465465e-07
57.59765625,4.1732975716689044e-07
57.6171875,4.4810532882670876e-07
57.63671875,4.062039252580386e-07
57.65625,3.5757185114290805e-07
57.67578125,2.913154501546471e-07
57.6953125,6.11031106199911e-07
57.71484375,4.971933538645293e-07
57.734375,4.3591407405520717e-07
57.75390625,3.682356188835765e-07
57.7734375,5.094780312384106e-07
57.79296875,9.279934815333316e-07
57.8125,8.404845728836196e-07
57.83203125,7.716758242062901e-07
57.8515625,7.022510497009629e-07
57.87109375,4.5348619125406003e-07
57.890625,4.420230951672543e-07
57.91015625,4.3780049749042024e-07
57.9296875,7.446457981403994e-07
57.94921875,1.2287575868461517e-06
57.96875,5.999127551236929e-07
57.98828125,4.073811175684856e-07
58.0078125,5.993399659865675e-07
58.02734375,4.6343008105131213e-07
58.046875,6.4870505399361e-07
58.06640625,6.600923845969706e-07
58.0859375,4.2553228102659624e-07
58.10546875,3.6410995864671045e-07
58.125,2.6117009546728397e-07
58.14453125,4.560922088373291e-07
58.1640625,3.6036339952988685e-07
58.18359375,3.3755810623552945e-07
58.203125,5.847503538915771e-07
58.22265625,6.778663602711595e-07
58.2421875,4.637520963700214e-07
58.26171875,3.922270937434902e-07
58.28125,5.019535757976658e-07
58.30078125,3.4063052028216884e-07
58.3203125,3.613863893324492e-07
58.33984375,4.3170367465717773e-07
58.359375,5.591393887112911e-07
58.37890625,3.0465446327653615e-07
58.3984375,3.199389985811567e-07
58.41796875,1.7631968048869247e-07
58.4375,4.045581483535571e-07
58.45703125,6.225300346624302e-07
58.4765625,5.581194207880452e-07
58.49609375,5.925124522788928e-07
58.515625,6.335894479536461e-07
58.53515625,4.164564564593703e-07
58.5546875,5.989115149901622e-07
58.57421875,4.270403476487044e-07
58.59375,5.84162877949564e-07
58.61328125,4.660918673943559e-07
58.6328125,6.956414457204048e-07
58.65234375,5.628169101730714e-07
58.671875,2.1364141619859196e-07
58.69140625,3.0612078248123904e-07
58.7109375,4.1567532022744554e-07
58.73046875,5.106721126597831e-07
58.75,4.538205477702475e-07
58.76953125,4.744697336920492e-07
58.7890625,7.826353508650842e-07
58.80859375,5.054034349325044e-07
58.828125,5.426841211052806e-07
58.84765625,5.648819037206404e-07
58.8671875,5.445254280160648e-07
58.88671875,6.299248699295824e-07
58.90625,9.631306452515127e-07
58.92578125,6.270516942965659e-07
58.9453125,4.0854836369447266e-07
58.96484375,5.349165810270518e-07
58.984375,7.928323706276111e-07
59.00390625,9.631842665289577e-07
59.0234375,6.30087225814715e-07
59.04296875,3.192389574052447e-07
59.0625,4.4294649920907763e-07
59.08203125,6.077307954953843e-07
59.1015625,4.3763565294400747e-07
59.12109375,5.280224824694169e-07
59.140625,4.202975843935411e-07
59.16015625,2.510800556737576e-07
59.1796875,2.683073396925553e-07
59.19921875,3.658731480404294e-07
59.21875,3.201317734051237e-07
59.23828125,5.14267225896229e-07
59.2578125,5.742304070647164e-07
59.27734375,1.8986704728794665e-07
59.296875,4.025465279452206e-07
59.31640625,1.1447974302086194e-06
59.3359375,7.542742263408822e-07
59.35546875,6.389522916759165e-07
59.375,6.446724036526349e-07
59.39453125,4.134433424075755e-07
59.4140625,3.200001234465358e-07
59.43359375,5.068524042014313e-07
59.453125,6.555321989349277e-07
59.47265625,2.4551738626107036e-07
59.4921875,3.4052971779161896e-07
59.51171875,4.378847240288478e-07
59.53125,3.077061189465195e-07
59.55078125,5.141634372922201e-07
59.5703125,3.797058787489695e-07
59.58984375,3.718552565526522e-07
59.609375,7.751842469984124e-07
59.62890625,6.609778231405823e-07
59.6484375,3.698880341163301e-07
59.66796875,4.2690231154991323e-07
59.6875,5.33013129559927e-07
59.70703125,3.679075962300859e-07
59.7265625,3.329594570003883e-07
59.74609375,6.641646785150665e-07
59.765625,9.441866588566913e-07
59.78515625,3.920000339142229e-07
59.8046875,2.138572997218123e-07
59.82421875,2.1072043863051838e-07
59.84375,3.264346022899537e-07
59.86328125,4.935895271102258e-07
59.8828125,7.921095236470508e-07
59.90234375,5.440158803272846e-07
59.921875,3.797947579958557e-07
59.94140625,4.592837630911348e-07
59.9609375,2.528559588769273e-07
59.98046875,2.93680170569148e-07
60.0,2.663150198870811e-07
60.01953125,4.6443411669304356e-07
60.0390625,4.313252880907865e-07
60.05859375,2.291193117896603e-07
60.078125,6.191187895384887e-07
60.09765625,6.36497042391565e-07
60.1171875,3.76570554148224e-07
60.13671875,5.062381357880958e-07
60.15625,6.735758871218775e-07
60.17578125,3.93433060978314e-07
60.1953125,4.1068900046066094e-07
60.21484375,3.1307154003131466e-07
60.234375,9.700818943266165e-07
60.25390625,6.445648875509526e-07
60.2734375,4.0703845163290986e-07
60.29296875,3.8027010200296906e-07
60.3125,5.793854855723604e-07
60.33203125,9.084897317678271e-07
60.3515625,4.6852364612256287e-07
60.37109375,4.2573426076177403e-07
60.390625,4.411016214214358e-07
60.41015625,6.05216417008072e-07
60.4296875,3.281270340977742e-07
60.44921875,5.005197926748964e-07
60.46875,8.025732920710402e-07
60.48828125,3.6390737226342325e-07
60.5078125,1.5721106745736584e-07
60.52734375,1.8508016040445951e-07
60.546875,4.43796625058168e-07
60.56640625,5.25952882242158e-07
60.5859375,5.665225146276678e-07
60.60546875,6.641778465804044e-07
60.625,6.061914430391692e-07
60.64453125,5.020941313414675e-07
60.6640625,3.7570136315015255e-07
60.68359375,3.727511284782792e-07
60.703125,9.63596048622454e-07
60.72265625,1.3728406431600576e-06
60.7421875,7.64856572319234e-07
60.76171875,4.865469184726146e-07
60.78125,4.1688510394758115e-07
60.80078125,2.1259395231443739e-07
60.8203125,1.5011416810659477e-07
60.83984375,2.880766316235742e-07
60.859375,3.5135067223210125e-07
60.87890625,3.503254582185802e-07
60.8984375,3.925334552605223e-07
60.91796875,7.206109723479212e-07
60.9375,6.25380015693753e-07
60.95703125,6.722897992866258e-07
60.9765625,7.454318292640734e-07
60.99609375,4.3623243564616425e-07
61.015625,3.918208998433346e-07
61.03515625,5.480774924943379e-07
61.0546875,8.736678657639922e-07
61.07421875,6.211659676276251e-07
61.09375,6.604666632762271e-07
61.11328125,4.2166348387383075e-07
61.1328125,3.6740699366997006e-07
61.15234375,5.733099416356328e-07
61.171875,4.889453393259257e-07
61.19140625,2.20131978348133e-07
61.2109375,2.685240383080371e-07
61.23046875,5.810211687120793e-07
61.25,3.1908484302175055e-07
61.26953125,7.295811351376609e-07
61.2890625,6.298439383459036e-07
61.30859375,5.116891352421937e-07
61.328125,3.5801569493296753e-07
61.34765625,5.795409505419732e-07
61.3671875,8.161695019900295e-07
61.38671875,5.337705982618638e-07
61.40625,3.4126295291510696e-07
61.42578125,5.219783162111766e-07
61.4453125,4.3048769230238317e-07
61.46484375,3.688168959626746e-07
61.484375,4.757108743669832e-07
61.50390625,7.337117330212039e-07
61.5234375,8.262238519751222e-07
61.54296875,4.919668443615405e-07
61.5625,4.5220713874455884e-07
61.58203125,5.328713013737583e-07
61.6015625,6.476851194038472e-07
61.62109375,4.470285886975756e-07
61.640625,3.246605637046668e-07
61.66015625,3.4215166506327445e-07
61.6796875,5.656941673496487e-07
61.69921875,5.526208234634419e-07
61.71875,3.5093711464330194e-07
61.73828125,6.268207724787941e-07
61.7578125,7.865833442684266e-07
61.77734375,7.537761845770003e-07
61.796875,4.4297322456045073e-07
61.81640625,5.049765180373228e-07
61.8359375,5.684957684347742e-07
61.85546875,2.6232714926248977e-07
61.875,2.549706750364309e-07
61.89453125,1.6969589801807668e-07
61.9140625,2.118112419388834e-07
61.93359375,3.860340213342177e-07
61.953125,4.299707304233998e-07
61.97265625,4.4046798698608667e-07
61.9921875,6.899555093966451e-07
62.01171875,1.1292791417970315e-06
62.03125,8.853168437969103e-07
62.05078125,1.0891768815369585e-06
62.0703125,6.39058331437224e-07
62.08984375,4.777280662138486e-07
62.109375,3.726384473515161e-07
62.12890625,4.200536975249346e-07
62.1484375,8.117468998561735e-07
62.16796875,6.445592310661291e-07
62.1875,3.324519931685597e-07
62.20703125,1.7962674972086518e-07
62.2265625,4.320384369988246e-07
62.24609375,5.186840330665823e-07
62.265625,6.517921285275878e-07
62.28515625,5.348118468009215e-07
62.3046875,2.4391789695333174e-07
62.32421875,4.4323507390589264e-07
62.34375,6.838518938424471e-07
62.36328125,4.973164046358256e-07
62.3828125,6.543969571445041e-07
62.40234375,9.501694368948825e-07
62.421875,7.460159044515533e-07
62.44140625,4.233155908702535e-07
62.4609375,5.380058758847242e-07
62.48046875,4.177284525706908e-07
62.5,7.027758424165376e-07
62.51953125,6.12342929410158e-07
62.5390625,6.395114138808785e-07
62.55859375,9.146367028013957e-07
62.578125,4.6775589937551e-07
62.59765625,3.752572406910514e-07
62.6171875,4.460899074869507e-07
62.63671875,6.554756153414147e-07
62.65625,7.536787321672744e-07
62.67578125,4.101005908905701e-07
62.6953125,4.002762659617216e-07
62.71484375,1.4971440952507524e-07
62.734375,3.450480211389958e-07
62.75390625,8.395854530842669e-07
62.7734375,8.14208166243942e-07
62.79296875,3.676084465980126e-07
62.8125,2.2598053880968044e-07
62.83203125,2.528610022744459e-07
62.8515625,4.822205369144768e-07
62.87109375,5.562416608223032e-07
62.890625,4.962280898408116e-07
62.91015625,7.827064218083678e-07
62.9296875,7.780648429085965e-07
62.94921875,7.156390871529644e-07
62.96875,5.279465305830172e-07
62.98828125,3.090193381246229e-07
63.0078125,4.7329878615594546e-07
63.02734375,7.650851336263259e-07
63.046875,5.714744854450165e-07
63.06640625,5.057208900317142e-07
63.0859375,4.907692514094162e-07
63.10546875,5.295007390002086e-07
63.125,3.207005986103263e-07
63.14453125,5.912236139668667e-07
63.1640625,9.005943737294156e-07
63.18359375,6.970645940140922e-07
63.203125,6.644764233522605e-07
63.22265625,5.398312660056628e-07
63.2421875,7.502882978864028e-07
63.26171875,5.178983949304528e-07
63.28125,3.64162084890164e-07
63.30078125,7.102898951630246e-07
63.3203125,7.81665535093245e-07
63.33984375,5.481503271423767e-07
63.359375,2.2601133853400825e-07
63.37890625,1.8201398282110404e-07
63.3984375,1.8607051631736264e-07
63.41796875,3.899931784788754e-07
63.4375,5.740237045443954e-07
63.45703125,3.3797997338427203e-07
63.4765625,3.066567373129002e-07
63.49609375,9.22084718167218e-07
63.515625,7.271578280510882e-07
63.53515625,3.0663813674181485e-07
63.5546875,8.113528538428718e-07
63.57421875,6.043324477313718e-07
63.59375,5.201324065413379e-07
63.61328125,4.5172777753587287e-07
63.6328125,4.056439223073317e-07
63.65234375,2.940839810356161e-07
63.671875,2.519896742063129e-07
63.69140625,3.5348038512309817e-07
63.7109375,4.5019614822433503e-07
63.73046875,2.914161624416682e-07
63.75,1.728585735980585e-07
63.76953125,3.2263755179064e-07
63.7890625,3.6458426564093645e-07
63.80859375,2.760880153297168e-07
63.828125,2.24099001840438e-07
63.84765625,4.024098668703566e-07
63.8671875,4.1035035754094996e-07
63.88671875,2.7373603295714185e-07
63.90625,4.2182545614299546e-07
63.92578125,6.163196449204959e-07
63.9453125,9.292721567616531e-07
63.96484375,5.643114956327682e-07
63.984375,5.224546311164147e-07
64.00390625,3.046150767539794e-07
64.0234375,2.9902125596351336e-07
64.04296875,5.760786760114668e-07
64.0625,7.65206597295841e-07
64.08203125,4.94310711593252e-07
64.1015625,4.122791099072992e-07
64.12109375,4.437735722219633e-07
64.140625,6.628384018989009e-07
64.16015625,3.198974105023778e-07
64.1796875,1.228184414337157e-07
64.19921875,2.2082982089048868e-07
64.21875,2.38350247461931e-07
64.23828125,3.669403159009357e-07
64.2578125,4.425498224968297e-07
64.27734375,4.957088163138674e-07
64.296875,3.3891484908906903e-07
64.31640625,3.5884493181048294e-07
64.3359375,7.067073221407407e-07
64.35546875,7.532083688901368e-07
64.375,7.109448606038364e-07
64.39453125,1.0261423709136751e-06
64.4140625,6.186849182684625e-07
64.43359375,2.726833577905826e-07
64.453125,6.228865904400478e-07
64.47265625,4.55930368207931e-07
64.4921875,3.209502086055812e-07
64.51171875,5.209192924629148e-07
64.53125,5.073839758971491e-07
64.55078125,3.969400989976965e-07
64.5703125,7.426706481572531e-07
64.58984375,7.032720069162983e-07
64.609375,5.171516500908346e-07
64.62890625,8.490131825113463e-07
64.6484375,7.969591800958202e-07
64.66796875,4.771184972405861e-07
64.6875,6.443423782588676e-07
64.70703125,5.021746059689401e-07
64.7265625,1.1289493668638936e-06
64.74609375,9.534327308849577e-07
64.765625,5.457821028120632e-07
64.78515625,3.7509559440378613e-07
64.8046875,4.903067671380254e-07
64.82421875,4.962997315205268e-07
64.84375,2.0531426425891382e-07
64.86328125,3.180553260614527e-07
64.8828125,3.447158815131073e-07
64.90234375,6.502612059732764e-07
64.921875,6.17216722939438e-07
64.94140625,5.697538974618663e-07
64.9609375,3.310562197499298e-07
64.98046875,5.634300991982491e-07
65.0,8.156676211884784e-07
65.01953125,5.10906286057552e-07
65.0390625,3.43527430121207e-07
65.05859375,4.882109187481126e-07
65.078125,6.065639786519174e-07
65.09765625,5.80172856482553e-07
65.1171875,3.9448940304312736e-07
65.13671875,4.323430274846029e-07
65.15625,9.20473952718808e-07
65.17578125,8.373112467535562e-07
65.1953125,4.7395900842997694e-07
65.21484375,4.4689254094446784e-07
65.234375,4.94018278018653e-07
65.25390625,3.658322743321352e-07
65.2734375,2.615721139727184e-07
65.29296875,5.347804892836566e-07
65.3125,5.582108399547867e-07
65.33203125,5.319992918184184e-07
65.3515625,6.205794448493756e-07
65.37109375,4.2256574098723057e-07
65.390625,4.1247599704880925e-07
65.41015625,4.3287670643816105e-07
65.4296875,8.225915426610854e-07
65.44921875,6.137702927460108e-07
65.46875,6.607641888660851e-07
65.48828125,4.830652623364349e-07
65.5078125,3.0298172447833966e-07
65.52734375,3.645192156728799e-07
65.546875,5.45435901690199e-07
65.56640625,3.703215556543662e-07
65.5859375,7.34346275700968e-07
65.60546875,5.187449611124151e-07
65.625,4.784621094881561e-07
65.64453125,5.12298094327143e-07
65.6640625,4.4896411652018815e-07
65.68359375,3.5013533484379844e-07
65.703125,3.006627226569439e-07
65.72265625,4.0419803962443725e-07
65.7421875,2.983392425145605e-07
65.76171875,4.117570969387701e-07
65.78125,3.4462779420777684e-07
65.80078125,3.75874361173621e-07
65.8203125,3.853212265288341e-07
65.83984375,4.6614427588439617e-07
65.859375,5.485415480976421e-07
65.87890625,3.9363742386737497e-07
65.8984375,8.009289812507887e-07
65.91796875,3.2879282556394104e-07
65.9375,3.4783634847601336e-07
65.95703125,7.136137250031463e-07
65.9765625,7.696135029575968e-07
65.99609375,4.988616210741463e-07
66.015625,5.343465785568315e-07
66.03515625,5.875863040499439e-07
66.0546875,4.806879746957476e-07
66.07421875,3.536053269220494e-07
66.09375,9.685050678556386e-07
66.11328125,7.345927741824816e-07
66.1328125,2.513645804554241e-07
66.15234375,5.394596954029834e-07
66.171875,7.197087024602329e-07
66.19140625,4.6487333412440344e-07
66.2109375,3.595463845618665e-07
66.23046875,2.123156569598385e-07
66.25,3.1647563474731666e-07
66.26953125,3.948131005457063e-07
66.2890625,3.267741023902757e-07
66.30859375,4.0920506377677345e-07
66.328125,7.221004549098957e-07
66.34765625,4.93476224327428e-07
66.3671875,2.9351850181917627e-07
66.38671875,2.948483458364695e-07
66.40625,3.238745790499834e-07
66.42578125,5.433468123127048e-07
66.4453125,8.729993830894655e-07
66.46484375,8.364383871846475e-07
66.484375,7.303971763297022e-07
66.50390625,3.338939104915386e-07
66.5234375,4.883293503846255e-07
66.54296875,5.850070495955578e-07
66.5625,4.2445260258437934e-07
66.58203125,5.458038705369236e-07
66.6015625,6.485700840353755e-07
66.62109375,4.5826968749665117e-07
66.640625,3.9350665922829924e-07
66.66015625,6.356862886432211e-07
66.6796875,8.654001255555751e-07
66.69921875,9.939965488083525e-07
66.71875,8.755909038827562e-07
66.73828125,4.88198252501058e-07
66.7578125,3.559370641165228e-07
66.77734375,1.9558361157207825e-07
66.796875,3.3664523345108523e-07
66.81640625,4.873882075459954e-07
66.8359375,4.817650701216028e-07
66.85546875,2.472521057082489e-07
66.875,1.699035712089988e-07
66.89453125,3.148674234122053e-07
66.9140625,2.8730694005072315e-07
66.93359375,2.8124334117956044e-07
66.953125,3.9996609406631254e-07
66.97265625,6.230860862661392e-07
66.9921875,7.496973329802461e-07
67.01171875,3.3794216506436374e-07
67.03125,5.460509549498938e-07
67.05078125,3.3975085669930684e-07
67.0703125,1.0417417036668706e-07
67.08984375,2.647068534243049e-07
67.109375,5.924337825025953e-07
67.12890625,3.9879585840142433e-07
67.1484375,5.307281258320407e-07
67.16796875,7.194406829396955e-07
67.1875,3.5473480071087393e-07
67.20703125,5.378401744663939e-07
67.2265625,3.966407923492108e-07
67.24609375,4.246130388851378e-07
67.265625,7.84714685316909e-07
67.28515625,6.153579091760566e-07
67.3046875,5.496582678153747e-07
67.32421875,5.531383071022473e-07
67.34375,6.151558695214152e-07
67.36328125,6.164672092491699e-07
67.3828125,4.6931093623309126e-07
67.40234375,5.651230068890728e-07
67.421875,6.592208555532278e-07
67.44140625,3.176886376733912e-07
67.4609375,1.9168246070462226e-07
67.48046875,3.875876573588626e-07
67.5,5.415833558341015e-07
67.51953125,3.1163301608789574e-07
67.5390625,3.1674824711422914e-07
67.55859375,2.6677780211402247e-07
67.578125,5.946726159215445e-07
67.59765625,5.041474220609457e-07
67.6171875,4.153418678475931e-07
67.63671875,9.418284584408544e-07
67.65625,7.620202545538661e-07
67.67578125,6.610554461815469e-07
67.6953125,5.68548057985786e-07
67.71484375,6.027429852363315e-07
67.734375,4.466702345008075e-07
67.75390625,5.005623137937587e-07
67.7734375,7.968413154164549e-07
67.79296875,4.54839912132233e-07
67.8125,3.6088748050797854e-07
67.83203125,2.7493634010269206e-07
67.8515625,3.240334194569892e-07
67.87109375,8.159482502684323e-07
67.890625,7.852809909602632e-07
67.91015625,5.562770235069669e-07
67.9296875,3.4821528587385316e-07
67.94921875,4.422649015933682e-07
67.96875,3.7130738938022024e-07
67.98828125,4.260874670415714e-07
68.0078125,2.95365531545023e-07
68.02734375,2.034746975244122e-07
68.046875,5.308028998236378e-07
68.06640625,7.047642175847632e-07
68.0859375,8.070549138853355e-07
68.10546875,5.737065665555445e-07
68.125,3.561605105648268e-07
68.14453125,4.7580721492745574e-07
68.1640625,6.632356484699942e-07
68.18359375,3.03105351980199e-07
68.203125,4.849560074830368e-07
68.22265625,7.121633813439793e-07
68.2421875,4.001516845341876e-07
68.26171875,3.2925224989609407e-07
68.28125,5.456757504645207e-07
68.30078125,4.919795355850415e-07
68.3203125,4.913540097926181e-07
68.33984375,4.4630632385798543e-07
68.359375,4.332862028326759e-07
68.37890625,3.900711710098181e-07
68.3984375,7.69485421727914e-07
68.41796875,6.508410829514907e-07
68.4375,2.6272907029419724e-07
68.45703125,2.886303334215143e-07
68.4765625,3.292554580129326e-07
68.49609375,3.508014315090833e-07
68.515625,4.704510164719699e-07
68.53515625,4.726811300968938e-07
68.5546875,4.467285332736452e-07
68.57421875,4.720790584666529e-07
68.59375,5.026343790667852e-07
68.61328125,3.477786057550909e-07
68.6328125,4.776401746778488e-07
68.65234375,4.425136177008167e-07
68.671875,3.277060603317484e-07
68.69140625,3.8900459046842285e-07
68.7109375,3.5175980583234016e-07
68.73046875,4.272932611954537e-07
68.75,4.739792461387933e-07
68.76953125,5.592006721793556e-07
68.7890625,7.678401455513938e-07
68.80859375,7.081473510262345e-07
68.828125,4.3507769986402154e-07
68.84765625,5.147308010426231e-07
68.8671875,3.439863106964243e-07
68.88671875,3.6805086701729407e-07
68.90625,4.771240796555337e-07
68.92578125,4.357627044767598e-07
68.9453125,7.296502014651773e-07
68.96484375,8.972694080901157e-07
68.984375,7.559165474462548e-07
69.00390625,7.639301311014283e-07
69.0234375,6.660856097353979e-07
69.04296875,6.665428190137126e-07
69.0625,6.28743586367268e-07
69.08203125,7.096574106157832e-07
69.1015625,6.280276313558008e-07
69.12109375,5.211691368471031e-07
69.140625,5.744079372767519e-07
69.16015625,4.5363477426407065e-07
69.1796875,4.0129661267332075e-07
69.19921875,7.782898004858228e-07
69.21875,5.003395796583149e-07
69.23828125,3.06891093341505e-07
69.2578125,2.04117388023664e-07
69.27734375,5.940659305900232e-07
69.296875,8.507371467154864e-07
69.31640625,8.042880625093408e-07
69.3359375,7.977845012389573e-07
69.35546875,6.362952483441083e-07
69.375,4.3567193053636863e-07
69.39453125,2.696293887374213e-07
69.4140625,2.3542474120935872e-07
69.43359375,3.439010388088469e-07
69.453125,7.660736708311819e-07
69.47265625,4.907795540800363e-07
69.4921875,5.830426393237707e-07
69.51171875,8.7893905574957e-07
69.53125,6.792565854474108e-07
69.55078125,6.666605583905659e-07
69.5703125,4.2847402627645257e-07
69.58984375,5.204451513546782e-07
69.609375,4.1514152404002317e-07
69.62890625,4.183841960228734e-07
69.6484375,3.537389076346154e-07
69.66796875,6.971366100988953e-07
69.6875,4.250080911761413e-07
69.70703125,2.5608613421231587e-07
69.7265625,4.593589969551889e-07
69.74609375,4.081906516314869e-07
69.765625,5.06525476835473e-07
69.78515625,5.25986200958357e-07
69.8046875,2.6041874158480244e-07
69.82421875,2.462113865068611e-07
69.84375,2.451267965742956e-07
69.86328125,3.2861603975340046e-07
69.8828125,5.139408518711865e-07
69.90234375,6.890882581164802e-07
69.921875,3.706562720172138e-07
69.94140625,4.221829243326739e-07
69.9609375,7.86334461800694e-07
69.98046875,3.845124541126299e-07
70.0,7.385386353462921e-07
70.01953125,7.087618567091108e-07
70.0390625,5.686300090705976e-07
70.05859375,3.9546693052524144e-07
70.078125,4.2144510222390884e-07
70.09765625,2.1981942361793318e-07
70.1171875,4.4243059719133174e-07
70.13671875,5.114272752289219e-07
70.15625,1.192236228613452e-07
70.17578125,1.4197255019201435e-07
70.1953125,4.302149131242324e-07
70.21484375,7.060177285624386e-07
70.234375,3.743806916508362e-07
70.25390625,2.939013257689795e-07
70.2734375,5.496966400941961e-07
70.29296875,5.2328928768335e-07
70.3125,3.363776629513751e-07
70.33203125,7.258372087831383e-07
70.3515625,5.310682792185784e-07
70.37109375,4.257267310108838e-07
70.390625,4.7492403787003995e-07
70.41015625,4.6770315940758994e-07
70.4296875,4.48076421394595e-07
70.44921875,5.508784709748938e-07
70.46875,5.238441100760374e-07
70.48828125,3.413000484292394e-07
70.5078125,5.508074994218371e-07
70.52734375,6.656007262789994e-07
70.546875,1.017753037151938e-06
70.56640625,5.64960573052239e-07
70.5859375,5.022328167757715e-07
70.60546875,2.8368042906355863e-07
70.625,1.639784120081776e-07
70.64453125,2.8322968368876155e-07
70.6640625,8.024375780876841e-07
70.68359375,8.381842675230088e-07
70.703125,5.608794206914914e-07
70.72265625,5.155750260470037e-07
70.7421875,9.130172135660027e-07
70.76171875,6.285564828236199e-07
70.78125,3.942834022134312e-07
70.80078125,3.208453421145946e-07
70.8203125,3.07458653636385e-07
70.83984375,3.62574625832374e-07
70.859375,4.498340030567341e-07
70.87890625,3.2375378279269306e-07
70.8984375,4.392842409294178e-07
70.91796875,3.86750542092202e-07
70.9375,3.9962589793166136e-07
70.95703125,2.8362693466638184e-07
70.9765625,2.945558933265176e-07
70.99609375,7.293169651579678e-07
71.015625,6.87702773811169e-07
71.03515625,5.06218294376954e-07
71.0546875,6.455357324555324e-07
71.07421875,6.890782649386454e-07
71.09375,7.377887471936585e-07
71.11328125,4.3799155278198705e-07
71.1328125,3.307244690807157e-07
71.15234375,4.035124499516022e-07
71.171875,4.305654178168507e-07
71.19140625,6.940857643419732e-07
71.2109375,8.281904634652719e-07
71.23046875,4.7108221656557025e-07
71.25,3.297436869280479e-07
71.26953125,4.3621511583699956e-07
71.2890625,5.647419388119179e-07
71.30859375,5.0693077143698e-07
71.328125,5.625734028168793e-07
71.34765625,4.398506984862691e-07
71.3671875,2.36017517178467e-07
71.38671875,2.004795215128996e-07
71.40625,1.7722232696707312e-07
71.42578125,2.5410464938689607e-07
71.4453125,3.387692486674564e-07
71.46484375,4.264423066813675e-07
71.484375,3.244610514344411e-07
71.50390625,2.9978444656816014e-07
71.5234375,4.573868060358919e-07
71.54296875,4.376622034111487e-07
71.5625,2.2669608739463975e-07
71.58203125,3.1213037412779446e-07
71.6015625,4.6893525224603485e-07
71.62109375,7.078766644505097e-07
71.640625,6.588159536166338e-07
71.66015625,3.1541911842582965e-07
71.6796875,2.1274499607497547e-07
71.69921875,2.2786660609720763e-07
71.71875,2.0186412558613745e-07
71.73828125,4.601734251120144e-07
71.7578125,4.4663351686495094e-07
71.77734375,3.870535354854572e-07
71.796875,5.282111885438134e-07
71.81640625,5.432506494598895e-07
71.8359375,3.721035132110497e-07
71.85546875,4.45139950754851e-07
71.875,6.60030769873989e-07
71.89453125,4.552657444652918e-07
71.9140625,3.5258971893972434e-07
71.93359375,6.372240620762563e-07
71.953125,4.913772179750202e-07
71.97265625,5.394143594358774e-07
71.9921875,4.897000760767104e-07
72.01171875,3.4281200504592936e-07
72.03125,3.8364652518166085e-07
72.05078125,6.597274564323891e-07
72.0703125,5.12818597876408e-07
72.08984375,4.724700599686092e-07
72.109375,4.823355263156668e-07
72.12890625,5.737496871514207e-07
72.1484375,5.125811305085623e-07
72.16796875,5.922406372061548e-07
72.1875,4.526661829149245e-07
72.20703125,2.782723658348179e-07
72.2265625,2.013296868833926e-07
72.24609375,4.134861025783685e-07
72.265625,1.0031582756546994e-06
72.28515625,7.644719373476109e-07
72.3046875,8.14935419193905e-07
72.32421875,8.210027146066349e-07
72.34375,7.68901711376353e-07
72.36328125,6.920836403389182e-07
72.3828125,5.999646538998586e-07
72.40234375,4.862068355958681e-07
72.421875,4.856326935698429e-07
72.44140625,2.503903471270527e-07
72.4609375,2.793540106407146e-07
72.48046875,2.534281593544124e-07
72.5,1.9548317397331327e-07
72.51953125,2.782522300325882e-07
72.5390625,4.517687528896701e-07
72.55859375,3.8118015015849653e-07
72.578125,4.430031503657874e-07
72.59765625,7.138943110032826e-07
72.6171875,6.309304840326875e-07
72.63671875,6.229444811003345e-07
72.65625,4.102417783152455e-07
72.67578125,5.292310884333577e-07
72.6953125,3.04453922344135e-07
72.71484375,3.916500601010654e-07
72.734375,3.7582795090628886e-07
72.75390625,3.710251097251617e-07
72.7734375,4.895923515326803e-07
72.79296875,5.02883074814755e-07
72.8125,2.0756224206397684e-07
72.83203125,4.845005854779199e-07
72.8515625,5.974263574190339e-07
72.87109375,9.515325657109273e-07
72.890625,1.0216364658468681e-06
72.91015625,5.073628262042961e-07
72.9296875,6.318560812618759e-07
72.94921875,5.289748736246329e-07
72.96875,4.1772900587087016e-07
72.98828125,2.501553237194452e-07
73.0078125,4.3644764949785443e-07
73.02734375,6.435135449774405e-07
73.046875,5.070900099894191e-07
73.06640625,3.8789275090527804e-07
73.0859375,4.779575093722857e-07
73.10546875,7.859851111781713e-07
73.125,6.934640789267944e-07
73.14453125,5.761512623184731e-07
73.1640625,4.823357648015915e-07
73.18359375,8.10755140341476e-07
73.203125,8.690804590939665e-07
73.22265625,1.0902560617854464e-06
73.2421875,6.762720421550713e-07
73.26171875,7.601886804708817e-07
73.28125,9.4833960039345e-07
73.30078125,7.713029158878712e-07
73.3203125,7.866889820442633e-07
73.33984375,1.1393755291633909e-06
73.359375,3.6863024522760297e-07
73.37890625,3.9391496100096345e-07
73.3984375,5.252360711497111e-07
73.41796875,3.8442841118528117e-07
73.4375,4.179886462154054e-07
73.45703125,5.256701612839617e-07
73.4765625,3.124710859003837e-07
73.49609375,2.7276277767256897e-07
73.515625,3.6809199225265636e-07
73.53515625,4.934297324599754e-07
73.5546875,4.782953050551461e-07
73.57421875,2.627826702198535e-07
73.59375,1.7547954764449724e-07
73.61328125,2.1245960878454938e-07
73.6328125,2.724588448681007e-07
73.65234375,6.124702591166977e-07
73.671875,6.366185848778605e-07
73.69140625,7.640982921561207e-07
73.7109375,7.67469572057814e-07
73.73046875,5.334799767532537e-07
73.75,4.522224691450314e-07
73.76953125,3.490515305461289e-07
73.7890625,4.07758020103737e-07
73.80859375,3.4417060883491156e-07
73.828125,4.0921580980310783e-07
73.84765625,4.705619819521484e-07
73.8671875,3.7520445015997225e-07
73.88671875,4.6233426907849646e-07
73.90625,2.315610131735395e-07
73.92578125,2.401821663995175e-07
73.9453125,5.864336885251181e-07
73.96484375,4.4075976219175907e-07
73.984375,4.432990879542331e-07
74.00390625,3.992380163383269e-07
74.0234375,6.405789767103104e-07
74.04296875,8.627818694660004e-07
74.0625,5.756915602366884e-07
74.08203125,4.2303066847414214e-07
74.1015625,4.854536555047215e-07
74.12109375,3.673308029338626e-07
74.140625,6.651281191218331e-07
74.16015625,1.0018054096295298e-06
74.1796875,8.413677397440022e-07
74.19921875,3.800887413366642e-07
74.21875,3.5808019225814737e-07
74.23828125,4.1358824590529486e-07
74.2578125,8.757887461304202e-07
74.27734375,6.410029567047101e-07
74.296875,3.325693565953851e-07
74.31640625,2.5881006776430335e-07
74.3359375,2.1152081838843246e-07
74.35546875,2.9800609594296925e-07
74.375,4.526313072372232e-07
74.39453125,5.502616593000277e-07
74.4140625,7.596898113915828e-07
74.43359375,4.79167682817345e-07
74.453125,1.9929848559022413e-07
74.47265625,4.1190563139269985e-07
74.4921875,4.500021558695802e-07
74.51171875,4.5876941504762387e-07
74.53125,3.3575159550535647e-07
74.55078125,4.905424939891722e-07
74.5703125,5.067841475600788e-07
74.58984375,3.5132029072839396e-07
74.609375,3.617264038121081e-07
74.62890625,3.3504186664351487e-07
74.6484375,2.0575622370610019e-07
74.66796875,1.6933863939572314e-07
74.6875,2.1052196334902886e-07
74.70703125,3.0560414336534106e-07
74.7265625,5.630906033604127e-07
74.74609375,4.587793131187512e-07
74.765625,2.510870768609076e-07
74.78515625,2.8068253492594114e-07
74.8046875,5.482712404194568e-07
74.82421875,4.425835838213464e-07
74.84375,5.447353444959117e-07
74.86328125,4.548507380146671e-07
74.8828125,5.613576389333895e-07
74.90234375,2.5510622710512794e-07
74.921875,3.7586371115896796e-07
74.94140625,5.707140518856787e-07
74.9609375,5.436966512221068e-07
74.98046875,5.670148145859746e-07
75.0,3.146239470074271e-07
75.01953125,3.087373102284976e-07
75.0390625,3.742620859779687e-07
75.05859375,4.002127821268299e-07
75.078125,3.740416266263083e-07
75.09765625,2.8401621167798787e-07
75.1171875,3.7787858832258303e-07
75.13671875,5.643693366767113e-07
75.15625,3.5216225858110815e-07
75.17578125,4.787718680494892e-07
75.1953125,5.059943380406359e-07
75.21484375,7.02350921604868e-07
75.234375,4.086671940746415e-07
75.25390625,3.78851829689326e-07
75.2734375,3.794277389085353e-07
75.29296875,3.75452442106027e-07
75.3125,7.146813441722475e-07
75.33203125,9.080153060438281e-07
75.3515625,2.8982794174011144e-07
75.37109375,3.5436171611823906e-07
75.390625,3.262568888806145e-07
75.41015625,1.9603748998267333e-07
75.4296875,3.134848503451253e-07
75.44921875,4.963476606672173e-07
75.46875,5.51828127976069e-07
75.48828125,3.8314766998448194e-07
75.5078125,4.366694286926154e-07
75.52734375,6.841605816751496e-07
75.546875,7.575986099272841e-07
75.56640625,3.1554329254380675e-07
75.5859375,4.6640482818541073e-07
75.60546875,5.065747921153221e-07
75.625,5.465125608285634e-07
75.64453125,4.611813186871292e-07
75.6640625,8.00382685671971e-07
75.68359375,1.2386794612751926e-06
75.703125,7.352504002130352e-07
75.72265625,5.734954382609624e-07
75.7421875,4.049954826833867e-07
75.76171875,3.5684996309415353e-07
75.78125,4.3026473225334544e-07
75.80078125,5.850118980804858e-07
75.8203125,7.8864422478731e-07
75.83984375,6.615740228569433e-07
75.859375,4.97616613098754e-07
75.87890625,4.832826988684684e-07
75.8984375,4.423014229881389e-07
75.91796875,1.8735640511720425e-07
75.9375,4.4267410899873285e-07
75.95703125,6.796686504135694e-07
75.9765625,3.208952254213358e-07
75.99609375,2.548298569571812e-07
76.015625,2.962484648387982e-07
76.03515625,3.7015933040501296e-07
76.0546875,4.0866931918843993e-07
76.07421875,1.8472542790388466e-07
76.09375,1.995823811096301e-07
76.11328125,2.704492787268629e-07
76.1328125,2.2342913232562722e-07
76.15234375,5.588340773733796e-07
76.171875,5.672328756419228e-07
76.19140625,6.744244433396314e-07
76.2109375,3.693683267162211e-07
76.23046875,4.4938405024055137e-07
76.25,6.310351171134671e-07
76.26953125,4.316755792403204e-07
76.2890625,8.750546984635109e-07
76.30859375,7.339310020099191e-07
76.328125,6.0968596073934e-07
76.34765625,5.9274283542431e-07
76.3671875,4.667392732100718e-07
76.38671875,2.5486047041527877e-07
76.40625,1.9411073449820837e-07
76.42578125,2.7844566172803296e-07
76.4453125,3.725417462585831e-07
76.46484375,4.1731393659856145e-07
76.484375,4.5515785440149616e-07
76.50390625,5.021650095781334e-07
76.5234375,4.1825957847512565e-07
76.54296875,1.9049107039050704e-07
76.5625,1.8731834274837784e-07
76.58203125,1.9273170798625028e-07
76.6015625,4.030328202955433e-07
76.62109375,3.2963901749218026e-07
76.640625,4.565055383748109e-07
76.66015625,4.553952216246437e-07
76.6796875,4.761318660896486e-07
76.69921875,4.0558670777860056e-07
76.71875,4.1536415438811956e-07
76.73828125,5.626515445838537e-07
76.7578125,2.9136993969461856e-07
76.77734375,3.507248694097379e-07
76.796875,4.652807546038076e-07
76.81640625,5.084249048137555e-07
76.8359375,7.465206570851678e-07
76.85546875,3.389341282976376e-07
76.875,4.1038270390219365e-07
76.89453125,3.3167756814081487e-07
76.9140625,2.899455588155697e-07
76.93359375,2.767837077690637e-07
76.953125,6.428589737144621e-07
76.97265625,7.703363971165496e-07
76.9921875,4.4538135917248215e-07
77.01171875,4.2845844280900765e-07
77.03125,5.216391144549938e-07
77.05078125,3.4561986779553704e-07
77.0703125,3.1270938812505346e-07
77.08984375,3.3632261389286107e-07
77.109375,6.771058786084511e-07
77.12890625,4.0151055420260943e-07
77.1484375,2.0498786816763995e-07
77.16796875,3.2771599468767894e-07
77.1875,1.9879530905861466e-07
77.20703125,2.388363074299143e-07
77.2265625,2.98817286717681e-07
77.24609375,4.1530196567659896e-07
77.265625,3.9895634393793376e-07
77.28515625,3.197700463382505e-07
77.3046875,2.1972410811282964e-07
77.32421875,4.118448247552669e-07
77.34375,3.6471316164333187e-07
77.36328125,1.8144614818263936e-07
77.3828125,3.071560403175256e-07
77.40234375,3.9810810663695297e-07
77.421875,5.726162566308052e-07
77.44140625,6.810047058659837e-07
77.4609375,4.472736731580763e-07
77.48046875,1.721136966938322e-07
77.5,2.0736412579082083e-07
77.51953125,2.39058319805274e-07
77.5390625,4.567267907199041e-07
77.55859375,5.048816663864576e-07
77.578125,7.019072888356069e-07
77.59765625,3.8639259070921426e-07
77.6171875,7.053616567825383e-07
77.63671875,4.031006323306419e-07
77.65625,4.148037899543476e-07
77.67578125,3.582074134773648e-07
77.6953125,4.755205389915363e-07
77.71484375,4.41178624573713e-07
77.734375,3.538749180979929e-07
77.75390625,4.4241202207530687e-07
77.7734375,5.246230600707037e-07
77.79296875,7.337600974459004e-07
77.8125,5.67010573532087e-07
77.83203125,7.313131267687742e-07
77.8515625,8.95684774100965e-07
77.87109375,6.066892187615194e-07
77.890625,6.575610678996018e-07
77.91015625,2.6823413567770966e-07
77.9296875,1.3253519250108439e-07
77.94921875,2.8584285563486676e-07
77.96875,3.80706702930003e-07
77.98828125,7.855445295004207e-07
78.0078125,7.796598848212812e-07
78.02734375,4.787491993120434e-07
78.046875,4.0880552220267775e-07
78.06640625,2.6795385615606225e-07
78.0859375,2.422381628971062e-07
78.10546875,3.591761980330684e-07
78.125,2.854945174041534e-07
78.14453125,5.408269675023385e-07
78.1640625,1.170097498449982e-06
78.18359375,4.780128753703128e-07
78.203125,3.4778385825154377e-07
78.22265625,4.21033582469334e-07
78.2421875,5.352820738222916e-07
78.26171875,3.395682678078547e-07
78.28125,3.0903482349017144e-07
78.30078125,5.925102835259911e-07
78.3203125,4.4880362805794973e-07
78.33984375,8.172545543618467e-07
78.359375,7.117747328959895e-07
78.37890625,2.8936037986487913e-07
78.3984375,6.471835857135618e-07
78.41796875,7.656666710948828e-07
78.4375,3.747898145509562e-07
78.45703125,4.040177717217832e-07
78.4765625,5.959134393908168e-07
78.49609375,4.0164898986909364e-07
78.515625,5.29353058480129e-07
78.53515625,4.849858011039095e-07
78.5546875,3.655208016004823e-07
78.57421875,2.45985135617471e-07
78.59375,6.498962494657076e-07
78.61328125,5.149866347192114e-07
78.6328125,2.9020879705799675e-07
78.65234375,5.720344354761845e-07
78.671875,6.363797401095293e-07
78.69140625,3.7034867211285346e-07
78.7109375,3.8361372389681327e-07
78.73046875,6.812495529011857e-07
78.75,5.027071742729962e-07
78.76953125,3.408756007398892e-07
78.7890625,2.8458080136837094e-07
78.80859375,2.5054306521223503e-07
78.828125,3.933833161484799e-07
78.84765625,3.19963674105566e-07
78.8671875,1.8373946559141653e-07
78.88671875,2.0066126675288093e-07
78.90625,2.2877198422556845e-07
78.92578125,4.2245489823642845e-07
78.9453125,4.396890784033158e-07
78.96484375,7.414025769829313e-07
78.984375,5.946606340763536e-07
79.00390625,2.810892260773225e-07
79.0234375,1.804944741537688e-07
79.04296875,3.582538029533796e-07
79.0625,4.360888055187032e-07
79.08203125,5.906977938069329e-07
79.1015625,7.155166735174938e-07
79.12109375,7.588277713523413e-07
79.140625,3.3845191529430374e-07
79.16015625,4.1068921462980265e-07
79.1796875,5.771308743488562e-07
79.19921875,6.892847464378228e-07
79.21875,7.291650638097093e-07
79.23828125,5.758770290604073e-07
79.2578125,5.650480532913213e-07
79.27734375,6.292317869765865e-07
79.296875,5.939350956397417e-07
79.31640625,6.492490138418261e-07
79.3359375,4.693154951079641e-07
79.35546875,3.5958721833513433e-07
79.375,2.108428446495634e-07
79.39453125,2.946073895694284e-07
79.4140625,4.805025144343916e-07
79.43359375,5.811814398914042e-07
79.453125,7.213441440181948e-07
79.47265625,4.873094561035964e-07
79.4921875,6.269580400873534e-07
79.51171875,5.182157891379092e-07
79.53125,2.1686035318927778e-07
79.55078125,2.3667757165607967e-07
79.5703125,4.967938463280132e-07
79.58984375,3.998234620276414e-07
79.609375,7.853678897006962e-07
79.62890625,7.17201116737087e-07
79.6484375,4.459848989156046e-07
79.66796875,6.27716688391045e-07
79.6875,7.062479756421099e-07
79.70703125,5.782412767803528e-07
79.7265625,8.969845417845092e-07
79.74609375,4.795934668033201e-07
79.765625,3.02814959575893e-07
79.78515625,3.4793458045968384e-07
79.8046875,4.453304302676234e-07
79.82421875,3.1109598810707283e-07
79.84375,1.9409292282470047e-07
79.86328125,2.895130065194652e-07
79.8828125,6.079513074174055e-07
79.90234375,4.4117066490302283e-07
79.921875,4.0637199039453384e-07
79.94140625,4.4966494146798273e-07
79.9609375,2.429648187824232e-07
79.98046875,6.526777217355078e-07
80.0,7.574759048658606e-07


==> figs/data/naca/psd_p3_mf.csv <==
f,p
0.0,0.003360756385015886
0.01953125,0.4487843766512996
0.0390625,0.27792481707106914
0.05859375,0.12750982767470548
0.078125,0.04524461351817883
0.09765625,0.0201010885221259
0.1171875,0.020792415138844614
0.13671875,0.021337259505881695
0.15625,0.11918054698917979
0.17578125,0.6179632477881718
0.1953125,0.9482131333158309
0.21484375,0.13505543345320659
0.234375,0.02540826571357776
0.25390625,0.012828085620706847
0.2734375,0.004449740988109075
0.29296875,0.0035654331095781866
0.3125,0.004876421014759427
0.33203125,0.0063702093484665975
0.3515625,0.011783010646442105
0.37109375,0.02714080834539164
0.390625,0.021861243190179035
0.41015625,0.009162344556858572
0.4296875,0.004475151005354454
0.44921875,0.0021846350127175704
0.46875,0.0022579558747368926
0.48828125,0.0011969591694852007
0.5078125,0.0011545636462279023
0.52734375,0.0009961384656175909
0.546875,0.0008237321624424135
0.56640625,0.0005841593344778941
0.5859375,0.00029490768451541675
0.60546875,0.0004520484050166122
0.625,0.00028858684325066907
0.64453125,9.812742016229207e-05
0.6640625,0.00013112369157133847
0.68359375,0.00016527039277083278
0.703125,0.00014454057450040926
0.72265625,0.00019638315068600556
0.7421875,0.00015444034561178295
0.76171875,9.950158680677724e-05
0.78125,0.00011263047153258995
0.80078125,8.79168620339706e-05
0.8203125,7.591405318083431e-05
0.83984375,7.766381686209595e-05
0.859375,0.00010999451385773026
0.87890625,5.1640872944697234e-05
0.8984375,6.702165227312369e-05
0.91796875,3.869590637159377e-05
0.9375,6.267616659445121e-05
0.95703125,4.679971406978785e-05
0.9765625,8.038470046865088e-05
0.99609375,5.217823187602986e-05
1.015625,0.00010509212271366927
1.03515625,6.394585125729833e-05
1.0546875,6.265477542534271e-05
1.07421875,5.506014254789743e-05
1.09375,3.371867876673304e-05
1.11328125,2.0660751599051224e-05
1.1328125,2.3114510302060773e-05
1.15234375,2.2475815901413364e-05
1.171875,3.593542640001357e-05
1.19140625,2.6473100228501438e-05
1.2109375,2.4378928824650354e-05
1.23046875,2.920598861309362e-05
1.25,2.6319040426967383e-05
1.26953125,3.122754394757403e-05
1.2890625,2.1492760026406495e-05
1.30859375,3.1983113715797495e-05
1.328125,5.5744231859813054e-05
1.34765625,3.0873641591337344e-05
1.3671875,2.8944127141192254e-05
1.38671875,1.6068807112179733e-05
1.40625,2.0356250683961616e-05
1.42578125,2.646196705301252e-05
1.4453125,3.0287823405304687e-05
1.46484375,2.85656929802027e-05
1.484375,2.7189672572463645e-05
1.50390625,1.694473199189004e-05
1.5234375,8.646984981489158e-06
1.54296875,7.875906007888067e-06
1.5625,8.655542689348362e-06
1.58203125,7.329391754038307e-06
1.6015625,1.0151466315899204e-05
1.62109375,1.3350241596976761e-05
1.640625,1.1743294739776294e-05
1.66015625,1.774728246375577e-05
1.6796875,2.1792681429024194e-05
1.69921875,2.3540605108252596e-05
1.71875,2.1012526180309723e-05
1.73828125,1.8210252917567623e-05
1.7578125,7.136584211099354e-06
1.77734375,7.043441981920069e-06
1.796875,7.3760030489563885e-06
1.81640625,6.473157601745708e-06
1.8359375,1.2037165350994014e-05
1.85546875,8.646873881481733e-06
1.875,5.9859251088233e-06
1.89453125,6.496060529055719e-06
1.9140625,4.004855403445117e-06
1.93359375,6.974929030954752e-06
1.953125,7.011997910622723e-06
1.97265625,6.899977152960487e-06
1.9921875,8.379110747142435e-06
2.01171875,6.741060352183263e-06
2.03125,6.54756795787536e-06
2.05078125,4.498646762263432e-06
2.0703125,3.99434996829288e-06
2.08984375,4.678778628787941e-06
2.109375,6.888587077817102e-06
2.12890625,6.077134751337495e-06
2.1484375,2.7665676519182375e-06
2.16796875,5.466100246905513e-06
2.1875,6.521202958281676e-06
2.20703125,6.171212124330067e-06
2.2265625,4.990018070251903e-06
2.24609375,3.916953970442082e-06
2.265625,5.573335605263266e-06
2.28515625,4.457028524268957e-06
2.3046875,5.342458714738553e-06
2.32421875,7.26552728515891e-06
2.34375,5.694371547444443e-06
2.36328125,8.01693523063827e-06
2.3828125,6.781401725729604e-06
2.40234375,4.169632488893371e-06
2.421875,3.758428059460695e-06
2.44140625,3.46444405531922e-06
2.4609375,3.3729995466321208e-06
2.48046875,2.7845593576945474e-06
2.5,2.465871164159938e-06
2.51953125,1.7282091960295582e-06
2.5390625,4.068516912242292e-06
2.55859375,7.852733844066926e-06
2.578125,7.554076177379583e-06
2.59765625,3.144034435719588e-06
2.6171875,3.082832011866332e-06
2.63671875,2.46093778242809e-06
2.65625,1.8743559476774427e-06
2.67578125,2.195398745548949e-06
2.6953125,2.4567415146193913e-06
2.71484375,3.1244441852453492e-06
2.734375,2.4645589458993793e-06
2.75390625,1.7671291937690124e-06
2.7734375,1.2853689713244943e-06
2.79296875,1.0142446824122743e-06
2.8125,1.5008104521228154e-06
2.83203125,2.2321896681066755e-06
2.8515625,3.1437733569414087e-06
2.87109375,2.6074768360353694e-06
2.890625,2.6819786752756107e-06
2.91015625,2.63147908886035e-06
2.9296875,2.6489448613676773e-06
2.94921875,2.1425078100591203e-06
2.96875,1.4218677515716751e-06
2.98828125,9.559713148561692e-07
3.0078125,6.475638228587347e-07
3.02734375,1.1785067875706588e-06
3.046875,1.5015262236654095e-06
3.06640625,1.072867422107092e-06
3.0859375,1.7137620767573337e-06
3.10546875,2.4976400439550116e-06
3.125,1.4064026768390295e-06
3.14453125,1.3077050109535939e-06
3.1640625,6.881132057064208e-07
3.18359375,7.358868657515036e-07
3.203125,1.3179231545412452e-06
3.22265625,3.927988601542946e-06
3.2421875,3.6640589697176155e-06
3.26171875,1.4528485644398435e-06
3.28125,1.0655444308084398e-06
3.30078125,1.2608826322666936e-06
3.3203125,1.2642177073458997e-06
3.33984375,1.0807650130299555e-06
3.359375,2.002309579642101e-06
3.37890625,1.6217094826766632e-06
3.3984375,6.296729023403071e-07
3.41796875,1.2102593471142746e-06
3.4375,1.5465086367363655e-06
3.45703125,2.218040854414682e-06
3.4765625,1.69856373210568e-06
3.49609375,1.9005973462121694e-06
3.515625,1.5004799704125453e-06
3.53515625,1.8556215839145814e-06
3.5546875,2.1641607812381623e-06
3.57421875,1.7557792143638294e-06
3.59375,1.520729556810939e-06
3.61328125,2.1640285191023607e-06
3.6328125,3.713593538406769e-06
3.65234375,2.254567701996008e-06
3.671875,1.6084094818855078e-06
3.69140625,1.5384923340447571e-06
3.7109375,1.2662426010868335e-06
3.73046875,1.1393704167180304e-06
3.75,5.512734594466092e-07
3.76953125,1.3864651586750076e-06
3.7890625,8.802043266014889e-07
3.80859375,9.013441260836688e-07
3.828125,9.110322224726967e-07
3.84765625,9.322553089895826e-07
3.8671875,5.748889739636291e-07
3.88671875,3.843102603019143e-07
3.90625,5.213297192171596e-07
3.92578125,6.065151334804994e-07
3.9453125,7.17246695919868e-07
3.96484375,8.660447620245625e-07
3.984375,9.943223077541203e-07
4.00390625,1.2200805908685244e-06
4.0234375,1.0741094702841576e-06
4.04296875,7.734161247577099e-07
4.0625,6.641041398312955e-07
4.08203125,6.182269785606021e-07
4.1015625,1.2307840602230711e-06
4.12109375,8.724822603206287e-07
4.140625,3.979239939499473e-07
4.16015625,6.384637316721452e-07
4.1796875,7.86774984242411e-07
4.19921875,7.129908083286293e-07
4.21875,9.503942796090515e-07
4.23828125,4.3243277769170593e-07
4.2578125,8.245699454698623e-07
4.27734375,6.624274962294317e-07
4.296875,8.478385031926318e-07
4.31640625,6.486136726201751e-07
4.3359375,5.450546517510422e-07
4.35546875,1.0976393677201515e-06
4.375,7.631465169131188e-07
4.39453125,7.673852860692917e-07
4.4140625,1.134670123358605e-06
4.43359375,3.840073405794071e-07
4.453125,3.327509737248195e-07
4.47265625,4.796713561671413e-07
4.4921875,4.66489223362117e-07
4.51171875,5.468943200830638e-07
4.53125,5.262801798941882e-07
4.55078125,2.1967226078202007e-07
4.5703125,2.431068989540318e-07
4.58984375,5.250647652574018e-07
4.609375,2.7626475587092055e-07
4.62890625,6.247133130366162e-07
4.6484375,5.934017935901731e-07
4.66796875,3.9297529755798206e-07
4.6875,4.609660864958143e-07
4.70703125,6.885577980058973e-07
4.7265625,4.844365447573168e-07
4.74609375,3.084314775594328e-07
4.765625,2.7719822554108485e-07
4.78515625,3.8096613144959635e-07
4.8046875,5.021780347224846e-07
4.82421875,6.952338658497178e-07
4.84375,2.8345961078244387e-07
4.86328125,2.400734400702133e-07
4.8828125,5.27390868545941e-07
4.90234375,6.111848359956683e-07
4.921875,4.479857300674308e-07
4.94140625,4.4523698012012726e-07
4.9609375,6.253598054509601e-07
4.98046875,4.3421401234216755e-07
5.0,3.2684872645781774e-07
5.01953125,5.890885813825285e-07
5.0390625,5.99236333606888e-07
5.05859375,2.8647767077226056e-07
5.078125,2.1823945275480493e-07
5.09765625,3.1079283495300863e-07
5.1171875,2.540384105757746e-07
5.13671875,1.2247517844305392e-07
5.15625,5.827143710675675e-08
5.17578125,1.255001104360056e-07
5.1953125,3.128397745754826e-07
5.21484375,3.2688387520170205e-07
5.234375,1.9911230922325112e-07
5.25390625,1.879139089133724e-07
5.2734375,2.2580147554515152e-07
5.29296875,2.7283175828583663e-07
5.3125,1.95814244973332e-07
5.33203125,1.1094504199177265e-07
5.3515625,2.653020337175093e-07
5.37109375,4.973073757659669e-07
5.390625,4.817868844005793e-07
5.41015625,2.4478594466877467e-07
5.4296875,8.078503334713876e-08
5.44921875,1.4391888026071435e-07
5.46875,2.2232778704796485e-07
5.48828125,1.163923341077734e-07
5.5078125,1.4076481330530097e-07
5.52734375,1.8383037289913286e-07
5.546875,2.6374184050744813e-07
5.56640625,2.1282522166729857e-07
5.5859375,1.6307566722380498e-07
5.60546875,1.731326423149373e-07
5.625,1.8143570542385052e-07
5.64453125,1.020401584182325e-07
5.6640625,1.123621303564999e-07
5.68359375,1.371672489201504e-07
5.703125,1.5645095963923931e-07
5.72265625,1.583426723460322e-07
5.7421875,2.1366528155222267e-07
5.76171875,1.363939050128161e-07
5.78125,8.477105589002905e-08
5.80078125,9.73306853008978e-08
5.8203125,1.0293978996891828e-07
5.83984375,1.6807304024673732e-07
5.859375,2.444017889170998e-07
5.87890625,2.2310016605146472e-07
5.8984375,1.6173335406308383e-07
5.91796875,1.0267198690688596e-07
5.9375,6.931951290840578e-08
5.95703125,5.981525817910138e-08
5.9765625,9.417562261089217e-08
5.99609375,8.364872651368089e-08
6.015625,8.117762206407437e-08
6.03515625,6.159378517930899e-08
6.0546875,1.1040972239756396e-07
6.07421875,2.318745662667587e-07
6.09375,2.695750045818675e-07
6.11328125,1.0316530301977651e-07
6.1328125,1.190955335929494e-07
6.15234375,1.0633783777744874e-07
6.171875,1.0508787360404991e-07
6.19140625,1.319983560183874e-07
6.2109375,1.0890961003733544e-07
6.23046875,9.450620144636037e-08
6.25,1.3929102345000444e-07
6.26953125,1.0404628416147632e-07
6.2890625,9.10238975940856e-08
6.30859375,1.4694039350260837e-07
6.328125,1.3044065566745782e-07
6.34765625,8.784355844539936e-08
6.3671875,6.921403839149304e-08
6.38671875,5.1138994022799967e-08
6.40625,5.790752981147544e-08
6.42578125,5.5920999824818725e-08
6.4453125,4.8948703544737495e-08
6.46484375,4.176806368844225e-08
6.484375,1.1339667742673982e-07
6.50390625,2.0942746516424814e-07
6.5234375,1.211137952763966e-07
6.54296875,6.415692444456019e-08
6.5625,4.797372898303028e-08
6.58203125,5.9102460137350154e-08
6.6015625,6.220285018493824e-08
6.62109375,3.2555304310921754e-08
6.640625,3.8060486912066424e-08
6.66015625,5.2131658073581114e-08
6.6796875,8.167575346127614e-08
6.69921875,1.5058427084582827e-07
6.71875,8.265636573893223e-08
6.73828125,6.973726443247996e-08
6.7578125,7.319894590653927e-08
6.77734375,4.2038017579030926e-08
6.796875,2.694288702223047e-08
6.81640625,1.1207416358466478e-07
6.8359375,7.553628396911188e-08
6.85546875,3.8851386895830766e-08
6.875,2.7218062763002348e-08
6.89453125,2.983419963938827e-08
6.9140625,4.602717551443779e-08
6.93359375,8.168911473507798e-08
6.953125,5.490323580111059e-08
6.97265625,3.29570738187208e-08
6.9921875,4.0529223286140336e-08
7.01171875,2.7815979298798948e-08
7.03125,1.6302147943377585e-08
7.05078125,3.1742004687901584e-08
7.0703125,7.773473529558062e-08
7.08984375,6.346867931562716e-08
7.109375,7.527872823031248e-08
7.12890625,5.0355281065984e-08
7.1484375,2.91893575365962e-08
7.16796875,4.031052813837702e-08
7.1875,5.591861668511277e-08
7.20703125,7.068277905886243e-08
7.2265625,6.271281267851751e-08
7.24609375,5.0543809237815096e-08
7.265625,6.527903115636924e-08
7.28515625,6.598177426542253e-08
7.3046875,5.514506333342651e-08
7.32421875,5.639732308942102e-08
7.34375,3.804310998429999e-08
7.36328125,6.22338514546062e-08
7.3828125,5.838249256565306e-08
7.40234375,6.955975555676682e-08
7.421875,3.869550550349072e-08
7.44140625,3.951438536715473e-08
7.4609375,7.125619036934113e-08
7.48046875,8.125323144112082e-08
7.5,8.525337309034629e-08
7.51953125,6.014575019151376e-08
7.5390625,3.526122455513424e-08
7.55859375,4.029264935831283e-08
7.578125,3.5456515933238116e-08
7.59765625,4.437332760630797e-08
7.6171875,4.223951102013696e-08
7.63671875,5.239473869135732e-08
7.65625,4.503562556662151e-08
7.67578125,5.1963863915673474e-08
7.6953125,4.6769292658137414e-08
7.71484375,4.98878648127463e-08
7.734375,3.004373706091119e-08
7.75390625,2.745630442472854e-08
7.7734375,2.9423535277490025e-08
7.79296875,2.135668143924459e-08
7.8125,2.4135248282033212e-08
7.83203125,2.103598143529382e-08
7.8515625,4.804105639029277e-08
7.87109375,4.6186503128730213e-08
7.890625,3.3088770006717996e-08
7.91015625,3.4698495236121544e-08
7.9296875,3.113039203323885e-08
7.94921875,4.926065923164902e-08
7.96875,6.293703925440762e-08
7.98828125,5.066233747945544e-08
8.0078125,4.376539113872396e-08
8.02734375,3.777861778395556e-08
8.046875,3.110972654880372e-08
8.06640625,2.9091552691778746e-08
8.0859375,2.9154422454220283e-08
8.10546875,2.0810969002134814e-08
8.125,2.374631226762455e-08
8.14453125,3.4320223433052735e-08
8.1640625,3.066122917966295e-08
8.18359375,1.6550228046858404e-08
8.203125,1.7741240879678782e-08
8.22265625,2.3216811621771028e-08
8.2421875,3.446433472791763e-08
8.26171875,2.0385221307117598e-08
8.28125,2.3611614373321575e-08
8.30078125,1.6318038574133526e-08
8.3203125,2.5801381770610514e-08
8.33984375,2.9050712142728397e-08
8.359375,2.019782030331233e-08
8.37890625,2.8013760597921284e-08
8.3984375,3.4817250105286844e-08
8.41796875,4.0257273519069584e-08
8.4375,3.3834579025511454e-08
8.45703125,3.117071906994058e-08
8.4765625,2.7370772990622192e-08
8.49609375,2.8984093166017204e-08
8.515625,2.0011900372107723e-08
8.53515625,2.8401536386477903e-08
8.5546875,1.7433857828778395e-08
8.57421875,2.088045582461651e-08
8.59375,2.3378851515187762e-08
8.61328125,2.5114819840314992e-08
8.6328125,2.3872122899169522e-08
8.65234375,2.6379172350245466e-08
8.671875,1.8388478896279455e-08
8.69140625,1.3154870487381741e-08
8.7109375,1.4523108844187441e-08
8.73046875,1.4589515701636094e-08
8.75,1.1621640852387844e-08
8.76953125,1.959984502089155e-08
8.7890625,2.7427203885697543e-08
8.80859375,3.490544673780313e-08
8.828125,2.7601684965850808e-08
8.84765625,1.452103352252673e-08
8.8671875,1.731594845172429e-08
8.88671875,2.153424446764558e-08
8.90625,1.803554172563886e-08
8.92578125,1.3748444959180827e-08
8.9453125,2.0502195077039053e-08
8.96484375,2.1411454530227787e-08
8.984375,1.7883664834252833e-08
9.00390625,1.5705335104779112e-08
9.0234375,1.9917160611351953e-08
9.04296875,2.7805469260879736e-08
9.0625,2.0752404000655305e-08
9.08203125,2.078545827653508e-08
9.1015625,2.0379430298836415e-08
9.12109375,2.0752389846816085e-08
9.140625,2.789745260091946e-08
9.16015625,1.5898828506802186e-08
9.1796875,1.885774798311648e-08
9.19921875,1.1995506428842976e-08
9.21875,1.951138221339933e-08
9.23828125,1.0797833064354428e-08
9.2578125,8.415890040390427e-09
9.27734375,1.155171093937556e-08
9.296875,2.7999828814754643e-08
9.31640625,2.266903723534358e-08
9.3359375,2.4397237961419548e-08
9.35546875,2.012200565040768e-08
9.375,1.589770242427313e-08
9.39453125,1.0773468942421225e-08
9.4140625,1.2413131755736569e-08
9.43359375,1.8982294995354427e-08
9.453125,1.6658519715765935e-08
9.47265625,1.061176661269023e-08
9.4921875,1.7364195415321183e-08
9.51171875,1.8149637178758615e-08
9.53125,1.7861467893791684e-08
9.55078125,1.236225442270992e-08
9.5703125,2.283251350175769e-08
9.58984375,1.1045909239072828e-08
9.609375,1.121196139865273e-08
9.62890625,2.0886564062761628e-08
9.6484375,2.102996185860876e-08
9.66796875,1.6193976320188097e-08
9.6875,2.463212722995078e-08
9.70703125,1.5524524418583786e-08
9.7265625,1.108588659762555e-08
9.74609375,1.4726094577963112e-08
9.765625,2.3507591930991928e-08
9.78515625,2.7930164212345368e-08
9.8046875,1.2525556779659983e-08
9.82421875,1.6050927098282317e-08
9.84375,1.5562788966207926e-08
9.86328125,1.3553606925588181e-08
9.8828125,1.640265790925437e-08
9.90234375,9.617869964800999e-09
9.921875,1.327494910469266e-08
9.94140625,1.4018174196345082e-08
9.9609375,1.5235204384689316e-08
9.98046875,1.2075406744798852e-08
10.0,9.828249419547931e-09
10.01953125,8.98552791977872e-09
10.0390625,7.894613147984348e-09
10.05859375,6.13766624392486e-09
10.078125,7.356143670056218e-09
10.09765625,1.0424938596525444e-08
10.1171875,7.3130884207218255e-09
10.13671875,1.103568268432799e-08
10.15625,1.0403140377785021e-08
10.17578125,8.201024859180615e-09
10.1953125,3.099968571255507e-09
10.21484375,2.8286741054708977e-09
10.234375,5.884039355434404e-09
10.25390625,8.789286115422864e-09
10.2734375,9.593422633286146e-09
10.29296875,1.0462656618008353e-08
10.3125,1.0207795797395912e-08
10.33203125,1.1307556896047295e-08
10.3515625,1.6678154371491235e-08
10.37109375,9.442058140830437e-09
10.390625,8.419523788210013e-09
10.41015625,6.872904842299807e-09
10.4296875,8.018501048943605e-09
10.44921875,8.894889578026631e-09
10.46875,1.2122123576652623e-08
10.48828125,1.8399285544486053e-08
10.5078125,2.078151156563612e-08
10.52734375,1.1704381917512882e-08
10.546875,1.0859426161613003e-08
10.56640625,6.104503850545105e-09
10.5859375,4.13760250892723e-09
10.60546875,6.3725308184681385e-09
10.625,1.019516166312676e-08
10.64453125,8.827541621145897e-09
10.6640625,4.481847312955856e-09
10.68359375,9.806726970516137e-09
10.703125,1.9679056233209943e-08
10.72265625,1.8855321684412255e-08
10.7421875,2.166292208506234e-08
10.76171875,1.4170883729958208e-08
10.78125,3.930352181590468e-09
10.80078125,6.279347340530319e-09
10.8203125,1.9516548811282876e-08
10.83984375,2.1081126999089115e-08
10.859375,8.378043715870325e-09
10.87890625,6.690365944796408e-09
10.8984375,8.539452249327222e-09
10.91796875,1.0936040094909084e-08
10.9375,1.6281869418807865e-08
10.95703125,1.5587692416051107e-08
10.9765625,1.979567858901944e-08
10.99609375,2.1163807130976742e-08
11.015625,3.1643856961520815e-08
11.03515625,2.217661293413124e-08
11.0546875,1.8638352352095325e-08
11.07421875,1.0142385307401686e-08
11.09375,1.2061343511887272e-08
11.11328125,1.650401518412322e-08
11.1328125,1.6518020457071934e-08
11.15234375,2.3717594565314948e-08
11.171875,1.9104861010560976e-08
11.19140625,2.504487509971431e-08
11.2109375,1.7487508854029442e-08
11.23046875,1.6708543194846464e-08
11.25,1.7635888098683816e-08
11.26953125,1.1410608705261836e-08
11.2890625,1.3193289103839603e-08
11.30859375,8.203795285969976e-09
11.328125,7.281023563395885e-09
11.34765625,1.752130643671724e-08
11.3671875,1.4358726939798949e-08
11.38671875,8.866955144689607e-09
11.40625,1.0568184201748996e-08
11.42578125,1.24580430874046e-08
11.4453125,1.541224117137083e-08
11.46484375,1.3567114541110352e-08
11.484375,2.1827592007437317e-08
11.50390625,2.4137689959760285e-08
11.5234375,1.4756331423596455e-08
11.54296875,1.6180826450172616e-08
11.5625,1.3975588431067408e-08
11.58203125,2.4633992083411548e-08
11.6015625,3.504263664527606e-08
11.62109375,2.2134520492622376e-08
11.640625,2.0986869186449077e-08
11.66015625,4.001994525656759e-08
11.6796875,3.43449140900203e-08
11.69921875,1.521454985979484e-08
11.71875,3.144231822770087e-08
11.73828125,3.1429915003103595e-08
11.7578125,2.062609034792817e-08
11.77734375,5.257998976258952e-08
11.796875,2.927712812003183e-08
11.81640625,3.520357200125824e-08
11.8359375,7.33112114377329e-08
11.85546875,3.1516132061696786e-08
11.875,1.981421085159686e-08
11.89453125,4.9432523966614935e-08
11.9140625,4.868397657966674e-08
11.93359375,5.193422097460538e-08
11.953125,5.589180083942474e-08
11.97265625,5.619470020355077e-08
11.9921875,5.412122646458077e-08
12.01171875,4.221381352075598e-08
12.03125,2.7675062582236916e-08
12.05078125,2.557805400428584e-08
12.0703125,6.564899012790126e-08
12.08984375,4.327021373509247e-08
12.109375,5.0983128594634243e-08
12.12890625,7.958626297596069e-08
12.1484375,1.1151181224734151e-07
12.16796875,7.668037670448139e-08
12.1875,5.127250670570212e-08
12.20703125,3.988566513245804e-08
12.2265625,4.997183241025255e-08
12.24609375,5.631475327607401e-08
12.265625,5.5019647439822284e-08
12.28515625,4.03901395234459e-08
12.3046875,4.514026333690115e-08
12.32421875,4.4789844034541636e-08
12.34375,4.839311641365496e-08
12.36328125,7.803597855024975e-08
12.3828125,4.339453847072129e-08
12.40234375,5.244155645330525e-08
12.421875,1.2609396114059215e-07
12.44140625,1.402280894478144e-07
12.4609375,6.730577329128983e-08
12.48046875,6.737679392385207e-08
12.5,5.479250715020239e-08
12.51953125,4.735735852716905e-08
12.5390625,3.1330615407674884e-08
12.55859375,4.2375667303786856e-08
12.578125,4.412913114177001e-08
12.59765625,4.546098022752057e-08
12.6171875,9.151001010422899e-08
12.63671875,1.0630871487524338e-07
12.65625,2.264790648495753e-08
12.67578125,4.709817403733052e-08
12.6953125,7.536150669165499e-08
12.71484375,8.070825928039274e-08
12.734375,7.543270056926042e-08
12.75390625,3.883914599703903e-08
12.7734375,5.976696391571957e-08
12.79296875,6.04017824711361e-08
12.8125,3.226566987900435e-08
12.83203125,4.725537220484607e-08
12.8515625,2.8818673928465265e-08
12.87109375,7.117215377652042e-08
12.890625,7.181280264431056e-08
12.91015625,5.886592855456749e-08
12.9296875,6.307933526168887e-08
12.94921875,7.370608322869987e-08
12.96875,6.197346598795554e-08
12.98828125,6.179042081665186e-08
13.0078125,4.9396010797518125e-08
13.02734375,7.758555342421008e-08
13.046875,1.2785298945347046e-07
13.06640625,1.0822075201164611e-07
13.0859375,6.349925506120761e-08
13.10546875,6.7183224978759e-08
13.125,4.831455849307888e-08
13.14453125,3.221070917762375e-08
13.1640625,3.089242821857429e-08
13.18359375,3.267360515104535e-08
13.203125,5.8230611546390956e-08
13.22265625,4.4113834230457535e-08
13.2421875,5.5977807945929114e-08
13.26171875,3.931899135347781e-08
13.28125,3.164171200880439e-08
13.30078125,7.358709693497834e-08
13.3203125,7.285500768265056e-08
13.33984375,5.3968617885158984e-08
13.359375,5.2125567111093087e-08
13.37890625,9.511982815305513e-08
13.3984375,9.460743088501177e-08
13.41796875,6.011397627146406e-08
13.4375,6.565632983378166e-08
13.45703125,4.862331575923667e-08
13.4765625,2.7436851872321783e-08
13.49609375,3.3764888043747533e-08
13.515625,8.814694798549028e-08
13.53515625,5.5944343308372537e-08
13.5546875,3.848107560747222e-08
13.57421875,5.080062361849846e-08
13.59375,4.833685349505545e-08
13.61328125,3.478830858420675e-08
13.6328125,2.9192278945076306e-08
13.65234375,2.910591978974525e-08
13.671875,4.048667048208151e-08
13.69140625,3.7211899860813995e-08
13.7109375,1.943531161513883e-08
13.73046875,3.3712545752360124e-08
13.75,3.2325002481617184e-08
13.76953125,5.7056803131095686e-08
13.7890625,6.710791814517781e-08
13.80859375,5.268942055332544e-08
13.828125,3.342272716745214e-08
13.84765625,4.2303740943521993e-08
13.8671875,7.855208389749434e-08
13.88671875,7.814473497846094e-08
13.90625,5.991784111446169e-08
13.92578125,3.2263046926855424e-08
13.9453125,3.9445764900851434e-08
13.96484375,3.4367529302047514e-08
13.984375,1.4061231201024071e-08
14.00390625,2.2427096047437197e-08
14.0234375,2.906023350959256e-08
14.04296875,1.6735497578229867e-08
14.0625,2.2534645315276002e-08
14.08203125,3.193244041570944e-08
14.1015625,2.878982006995318e-08
14.12109375,2.7542344043702036e-08
14.140625,2.3485457636854736e-08
14.16015625,2.2265979037274134e-08
14.1796875,1.2732985674378704e-08
14.19921875,1.711806719502377e-08
14.21875,1.591425934854883e-08
14.23828125,2.018244023703444e-08
14.2578125,1.828553685505352e-08
14.27734375,2.1784957925996038e-08
14.296875,2.118842992809041e-08
14.31640625,1.1128332945793219e-08
14.3359375,1.0033370650222415e-08
14.35546875,1.538911024545944e-08
14.375,1.095585067412128e-08
14.39453125,1.8470005386559107e-08
14.4140625,1.4439636219190789e-08
14.43359375,1.7776858736261167e-08
14.453125,3.947595902686116e-08
14.47265625,1.5944891967593456e-08
14.4921875,8.369887275727454e-09
14.51171875,6.803439391049576e-09
14.53125,1.5195604638617654e-08
14.55078125,8.769237584945593e-09
14.5703125,7.957021321778807e-09
14.58984375,2.1402705598904927e-08
14.609375,2.1575137852876237e-08
14.62890625,2.8967466871457966e-08
14.6484375,1.8779498063286843e-08
14.66796875,1.375210932897179e-08
14.6875,8.135954847590956e-09
14.70703125,1.1416934422551059e-08
14.7265625,1.673341036691549e-08
14.74609375,1.2708824130603724e-08
14.765625,2.2011264445814556e-08
14.78515625,1.2550597615569735e-08
14.8046875,9.322468247366284e-09
14.82421875,7.59839161189196e-09
14.84375,1.6396169233382777e-08
14.86328125,8.757851248413123e-09
14.8828125,1.4193157630459337e-08
14.90234375,2.174011326395272e-08
14.921875,8.905895437040963e-09
14.94140625,8.801473436668671e-09
14.9609375,9.695366834180075e-09
14.98046875,8.67194440104114e-09
15.0,8.815822931883893e-09
15.01953125,9.597965803325025e-09
15.0390625,1.3968154891000399e-08
15.05859375,1.2300080178251005e-08
15.078125,2.065713392482739e-08
15.09765625,1.2140530730463012e-08
15.1171875,1.4805903908094612e-08
15.13671875,3.117898033144022e-08
15.15625,1.793686984301322e-08
15.17578125,1.1763060391512808e-08
15.1953125,1.737820819618681e-08
15.21484375,1.0548619966865292e-08
15.234375,1.0626586421348559e-08
15.25390625,6.534924658389391e-09
15.2734375,1.1446284079035868e-08
15.29296875,1.55628464098839e-08
15.3125,7.819105090672745e-09
15.33203125,6.180515553807789e-09
15.3515625,7.509325693768009e-09
15.37109375,1.5654966088822895e-08
15.390625,1.4159841355346466e-08
15.41015625,8.771514539306309e-09
15.4296875,1.1235240226772713e-08
15.44921875,1.2387069981651049e-08
15.46875,1.1299556450209054e-08
15.48828125,1.6013294873700003e-08
15.5078125,2.1023324480191494e-08
15.52734375,1.1484671638766494e-08
15.546875,1.0622146232706559e-08
15.56640625,1.1762888260504849e-08
15.5859375,1.2406601899305137e-08
15.60546875,1.1507182153441192e-08
15.625,6.138056234104989e-09
15.64453125,7.234430221303961e-09
15.6640625,4.7583427838863666e-09
15.68359375,4.126578491546237e-09
15.703125,9.361860557571923e-09
15.72265625,7.2419914150146005e-09
15.7421875,5.7842790936511244e-09
15.76171875,5.702583448161805e-09
15.78125,5.683985369385922e-09
15.80078125,6.770981772525583e-09
15.8203125,6.3601795843957925e-09
15.83984375,6.711090749807819e-09
15.859375,6.901756983679401e-09
15.87890625,3.3599859239797708e-09
15.8984375,4.805191094918418e-09
15.91796875,6.445930820184038e-09
15.9375,5.2709948776119395e-09
15.95703125,5.6076827078519295e-09
15.9765625,4.647266463252543e-09
15.99609375,1.0812364963872582e-08
16.015625,1.5370430332471148e-08
16.03515625,1.2495867115790592e-08
16.0546875,7.282663329447608e-09
16.07421875,6.58525039868516e-09
16.09375,4.2615123448820495e-09
16.11328125,4.224341276884304e-09
16.1328125,5.095937966376998e-09
16.15234375,6.123446619449338e-09
16.171875,5.696370159999406e-09
16.19140625,3.4642168488514685e-09
16.2109375,6.75130883077743e-09
16.23046875,6.852647561096811e-09
16.25,6.222546635086806e-09
16.26953125,4.738389289948317e-09
16.2890625,3.3682714758407415e-09
16.30859375,2.97687098798643e-09
16.328125,6.067897862158633e-09
16.34765625,6.728771278933514e-09
16.3671875,5.539134397410785e-09
16.38671875,6.8226941772829885e-09
16.40625,6.6450268899615185e-09
16.42578125,3.239093775915453e-09
16.4453125,4.877272485195559e-09
16.46484375,3.311365525079607e-09
16.484375,1.3701631841055158e-09
16.50390625,1.779222789807429e-09
16.5234375,2.8529627442929663e-09
16.54296875,2.2931590116187754e-09
16.5625,2.4362724522543524e-09
16.58203125,1.878146060112318e-09
16.6015625,2.3226343719565288e-09
16.62109375,2.1510325959626433e-09
16.640625,2.2735502362679614e-09
16.66015625,2.7094514609272726e-09
16.6796875,1.3263124653611655e-09
16.69921875,1.6426825358897632e-09
16.71875,1.8195073992854823e-09
16.73828125,1.9104378981118904e-09
16.7578125,3.165305526204289e-09
16.77734375,3.816679294509442e-09
16.796875,1.5539165605793088e-09
16.81640625,2.1844589317660365e-09
16.8359375,3.3592827014567395e-09
16.85546875,1.806576943262731e-09
16.875,1.6512405759007856e-09
16.89453125,1.8973606836196223e-09
16.9140625,9.695573817436389e-10
16.93359375,5.570035453202378e-10
16.953125,1.7975847814079149e-09
16.97265625,2.3140878647337514e-09
16.9921875,3.0324960303427468e-09
17.01171875,3.6439503755570194e-09
17.03125,3.1337292021361714e-09
17.05078125,2.707969304627251e-09
17.0703125,1.990875945891302e-09
17.08984375,1.587474379410629e-09
17.109375,1.871715320459974e-09
17.12890625,1.7230606568304491e-09
17.1484375,1.8360863366779614e-09
17.16796875,1.913105793176771e-09
17.1875,3.0502129835248155e-09
17.20703125,3.0551334337011263e-09
17.2265625,1.6682966260026007e-09
17.24609375,9.223059864099677e-10
17.265625,2.0749052910228454e-09
17.28515625,3.1065343593496313e-09
17.3046875,2.6590871022986113e-09
17.32421875,4.403312373719369e-09
17.34375,2.8265656463965315e-09
17.36328125,2.323013598456791e-09
17.3828125,1.584550750150243e-09
17.40234375,1.640934071309432e-09
17.421875,2.410336941111178e-09
17.44140625,4.140039929333864e-09
17.4609375,1.5682719154970073e-09
17.48046875,7.931643046025203e-10
17.5,1.5160492357985734e-09
17.51953125,9.4042446070981e-10
17.5390625,1.177104836475407e-09
17.55859375,1.931030766054354e-09
17.578125,1.1812717517611057e-09
17.59765625,1.2487482736024801e-09
17.6171875,1.198194735479124e-09
17.63671875,1.4010323736013617e-09
17.65625,2.7170286278684014e-09
17.67578125,2.1216612856898328e-09
17.6953125,1.275158253548792e-09
17.71484375,1.4532318469245414e-09
17.734375,2.3191652060583764e-09
17.75390625,1.4213886284288547e-09
17.7734375,2.033376561883312e-09
17.79296875,1.739589065608126e-09
17.8125,1.684906912130007e-09
17.83203125,1.6705493933836565e-09
17.8515625,1.4423494659315986e-09
17.87109375,8.635831922676544e-10
17.890625,6.935911029228882e-10
17.91015625,2.0431407795327983e-09
17.9296875,2.5552214676198688e-09
17.94921875,1.0677714208570146e-09
17.96875,8.503593114692563e-10
17.98828125,6.294521286485264e-10
18.0078125,1.2459917591456599e-09
18.02734375,1.4489146033829412e-09
18.046875,1.56273281029579e-09
18.06640625,1.2604842396306329e-09
18.0859375,1.4633974294045322e-09
18.10546875,1.6256532792361095e-09
18.125,1.0624744276176769e-09
18.14453125,1.2722525649026024e-09
18.1640625,1.4572467167532156e-09
18.18359375,7.791273652087718e-10
18.203125,1.4162150193540045e-09
18.22265625,2.0152236304347755e-09
18.2421875,1.2720940667078857e-09
18.26171875,1.2487723276271289e-09
18.28125,6.851734824963749e-10
18.30078125,9.912639924104053e-10
18.3203125,9.8020136774329e-10
18.33984375,7.71146694271706e-10
18.359375,1.7493535517102268e-09
18.37890625,2.5087190198719187e-09
18.3984375,1.5300798700257255e-09
18.41796875,4.113468138686427e-10
18.4375,9.550018965472436e-10
18.45703125,9.992195386387517e-10
18.4765625,1.067699971014461e-09
18.49609375,9.390607955380216e-10
18.515625,6.4785727749573e-10
18.53515625,7.742491338816838e-10
18.5546875,7.91079793722673e-10
18.57421875,5.648389418571978e-10
18.59375,5.417356197526668e-10
18.61328125,9.68146139659688e-10
18.6328125,1.2245889422838873e-09
18.65234375,1.2598280655133422e-09
18.671875,1.1988178152169303e-09
18.69140625,1.6473918428031393e-09
18.7109375,1.0503210460316793e-09
18.73046875,9.197741696384038e-10
18.75,8.101889573197936e-10
18.76953125,8.617196667706983e-10
18.7890625,8.904532744773051e-10
18.80859375,7.316078740626697e-10
18.828125,2.769927046005728e-10
18.84765625,2.997984805625841e-10
18.8671875,2.3618290230036824e-10
18.88671875,3.8217752807644037e-10
18.90625,8.122505712635656e-10
18.92578125,7.269927361136744e-10
18.9453125,8.932126771034222e-10
18.96484375,1.069265404265237e-09
18.984375,9.342635156065665e-10
19.00390625,7.779324380437856e-10
19.0234375,6.227536955096116e-10
19.04296875,4.56908985552417e-10
19.0625,6.638179326372084e-10
19.08203125,8.614266860357726e-10
19.1015625,9.265702175178134e-10
19.12109375,6.108544738903783e-10
19.140625,5.249846480840636e-10
19.16015625,7.170468159035957e-10
19.1796875,7.392432991648674e-10
19.19921875,8.472172771929871e-10
19.21875,9.882413324561315e-10
19.23828125,6.101623108649095e-10
19.2578125,7.622111915229171e-10
19.27734375,1.4831989831924223e-09
19.296875,1.5799897888839608e-09
19.31640625,1.3118583549639424e-09
19.3359375,2.4906065472594953e-09
19.35546875,2.42078472319456e-09
19.375,1.388322627712051e-09
19.39453125,8.724443880582961e-10
19.4140625,1.0701364367150777e-09
19.43359375,8.988870260736283e-10
19.453125,7.06099487335815e-10
19.47265625,7.315896758887662e-10
19.4921875,7.575197969095049e-10
19.51171875,1.51161187471477e-09
19.53125,7.255344595852041e-10
19.55078125,9.566338635935276e-10
19.5703125,8.59509482440673e-10
19.58984375,8.064006033357089e-10
19.609375,8.467262913313026e-10
19.62890625,1.5214398380875758e-09
19.6484375,8.69900726462405e-10
19.66796875,5.033750249178482e-10
19.6875,8.824721502941703e-10
19.70703125,7.415705600582719e-10
19.7265625,6.025776877411451e-10
19.74609375,5.954965065983194e-10
19.765625,9.220853475863834e-10
19.78515625,6.349129919001272e-10
19.8046875,1.0474646996880843e-09
19.82421875,9.998050459380834e-10
19.84375,7.248064799618797e-10
19.86328125,7.669077824550816e-10
19.8828125,6.448516731460767e-10
19.90234375,8.310961002135322e-10
19.921875,6.195223835194972e-10
19.94140625,8.894620036845263e-10
19.9609375,9.885399911842943e-10
19.98046875,6.000916317707423e-10
20.0,2.717026772364507e-10
20.01953125,6.001111526285853e-10
20.0390625,5.900343709258823e-10
20.05859375,7.505685897191089e-10
20.078125,1.2023630816084203e-09
20.09765625,1.1407969269225786e-09
20.1171875,1.06346368975467e-09
20.13671875,6.398839782591654e-10
20.15625,7.030133921564359e-10
20.17578125,7.369899878382067e-10
20.1953125,1.5378659913111453e-09
20.21484375,1.2877907159010891e-09
20.234375,5.421597563568929e-10
20.25390625,5.822959546753791e-10
20.2734375,6.892773757976287e-10
20.29296875,5.09039583006259e-10
20.3125,4.1888297842726645e-10
20.33203125,8.502675114487904e-10
20.3515625,8.091813110534256e-10
20.37109375,5.060580008624963e-10
20.390625,5.644963116885515e-10
20.41015625,3.431096116692181e-10
20.4296875,7.773634224288152e-10
20.44921875,7.646197887422616e-10
20.46875,6.412478447348204e-10
20.48828125,4.052629866221977e-10
20.5078125,8.478498423830967e-10
20.52734375,9.754558439405626e-10
20.546875,1.0078278225887192e-09
20.56640625,1.249492598020688e-09
20.5859375,6.802143532309745e-10
20.60546875,4.791094073315119e-10
20.625,4.898635728383975e-10
20.64453125,5.043849247544026e-10
20.6640625,4.421481515628094e-10
20.68359375,3.751412396251462e-10
20.703125,7.747577170891216e-10
20.72265625,5.609777503012274e-10
20.7421875,4.944076754821868e-10
20.76171875,3.404384715678586e-10
20.78125,7.694977208256419e-10
20.80078125,6.876918443831806e-10
20.8203125,9.58079994374016e-10
20.83984375,1.507986504776363e-09
20.859375,1.1549363828782855e-09
20.87890625,1.0690242001951803e-09
20.8984375,8.798435193175931e-10
20.91796875,9.090159050370779e-10
20.9375,1.181140235927103e-09
20.95703125,5.767076568329539e-10
20.9765625,2.5399506860192286e-10
20.99609375,2.6481158791075404e-10
21.015625,3.0683331035608215e-10
21.03515625,3.2765155573881777e-10
21.0546875,5.355001613437348e-10
21.07421875,8.854909350045767e-10
21.09375,8.889838945916942e-10
21.11328125,5.053108867279833e-10
21.1328125,2.525089725509169e-10
21.15234375,5.390149764797215e-10
21.171875,9.001265562214541e-10
21.19140625,7.303187313059657e-10
21.2109375,7.368429399175191e-10
21.23046875,4.3382263864420086e-10
21.25,4.993395660873804e-10
21.26953125,5.762736131817067e-10
21.2890625,5.11072473727783e-10
21.30859375,5.48609949973144e-10
21.328125,9.312310914711458e-10
21.34765625,6.730943671835379e-10
21.3671875,1.5675868659370097e-09
21.38671875,1.890794140393516e-09
21.40625,1.346242429449008e-09
21.42578125,1.5336691835998425e-09
21.4453125,1.3748219436443115e-09
21.46484375,1.499352938133119e-09
21.484375,1.0808158591291457e-09
21.50390625,1.2201140279148175e-09
21.5234375,2.0074030638531482e-09
21.54296875,1.5523472254041828e-09
21.5625,1.0780728022324565e-09
21.58203125,6.872518309025181e-10
21.6015625,6.818657260045686e-10
21.62109375,7.345207086256232e-10
21.640625,3.930534367442145e-10
21.66015625,8.291905838769395e-10
21.6796875,1.4510830394878898e-09
21.69921875,9.088733436431162e-10
21.71875,2.805424762718212e-10
21.73828125,7.062657140187832e-10
21.7578125,7.841812215654959e-10
21.77734375,6.113768430344719e-10
21.796875,5.846601657682917e-10
21.81640625,5.783998681524256e-10
21.8359375,5.878914405982052e-10
21.85546875,5.534811717151723e-10
21.875,3.853427528992711e-10
21.89453125,7.706480809006616e-10
21.9140625,8.553586028655079e-10
21.93359375,5.94958574434763e-10
21.953125,1.5130941661373707e-09
21.97265625,1.0339499625661316e-09
21.9921875,8.134745494457193e-10
22.01171875,4.522930185469793e-10
22.03125,4.105888927947703e-10
22.05078125,5.81337112343115e-10
22.0703125,5.272679738577624e-10
22.08984375,7.878196501460956e-10
22.109375,1.620243651982701e-09
22.12890625,1.0092585626156606e-09
22.1484375,6.849552667806731e-10
22.16796875,7.415241938114078e-10
22.1875,7.317022041786055e-10
22.20703125,6.834791330639855e-10
22.2265625,8.255285696885022e-10
22.24609375,6.331959730124964e-10
22.265625,4.188550128699693e-10
22.28515625,7.059184928226474e-10
22.3046875,9.682725085617856e-10
22.32421875,7.998946078837203e-10
22.34375,5.457511996379395e-10
22.36328125,3.4620776087922696e-10
22.3828125,3.6158040601499916e-10
22.40234375,6.859787932090327e-10
22.421875,6.016456725269016e-10
22.44140625,4.0617320453773085e-10
22.4609375,4.5164890290517324e-10
22.48046875,7.601670003354957e-10
22.5,1.182975612437552e-09
22.51953125,1.447618381674359e-09
22.5390625,1.0131181655264085e-09
22.55859375,6.047003217811972e-10
22.578125,8.303093024334413e-10
22.59765625,1.19474594631066e-09
22.6171875,1.0356241130316902e-09
22.63671875,1.1490820471584867e-09
22.65625,1.330996260217585e-09
22.67578125,1.4755576948989562e-09
22.6953125,7.815924289166362e-10
22.71484375,3.148070427652308e-10
22.734375,5.832657080658885e-10
22.75390625,9.330286436721432e-10
22.7734375,7.925186958176142e-10
22.79296875,4.057645204752323e-10
22.8125,6.897949518163522e-10
22.83203125,2.5558199462300184e-09
22.8515625,2.3496022035403104e-09
22.87109375,2.2878656108545086e-09
22.890625,1.8791870740214647e-09
22.91015625,1.3406795289553062e-09
22.9296875,1.4350455080705962e-09
22.94921875,1.0714175966349338e-09
22.96875,1.5291371431070995e-09
22.98828125,9.562149069236594e-10
23.0078125,1.5708575095089264e-09
23.02734375,2.185449042419129e-09
23.046875,1.4629030497997891e-09
23.06640625,1.5337397688795799e-09
23.0859375,1.424047028745614e-09
23.10546875,1.5158509125440651e-09
23.125,1.2904182913158582e-09
23.14453125,1.0128224927579003e-09
23.1640625,8.993250754243188e-10
23.18359375,7.996280031307716e-10
23.203125,1.5382496962333134e-09
23.22265625,1.6091773214257166e-09
23.2421875,2.484752423987945e-09
23.26171875,2.456423218408496e-09
23.28125,2.293635672723659e-09
23.30078125,1.1516285980578904e-09
23.3203125,1.727325881347442e-09
23.33984375,1.9741440517449884e-09
23.359375,9.312141320886641e-10
23.37890625,1.659014185720125e-09
23.3984375,3.531729591952403e-09
23.41796875,2.8836853778389523e-09
23.4375,3.988584102367342e-09
23.45703125,2.914270978974947e-09
23.4765625,2.879361511295516e-09
23.49609375,2.9611927356629365e-09
23.515625,2.652681773100457e-09
23.53515625,2.680113400179418e-09
23.5546875,4.035471031931096e-09
23.57421875,2.606132767147687e-09
23.59375,2.181933143180099e-09
23.61328125,3.7805057161093065e-09
23.6328125,3.3357182117006612e-09
23.65234375,2.2713306819791293e-09
23.671875,3.323515469439967e-09
23.69140625,5.1004924818039894e-09
23.7109375,3.2419496963171287e-09
23.73046875,5.231443707220262e-09
23.75,4.879345092538962e-09
23.76953125,2.3742271938878015e-09
23.7890625,4.183049203491358e-09
23.80859375,5.820174703548527e-09
23.828125,2.95245064442714e-09
23.84765625,2.2578005644642795e-09
23.8671875,4.238201573926656e-09
23.88671875,4.499167168853505e-09
23.90625,4.090340831700534e-09
23.92578125,3.5381904733295103e-09
23.9453125,3.0192143769839903e-09
23.96484375,3.952053947705256e-09
23.984375,5.218146962462616e-09
24.00390625,3.87210698479561e-09
24.0234375,2.9317817941737427e-09
24.04296875,3.0687622036119697e-09
24.0625,2.436467962828316e-09
24.08203125,3.843277883738137e-09
24.1015625,4.170479377697257e-09
24.12109375,3.704426995764056e-09
24.140625,2.957759197778943e-09
24.16015625,2.521150031945781e-09
24.1796875,3.7540774304979555e-09
24.19921875,3.96738710459149e-09
24.21875,2.1625509772672694e-09
24.23828125,1.3292849926398781e-09
24.2578125,1.965523078568785e-09
24.27734375,2.5957387055629393e-09
24.296875,3.4737038025868825e-09
24.31640625,5.158718365707611e-09
24.3359375,3.6875483922118576e-09
24.35546875,6.9712459191189785e-09
24.375,4.470167092171457e-09
24.39453125,2.0477761582155712e-09
24.4140625,2.5160914205645945e-09
24.43359375,4.025821319808837e-09
24.453125,4.421395550937477e-09
24.47265625,2.0994317191478057e-09
24.4921875,3.5215210043546745e-09
24.51171875,6.691906263332925e-09
24.53125,5.354453173193766e-09
24.55078125,4.375294557031373e-09
24.5703125,4.0460754528486615e-09
24.58984375,4.647942874064707e-09
24.609375,5.785763003539941e-09
24.62890625,7.120755660939885e-09
24.6484375,9.183435328714895e-09
24.66796875,4.870946266985529e-09
24.6875,5.302456389254614e-09
24.70703125,4.04408277145301e-09
24.7265625,2.4690512727253243e-09
24.74609375,5.5225815742326554e-09
24.765625,7.93393420263657e-09
24.78515625,4.7939144048398625e-09
24.8046875,5.34514043690375e-09
24.82421875,5.4342286169307e-09
24.84375,6.017542604493369e-09
24.86328125,2.865922879786925e-09
24.8828125,2.780403193374448e-09
24.90234375,3.2568886509995906e-09
24.921875,8.186782622939726e-09
24.94140625,7.707366476149126e-09
24.9609375,3.3787947063020653e-09
24.98046875,4.031380751615872e-09
25.0,6.939532961200982e-09
25.01953125,6.122311329638913e-09
25.0390625,4.126142017928291e-09
25.05859375,2.618373060061703e-09
25.078125,3.009843526725706e-09
25.09765625,4.4941874922260745e-09
25.1171875,5.1641562239694485e-09
25.13671875,5.382856249861017e-09
25.15625,5.123660831759311e-09
25.17578125,5.645763321495883e-09
25.1953125,4.645059877906762e-09
25.21484375,6.473844674876127e-09
25.234375,5.315088053461909e-09
25.25390625,5.567988635512953e-09
25.2734375,8.877853532873812e-09
25.29296875,4.7392609261555e-09
25.3125,2.302260102287017e-09
25.33203125,1.6476334143571235e-09
25.3515625,3.4392414547296316e-09
25.37109375,9.245232023912533e-09
25.390625,1.2362757051171915e-08
25.41015625,5.956407693588721e-09
25.4296875,4.429837626438759e-09
25.44921875,6.086327557212226e-09
25.46875,2.72442032381792e-09
25.48828125,3.573541366975985e-09
25.5078125,1.8493825020135657e-09
25.52734375,2.216876871384088e-09
25.546875,2.8826226160514544e-09
25.56640625,3.474909156029529e-09
25.5859375,5.056981901054218e-09
25.60546875,4.94634680901608e-09
25.625,4.168974054595657e-09
25.64453125,4.137479921115062e-09
25.6640625,5.099023460331231e-09
25.68359375,3.779264577684347e-09
25.703125,2.9691150198325095e-09
25.72265625,5.207066052531568e-09
25.7421875,6.732237401658168e-09
25.76171875,6.319088980658011e-09
25.78125,7.234405821664906e-09
25.80078125,6.420997640434978e-09
25.8203125,4.026766879316427e-09
25.83984375,3.387024956876648e-09
25.859375,2.8298611754465265e-09
25.87890625,4.3021788086492505e-09
25.8984375,5.846142314079141e-09
25.91796875,2.280436373136933e-09
25.9375,2.150625773734714e-09
25.95703125,2.81534099274312e-09
25.9765625,4.253662515686814e-09
25.99609375,4.79496763047452e-09
26.015625,2.6091664802910832e-09
26.03515625,2.01317627533697e-09
26.0546875,1.8752876882333613e-09
26.07421875,3.4805155815748564e-09
26.09375,2.4981987415162486e-09
26.11328125,4.135241470858744e-09
26.1328125,5.5873669721550676e-09
26.15234375,4.615995419330536e-09
26.171875,3.006123294059529e-09
26.19140625,3.297873628894141e-09
26.2109375,4.682981421591815e-09
26.23046875,4.283930932496315e-09
26.25,2.5573734421331642e-09
26.26953125,1.582309058117495e-09
26.2890625,4.623906953719906e-09
26.30859375,4.902813117005044e-09
26.328125,2.36522624152142e-09
26.34765625,1.5669437761585694e-09
26.3671875,1.4576459823231919e-09
26.38671875,2.113940542562177e-09
26.40625,2.4956188866430313e-09
26.42578125,1.0814636218101877e-09
26.4453125,3.4861040955035937e-09
26.46484375,5.129510334649508e-09
26.484375,3.5353469513462994e-09
26.50390625,5.069956003193446e-09
26.5234375,3.673389072998725e-09
26.54296875,3.966540509787657e-09
26.5625,5.639791217834534e-09
26.58203125,4.1458424413229885e-09
26.6015625,2.9755528153961082e-09
26.62109375,2.721803682881582e-09
26.640625,8.500234036823952e-09
26.66015625,5.913322918684874e-09
26.6796875,2.2500957092974218e-09
26.69921875,2.6185502399258913e-09
26.71875,3.204432867083241e-09
26.73828125,2.8145427610765664e-09
26.7578125,2.80355067382824e-09
26.77734375,2.820956648602472e-09
26.796875,2.9988856703364e-09
26.81640625,3.1002336259940743e-09
26.8359375,3.9501237693888046e-09
26.85546875,3.3962040990936317e-09
26.875,2.2629623923195785e-09
26.89453125,3.6396761538531934e-09
26.9140625,1.8550759269153312e-09
26.93359375,1.4082346723943799e-09
26.953125,1.6621163525728577e-09
26.97265625,2.599836209784807e-09
26.9921875,2.511347702562007e-09
27.01171875,3.084845410128692e-09
27.03125,3.6924859872426526e-09
27.05078125,1.6097139434694804e-09
27.0703125,1.891655398439016e-09
27.08984375,3.191285944508351e-09
27.109375,1.998905857163495e-09
27.12890625,2.6983756122034198e-09
27.1484375,2.032750153149787e-09
27.16796875,4.158324497578497e-09
27.1875,3.96301838646486e-09
27.20703125,5.346273824840724e-09
27.2265625,3.904472632109015e-09
27.24609375,3.623228487011017e-09
27.265625,1.4374872075586504e-09
27.28515625,1.5124742685191271e-09
27.3046875,2.365419410272122e-09
27.32421875,4.5996355668849685e-09
27.34375,4.981570904220575e-09
27.36328125,7.80402496093815e-09
27.3828125,5.9102091114356406e-09
27.40234375,5.842869612900056e-09
27.421875,4.341979574726746e-09
27.44140625,4.717125870979029e-09
27.4609375,1.8597310591713444e-09
27.48046875,1.4218135982467975e-09
27.5,2.5628969838866666e-09
27.51953125,3.824481693217264e-09
27.5390625,3.547324677659494e-09
27.55859375,3.3075821395721593e-09
27.578125,3.203422833690807e-09
27.59765625,2.9589356648103744e-09
27.6171875,3.1890592308523147e-09
27.63671875,2.454603290611111e-09
27.65625,9.009258287730724e-10
27.67578125,1.5708924025810497e-09
27.6953125,2.167150793581279e-09
27.71484375,2.145158176585924e-09
27.734375,3.190799690132148e-09
27.75390625,3.359601446843577e-09
27.7734375,1.8626353729851846e-09
27.79296875,1.3014965230725662e-09
27.8125,1.8036359195100535e-09
27.83203125,2.4567373347683966e-09
27.8515625,1.6846958988362329e-09
27.87109375,1.88090499461166e-09
27.890625,2.129033792456338e-09
27.91015625,2.130904473995819e-09
27.9296875,2.2770162418438495e-09
27.94921875,3.6432320606481433e-09
27.96875,1.954642942756615e-09
27.98828125,2.264061568916941e-09
28.0078125,2.6815433220928626e-09
28.02734375,1.1387485762371466e-09
28.046875,1.7614477548085085e-09
28.06640625,1.9720940719506574e-09
28.0859375,2.2372913872639082e-09
28.10546875,2.34353082304422e-09
28.125,2.4059767901643727e-09
28.14453125,2.0652469121330425e-09
28.1640625,2.088811469891342e-09
28.18359375,1.7135635818077042e-09
28.203125,1.3018982750216867e-09
28.22265625,9.258297975805084e-10
28.2421875,1.7399729872210011e-09
28.26171875,2.398295084368834e-09
28.28125,2.8085029228911713e-09
28.30078125,1.9129037469424123e-09
28.3203125,2.467121490032686e-09
28.33984375,3.2755150738127034e-09
28.359375,2.7764726931414787e-09
28.37890625,3.27330870170498e-09
28.3984375,1.8096367811911222e-09
28.41796875,5.891452465727214e-10
28.4375,6.448227628122647e-10
28.45703125,8.622420107387479e-10
28.4765625,1.3057353907145776e-09
28.49609375,1.2039930298436469e-09
28.515625,1.8717726697700522e-09
28.53515625,1.5977555157475482e-09
28.5546875,1.1178905460454297e-09
28.57421875,2.574226428774075e-09
28.59375,1.6468120493307222e-09
28.61328125,1.0210804812784072e-09
28.6328125,9.309179038175891e-10
28.65234375,1.2171580314187331e-09
28.671875,9.711839881895998e-10
28.69140625,1.1404032930119092e-09
28.7109375,1.2829092067075474e-09
28.73046875,1.1182377351012728e-09
28.75,7.813058009398786e-10
28.76953125,4.2606459866865574e-10
28.7890625,5.434802045820293e-10
28.80859375,4.111245399439105e-10
28.828125,7.85722271089089e-10
28.84765625,1.7120131400751007e-09
28.8671875,1.2758482388571897e-09
28.88671875,1.4914094069249056e-09
28.90625,1.2247735208290857e-09
28.92578125,7.938841368759831e-10
28.9453125,1.025629804894173e-09
28.96484375,1.2491218917842074e-09
28.984375,6.91906012283646e-10
29.00390625,8.154927576734696e-10
29.0234375,7.164132735422766e-10
29.04296875,4.915629120211487e-10
29.0625,4.527446124082069e-10
29.08203125,8.974777148923037e-10
29.1015625,8.970177349336847e-10
29.12109375,5.087305284716557e-10
29.140625,5.298283491030239e-10
29.16015625,9.996503867201146e-10
29.1796875,1.3624480737825078e-09
29.19921875,1.5982666170528582e-09
29.21875,1.255352979278566e-09
29.23828125,1.0247247727675386e-09
29.2578125,6.868853926084967e-10
29.27734375,4.0008513511869913e-10
29.296875,4.2769248240518075e-10
29.31640625,4.6034660078949077e-10
29.3359375,8.054484078154947e-10
29.35546875,9.985022129284468e-10
29.375,1.0483272380457454e-09
29.39453125,7.998349383592825e-10
29.4140625,1.0014725739136888e-09
29.43359375,1.4839980517999999e-09
29.453125,1.1600013655548636e-09
29.47265625,1.4907265732380265e-09
29.4921875,7.809718555902816e-10
29.51171875,3.61049332373342e-10
29.53125,4.3439004083069164e-10
29.55078125,4.801582401580662e-10
29.5703125,4.207238156480329e-10
29.58984375,6.68033226681412e-10
29.609375,8.568975801636109e-10
29.62890625,9.862469864882829e-10
29.6484375,1.1028655471851074e-09
29.66796875,1.6169492671155312e-09
29.6875,5.792484156799595e-10
29.70703125,4.200120705729085e-10
29.7265625,7.241647457184103e-10
29.74609375,6.375688068172472e-10
29.765625,1.0356378262248238e-09
29.78515625,1.6070606097145605e-09
29.8046875,1.1794040999237358e-09
29.82421875,7.76416141956923e-10
29.84375,8.093639919754979e-10
29.86328125,6.550167608538844e-10
29.8828125,4.6392078988654876e-10
29.90234375,6.571207608474357e-10
29.921875,8.235601347291725e-10
29.94140625,7.939676218371614e-10
29.9609375,1.403347008734192e-09
29.98046875,1.3562617190673247e-09
30.0,1.1425006897067538e-09
30.01953125,7.845722601197753e-10
30.0390625,3.1602148961935943e-10
30.05859375,6.219839946240487e-10
30.078125,6.035204309503244e-10
30.09765625,5.02992991522951e-10
30.1171875,6.55037769132423e-10
30.13671875,9.256986645418178e-10
30.15625,2.357611216390048e-09
30.17578125,1.8932786894195964e-09
30.1953125,1.717655586239146e-09
30.21484375,6.413451519861436e-10
30.234375,2.6136207803600607e-10
30.25390625,2.467755572858852e-10
30.2734375,4.215123240761973e-10
30.29296875,5.387900102618168e-10
30.3125,7.052433879286915e-10
30.33203125,9.516739156083595e-10
30.3515625,1.883003529814098e-09
30.37109375,1.027474881766032e-09
30.390625,1.2695725484962324e-09
30.41015625,5.53199278284377e-10
30.4296875,2.334467016159316e-10
30.44921875,4.2427631459616927e-10
30.46875,5.801642678635273e-10
30.48828125,6.533841854012225e-10
30.5078125,8.733159397515062e-10
30.52734375,9.519387767675511e-10
30.546875,1.123299210897773e-09
30.56640625,5.950627957194397e-10
30.5859375,5.348368971364883e-10
30.60546875,2.873026193559965e-10
30.625,2.191088859292855e-10
30.64453125,4.0698390280148587e-10
30.6640625,4.926043649708101e-10
30.68359375,4.015841892783554e-10
30.703125,4.936352391944995e-10
30.72265625,3.692498438182115e-10
30.7421875,1.695862251465358e-10
30.76171875,1.8541644573966855e-10
30.78125,2.0373557292164527e-10
30.80078125,2.0830797591594467e-10
30.8203125,2.4849926957072446e-10
30.83984375,3.105963198542923e-10
30.859375,6.910407027761977e-10
30.87890625,5.709616710373167e-10
30.8984375,4.196303433288672e-10
30.91796875,2.87472709359678e-10
30.9375,4.1656771481880603e-10
30.95703125,2.702525940538827e-10
30.9765625,1.1353288651448098e-10
30.99609375,2.402375697981939e-10
31.015625,3.2772939997562943e-10
31.03515625,4.0150913057789675e-10
31.0546875,5.725129907734857e-10
31.07421875,4.3594515176159504e-10
31.09375,4.577005694752622e-10
31.11328125,6.64607677158504e-10
31.1328125,5.395451056678359e-10
31.15234375,4.273491735173126e-10
31.171875,4.2785314735771794e-10
31.19140625,5.231353518103688e-10
31.2109375,4.2024514309573263e-10
31.23046875,3.7962204767750484e-10
31.25,4.5102756336502753e-10
31.26953125,2.024367097210922e-10
31.2890625,3.793558672249476e-10
31.30859375,3.638727236544208e-10
31.328125,3.3649722957074645e-10
31.34765625,2.630852660659657e-10
31.3671875,3.3457669195065725e-10
31.38671875,3.634128912436711e-10
31.40625,4.087041242484278e-10
31.42578125,5.997677858078382e-10
31.4453125,5.652732095572217e-10
31.46484375,5.310125070625112e-10
31.484375,6.414110053482549e-10
31.50390625,6.484599235157633e-10
31.5234375,7.51852827168923e-10
31.54296875,4.706230057497233e-10
31.5625,3.37369707660063e-10
31.58203125,2.416501787133697e-10
31.6015625,4.362833599384962e-10
31.62109375,5.915893377144851e-10
31.640625,5.548309697576617e-10
31.66015625,8.264480600179647e-10
31.6796875,8.353908021025047e-10
31.69921875,1.0512337878467784e-09
31.71875,8.479251973870707e-10
31.73828125,5.217367590604551e-10
31.7578125,3.0898860316296656e-10
31.77734375,4.143324925081235e-10
31.796875,4.494241280038986e-10
31.81640625,6.088056256917734e-10
31.8359375,6.987402300133276e-10
31.85546875,8.407985967771633e-10
31.875,9.278497368081428e-10
31.89453125,9.743486458327714e-10
31.9140625,6.88243554257197e-10
31.93359375,3.5920697472754285e-10
31.953125,2.8491990318447145e-10
31.97265625,4.811293606736937e-10
31.9921875,4.989149494317774e-10
32.01171875,5.552772739633424e-10
32.03125,5.628890066939031e-10
32.05078125,6.63647286469928e-10
32.0703125,5.771834815699973e-10
32.08984375,6.33309450804793e-10
32.109375,5.496634784657674e-10
32.12890625,4.4076335079118323e-10
32.1484375,4.2269751100419155e-10
32.16796875,4.702812785995634e-10
32.1875,3.656156554372166e-10
32.20703125,4.993654340246978e-10
32.2265625,4.547377439473215e-10
32.24609375,6.30924121437104e-10
32.265625,5.595587616441101e-10
32.28515625,5.295593457443145e-10
32.3046875,3.315872796461348e-10
32.32421875,3.893629200834518e-10
32.34375,4.0555883330845134e-10
32.36328125,3.642030868958216e-10
32.3828125,3.905042468732469e-10
32.40234375,2.9985627504918136e-10
32.421875,2.5388657350516075e-10
32.44140625,3.698594398066088e-10
32.4609375,3.6873298991951513e-10
32.48046875,5.379028414463592e-10
32.5,4.878214945614099e-10
32.51953125,5.363959368691611e-10
32.5390625,5.192067209109098e-10
32.55859375,3.7661774730226716e-10
32.578125,2.5361060243943256e-10
32.59765625,2.9470579295762907e-10
32.6171875,3.4355777579163213e-10
32.63671875,4.158618795531904e-10
32.65625,4.2293153750551045e-10
32.67578125,3.2417748577569356e-10
32.6953125,3.1359727708289175e-10
32.71484375,3.279904485302091e-10
32.734375,2.0973902911616017e-10
32.75390625,1.79859646746226e-10
32.7734375,1.249293158140725e-10
32.79296875,2.2670338393484698e-10
32.8125,4.4060391928577917e-10
32.83203125,5.2751192794836e-10
32.8515625,4.6503498609687615e-10
32.87109375,2.9274929736471536e-10
32.890625,1.9982589307966493e-10
32.91015625,1.8676347392494397e-10
32.9296875,1.150253462813662e-10
32.94921875,1.3888747381221816e-10
32.96875,1.555477230274316e-10
32.98828125,2.4814871643840394e-10
33.0078125,3.5751323132872323e-10
33.02734375,1.9749319932325435e-10
33.046875,1.456578247255528e-10
33.06640625,1.4245678996869523e-10
33.0859375,2.2372632640166637e-10
33.10546875,2.0466429980833943e-10
33.125,1.0706945407847234e-10
33.14453125,1.4576481606152172e-10
33.1640625,1.955820485821247e-10
33.18359375,1.8295735347739077e-10
33.203125,1.3144879731703227e-10
33.22265625,1.3455941556845873e-10
33.2421875,7.402382038749806e-11
33.26171875,4.759544565839592e-11
33.28125,4.38593235834106e-11
33.30078125,6.614390853584217e-11
33.3203125,1.1166508385334233e-10
33.33984375,8.737824044499585e-11
33.359375,1.4398079954138349e-10
33.37890625,1.2720900380095247e-10
33.3984375,8.838531406424805e-11
33.41796875,8.102598878778703e-11
33.4375,9.995014727593525e-11
33.45703125,1.1600544649923896e-10
33.4765625,6.787193078476593e-11
33.49609375,6.305292086927919e-11
33.515625,9.606539844175834e-11
33.53515625,7.88786138367346e-11
33.5546875,4.863319066421872e-11
33.57421875,5.3107955470750645e-11
33.59375,8.622204821227303e-11
33.61328125,5.937770950405746e-11
33.6328125,4.334533418395242e-11
33.65234375,3.273910997279403e-11
33.671875,4.0114971797410174e-11
33.69140625,4.0436083702711e-11
33.7109375,5.596513078734976e-11
33.73046875,2.756824752951721e-11
33.75,4.244476046343031e-11
33.76953125,6.337594789114476e-11
33.7890625,6.075500929190418e-11
33.80859375,3.392532611254808e-11
33.828125,4.24535285172306e-11
33.84765625,3.6254290006449035e-11
33.8671875,5.0709612676106156e-11
33.88671875,6.190471036698915e-11
33.90625,8.553145384290318e-11
33.92578125,6.249842666765476e-11
33.9453125,3.73917179839923e-11
33.96484375,4.17583445154531e-11
33.984375,3.834810320368506e-11
34.00390625,4.098146871358791e-11
34.0234375,5.789608987343326e-11
34.04296875,3.258736846855174e-11
34.0625,4.3401442696905785e-11
34.08203125,8.160211869654304e-11
34.1015625,8.358169180347743e-11
34.12109375,9.679208402299387e-11
34.140625,8.476351529543362e-11
34.16015625,6.035378993879381e-11
34.1796875,3.500859736827572e-11
34.19921875,6.469776702765749e-11
34.21875,5.860315352370238e-11
34.23828125,2.5708864554747797e-11
34.2578125,2.274926963796157e-11
34.27734375,4.3956536668966455e-11
34.296875,4.323473709014067e-11
34.31640625,5.160429650327821e-11
34.3359375,5.893359718074621e-11
34.35546875,6.025536103046625e-11
34.375,6.968656790913932e-11
34.39453125,6.344599328186635e-11
34.4140625,6.22715843173453e-11
34.43359375,6.553722590728593e-11
34.453125,4.978795198282112e-11
34.47265625,5.834275803530407e-11
34.4921875,1.957064219908804e-11
34.51171875,2.1200570157274168e-11
34.53125,2.7398428630835808e-11
34.55078125,3.165768616746314e-11
34.5703125,4.68263821474566e-11
34.58984375,6.290836670353305e-11
34.609375,6.344891073339379e-11
34.62890625,2.4609259495790825e-11
34.6484375,2.7765706946158996e-11
34.66796875,5.768900566377218e-11
34.6875,6.410405982136459e-11
34.70703125,3.435357176697481e-11
34.7265625,3.155021848635019e-11
34.74609375,5.146838514247085e-11
34.765625,4.898849333974913e-11
34.78515625,2.3336968055145005e-11
34.8046875,1.9991983488347773e-11
34.82421875,3.267954734274131e-11
34.84375,3.284577368716282e-11
34.86328125,3.176737191597141e-11
34.8828125,7.062951029230692e-11
34.90234375,4.238038979999144e-11
34.921875,2.6945949390136704e-11
34.94140625,3.427051921185108e-11
34.9609375,3.593119290676558e-11
34.98046875,1.882698523878454e-11
35.0,1.422074328816413e-11
35.01953125,2.113718934154508e-11
35.0390625,2.828857314316642e-11
35.05859375,3.936630032110795e-11
35.078125,5.229835486405882e-11
35.09765625,6.508075138794842e-11
35.1171875,2.4835410650109776e-11
35.13671875,2.4065892526231265e-11
35.15625,3.3222088312077906e-11
35.17578125,4.3258559678308765e-11
35.1953125,5.319981299252306e-11
35.21484375,2.6412954896676943e-11
35.234375,2.314468582503207e-11
35.25390625,2.7134085134235174e-11
35.2734375,2.3995379931430113e-11
35.29296875,1.7381344981864114e-11
35.3125,7.518660376156349e-11
35.33203125,1.3124207816152338e-10
35.3515625,7.040473850183236e-11
35.37109375,2.2142603638267993e-11
35.390625,2.7110923144551615e-11
35.41015625,2.7484213063295363e-11
35.4296875,2.0577760186542228e-11
35.44921875,2.1102992703424423e-11
35.46875,4.959828589055751e-11
35.48828125,6.477585943476892e-11
35.5078125,3.730560915640462e-11
35.52734375,5.34925313755463e-11
35.546875,5.332096808033866e-11
35.56640625,5.631510262098973e-11
35.5859375,9.849874830884141e-11
35.60546875,7.202919018245103e-11
35.625,3.875977097111619e-11
35.64453125,4.0146126343614754e-11
35.6640625,5.975903798985482e-11
35.68359375,3.751493987552054e-11
35.703125,2.858752510663484e-11
35.72265625,3.315258602016292e-11
35.7421875,4.194674127711082e-11
35.76171875,3.800201730064438e-11
35.78125,4.10243547675382e-11
35.80078125,2.6662709927143265e-11
35.8203125,3.651573879329586e-11
35.83984375,4.0110824888343596e-11
35.859375,4.106340489499474e-11
35.87890625,2.545568318632085e-11
35.8984375,3.4303292764982376e-11
35.91796875,4.6806902077394275e-11
35.9375,5.6557045545338836e-11
35.95703125,3.435329220554207e-11
35.9765625,2.366634684363677e-11
35.99609375,4.689271420214254e-11
36.015625,2.775708599995194e-11
36.03515625,2.6954675035067956e-11
36.0546875,3.8640160031483015e-11
36.07421875,5.390817961037079e-11
36.09375,4.684766671073638e-11
36.11328125,4.218091258237825e-11
36.1328125,6.436728706044842e-11
36.15234375,3.884852191376512e-11
36.171875,3.7888844900354815e-11
36.19140625,7.946833628593259e-11
36.2109375,6.600550153161374e-11
36.23046875,4.954191516232317e-11
36.25,3.8745609172493014e-11
36.26953125,4.062905544612858e-11
36.2890625,4.968719358842638e-11
36.30859375,3.626983088714362e-11
36.328125,5.630259055556187e-11
36.34765625,6.018596987366243e-11
36.3671875,4.368109344150914e-11
36.38671875,4.079523195451723e-11
36.40625,4.559236202628318e-11
36.42578125,2.930947171420836e-11
36.4453125,2.6211110528231426e-11
36.46484375,2.9916451282889706e-11
36.484375,4.1389631698860936e-11
36.50390625,3.979131876199135e-11
36.5234375,6.598978146758816e-11
36.54296875,6.778057416041742e-11
36.5625,2.8585148795087274e-11
36.58203125,6.232930127334533e-11
36.6015625,6.093100140275506e-11
36.62109375,5.100657091219791e-11
36.640625,7.279771033894566e-11
36.66015625,6.363585847266752e-11
36.6796875,4.834948786327315e-11
36.69921875,4.559659489060838e-11
36.71875,1.1887456623479807e-10
36.73828125,9.08029336763715e-11
36.7578125,8.589785016804853e-11
36.77734375,1.2506897963775362e-10
36.796875,1.3572197473974683e-10
36.81640625,5.172846614186392e-11
36.8359375,4.654918502607471e-11
36.85546875,4.5827293492299184e-11
36.875,7.316254798224251e-11
36.89453125,7.890540305177792e-11
36.9140625,5.205845232087765e-11
36.93359375,5.799805108375595e-11
36.953125,8.678823987387071e-11
36.97265625,6.918072638489967e-11
36.9921875,6.35693399032029e-11
37.01171875,3.579034209072992e-11
37.03125,4.9656207865423874e-11
37.05078125,5.536801265617117e-11
37.0703125,5.685917962374135e-11
37.08984375,3.7368919758303046e-11
37.109375,5.894496673943791e-11
37.12890625,3.462788309755709e-11
37.1484375,2.8369347449782275e-11
37.16796875,7.80618233523166e-11
37.1875,5.465234423738068e-11
37.20703125,5.251350240343771e-11
37.2265625,4.530281532523279e-11
37.24609375,4.612736279517609e-11
37.265625,5.006524194586762e-11
37.28515625,6.115995289875682e-11
37.3046875,7.727114399444191e-11
37.32421875,6.798747409329494e-11
37.34375,5.6262212423608063e-11
37.36328125,5.0422342039455714e-11
37.3828125,5.0713190205559996e-11
37.40234375,8.437671414770262e-11
37.421875,6.125945135091954e-11
37.44140625,4.163576493731962e-11
37.4609375,3.193941832680911e-11
37.48046875,4.221924831923193e-11
37.5,6.397183720746874e-11
37.51953125,6.13865878973107e-11
37.5390625,3.424911423988922e-11
37.55859375,1.0669332213457819e-10
37.578125,1.0208692759519287e-10
37.59765625,4.7928798982047965e-11
37.6171875,6.491471085513154e-11
37.63671875,4.4970765854213175e-11
37.65625,2.8116953352341014e-11
37.67578125,1.576567033576193e-11
37.6953125,4.76645722776116e-11
37.71484375,6.9120920664922e-11
37.734375,3.640562979315525e-11
37.75390625,5.12365085879202e-11
37.7734375,5.055529058010722e-11
37.79296875,7.32250090673864e-11
37.8125,8.307193228231706e-11
37.83203125,5.796939188166722e-11
37.8515625,2.0824700033806023e-11
37.87109375,2.1917637784903857e-11
37.890625,2.2296371736324893e-11
37.91015625,3.929470450001061e-11
37.9296875,4.734580592344922e-11
37.94921875,2.9705118235384615e-11
37.96875,3.4933078215174314e-11
37.98828125,2.1340304899160928e-11
38.0078125,4.263814697291081e-11
38.02734375,6.886278314725281e-11
38.046875,5.1997303238264944e-11
38.06640625,6.683270797869541e-11
38.0859375,5.460418017765812e-11
38.10546875,3.45536186715309e-11
38.125,4.668986567811643e-11
38.14453125,3.609424520799613e-11
38.1640625,3.891244579270382e-11
38.18359375,3.401813678553564e-11
38.203125,5.185966285558957e-11
38.22265625,5.091556511360432e-11
38.2421875,1.879496257231142e-11
38.26171875,2.528587419079453e-11
38.28125,6.021097392733159e-11
38.30078125,8.659072876592463e-11
38.3203125,5.574266782868209e-11
38.33984375,7.335497762831801e-11
38.359375,1.0424950709682315e-10
38.37890625,9.308570111608218e-11
38.3984375,6.36828359147376e-11
38.41796875,5.064907165785085e-11
38.4375,3.237818902353506e-11
38.45703125,3.0791295859730624e-11
38.4765625,3.92883363363263e-11
38.49609375,5.217551526720233e-11
38.515625,4.840854838158752e-11
38.53515625,2.2141597911730564e-11
38.5546875,1.7164717888078193e-11
38.57421875,2.7980158128400517e-11
38.59375,3.846485165532119e-11
38.61328125,4.247278020352153e-11
38.6328125,2.921993424592691e-11
38.65234375,3.507853236272632e-11
38.671875,7.371991015916554e-11
38.69140625,3.309158589607065e-11
38.7109375,3.51277777335743e-11
38.73046875,4.2804245377349796e-11
38.75,3.3969217597540056e-11
38.76953125,9.999290594550111e-11
38.7890625,8.679764540800471e-11
38.80859375,2.8093343706360943e-11
38.828125,9.449184936060942e-12
38.84765625,1.697015757064862e-11
38.8671875,3.3548068058635763e-11
38.88671875,2.7535365473927616e-11
38.90625,5.6813789873681817e-11
38.92578125,1.246785668156377e-10
38.9453125,6.315929019137732e-11
38.96484375,3.393940237510354e-11
38.984375,2.6044198735795655e-11
39.00390625,4.058526588645833e-11
39.0234375,3.766574607705402e-11
39.04296875,2.721552387745777e-11
39.0625,1.4515113547934408e-11
39.08203125,3.36384240561432e-11
39.1015625,3.892141765890158e-11
39.12109375,2.8432441937229105e-11
39.140625,3.1185874762279034e-11
39.16015625,3.738823009553866e-11
39.1796875,2.6005767943892513e-11
39.19921875,4.4136252678588056e-11
39.21875,4.490681992138967e-11
39.23828125,5.237529287818985e-11
39.2578125,7.987116590286686e-11
39.27734375,4.545157000835473e-11
39.296875,2.937512650032406e-11
39.31640625,4.351521503689535e-11
39.3359375,5.225040368626821e-11
39.35546875,4.639787338331454e-11
39.375,2.084800666484449e-11
39.39453125,1.3394739651042874e-11
39.4140625,1.6155653204394646e-11
39.43359375,2.577789482495106e-11
39.453125,4.587524992519015e-11
39.47265625,4.2589329360451266e-11
39.4921875,3.607702715773015e-11
39.51171875,2.2081374717723568e-11
39.53125,3.9387682145573046e-11
39.55078125,3.259696713809678e-11
39.5703125,2.783360846841952e-11
39.58984375,3.051897109309195e-11
39.609375,2.6599613511589773e-11
39.62890625,3.8181407249935435e-11
39.6484375,2.452070450767159e-11
39.66796875,1.7999821259330802e-11
39.6875,2.0637302677565718e-11
39.70703125,3.942679380534919e-11
39.7265625,8.575316123689479e-11
39.74609375,7.659081030948705e-11
39.765625,4.438516440499841e-11
39.78515625,3.403578288161429e-11
39.8046875,1.9490775811115072e-11
39.82421875,3.25127495059742e-11
39.84375,4.5727146202955026e-11
39.86328125,4.396348551719846e-11
39.8828125,4.1019572640472826e-11
39.90234375,8.019081418278779e-11
39.921875,8.60051088352214e-11
39.94140625,3.2411415438793754e-11
39.9609375,4.107583570044241e-11
39.98046875,3.7282104415869065e-11
40.0,7.667393490930918e-11
40.01953125,4.989989609410758e-11
40.0390625,4.777484355646863e-11
40.05859375,4.146050581023411e-11
40.078125,5.546813276151922e-11
40.09765625,4.7004930381043575e-11
40.1171875,5.258277596052562e-11
40.13671875,9.01334528371999e-11
40.15625,5.1433481500886764e-11
40.17578125,4.1143355641234835e-11
40.1953125,7.248044033829757e-11
40.21484375,7.249158953036243e-11
40.234375,6.595643645052417e-11
40.25390625,5.244943230691664e-11
40.2734375,2.716117987012126e-11
40.29296875,3.691263094869771e-11
40.3125,4.062926989669479e-11
40.33203125,5.7684016673566516e-11
40.3515625,2.0630002670330672e-11
40.37109375,1.0169261183716748e-11
40.390625,3.863844956245773e-11
40.41015625,5.559920256382659e-11
40.4296875,6.168829524546786e-11
40.44921875,5.2658436283927164e-11
40.46875,3.5577151943736744e-11
40.48828125,4.333884187675972e-11
40.5078125,4.5090055955728295e-11
40.52734375,3.697554584188131e-11
40.546875,1.9994185723562562e-11
40.56640625,2.43524280259001e-11
40.5859375,2.82898682825783e-11
40.60546875,3.929042431279315e-11
40.625,1.3497502510940656e-11
40.64453125,3.550610911660738e-11
40.6640625,5.565179981408464e-11
40.68359375,4.748561543053855e-11
40.703125,6.510274031383102e-11
40.72265625,3.258470181225924e-11
40.7421875,2.608408585559892e-11
40.76171875,3.27749678436885e-11
40.78125,4.32409493593678e-11
40.80078125,3.942168438467835e-11
40.8203125,3.309175850268872e-11
40.83984375,3.34371089234681e-11
40.859375,2.8379332397933253e-11
40.87890625,2.1858484069722517e-11
40.8984375,1.9069671041739976e-11
40.91796875,2.2159396460765203e-11
40.9375,1.916587154140733e-11
40.95703125,4.126991152066131e-11
40.9765625,5.1254944184624155e-11
40.99609375,2.99965387903632e-11
41.015625,2.3629633854015545e-11
41.03515625,2.9026556371825574e-11
41.0546875,5.6888828072892104e-11
41.07421875,4.1432279386321157e-11
41.09375,4.539639502890785e-11
41.11328125,4.052419686298131e-11
41.1328125,2.2801058958769488e-11
41.15234375,2.7924079064682533e-11
41.171875,1.5127502285680107e-11
41.19140625,1.6017005780942715e-11
41.2109375,1.7191453471762635e-11
41.23046875,3.730195542999361e-11
41.25,5.2981506977958886e-11
41.26953125,4.257625283307499e-11
41.2890625,2.7913652763038002e-11
41.30859375,3.249279720953265e-11
41.328125,2.3458543137067215e-11
41.34765625,5.899468677747747e-11
41.3671875,3.1195426118443497e-11
41.38671875,1.660926470961793e-11
41.40625,2.0515234534946086e-11
41.42578125,3.197568850520764e-11
41.4453125,3.4668831433815375e-11
41.46484375,1.766158891889507e-11
41.484375,2.4902734165365315e-11
41.50390625,1.598549326113049e-11
41.5234375,3.6338249942671755e-11
41.54296875,5.0824592432523624e-11
41.5625,3.042656268967841e-11
41.58203125,3.742769039670816e-11
41.6015625,2.4528131942089853e-11
41.62109375,1.4482826168842405e-11
41.640625,8.681215990034519e-12
41.66015625,2.130777325599787e-11
41.6796875,2.27363996854723e-11
41.69921875,1.7318821061602272e-11
41.71875,2.080598862903793e-11
41.73828125,3.044146196865642e-11
41.7578125,3.3923625399033895e-11
41.77734375,2.471449409333227e-11
41.796875,1.748031000244492e-11
41.81640625,1.2960935689714408e-11
41.8359375,1.6438349212344317e-11
41.85546875,2.3371115579068017e-11
41.875,2.1505364047212343e-11
41.89453125,1.3267279308507454e-11
41.9140625,1.2670749534045565e-11
41.93359375,1.9600634034122144e-11
41.953125,2.9611719152556835e-11
41.97265625,2.2105383769700012e-11
41.9921875,2.2850329215495442e-11
42.01171875,1.5759526016256358e-11
42.03125,2.2765593102055636e-11
42.05078125,2.968442560317325e-11
42.0703125,1.614125760430206e-11
42.08984375,1.3623420945206449e-11
42.109375,1.924204043887146e-11
42.12890625,2.4335712302538275e-11
42.1484375,3.165145366871232e-11
42.16796875,2.6300865732179744e-11
42.1875,2.1436368085979295e-11
42.20703125,2.8462730880694875e-11
42.2265625,2.6443445592092573e-11
42.24609375,2.1330355034533398e-11
42.265625,1.869209909624099e-11
42.28515625,1.1797197096783329e-11
42.3046875,2.0299731555054576e-11
42.32421875,2.768926918869471e-11
42.34375,1.7892542107146992e-11
42.36328125,1.491810165627614e-11
42.3828125,1.6379997629438044e-11
42.40234375,2.4734570736067905e-11
42.421875,3.1524496472433566e-11
42.44140625,1.841187933984151e-11
42.4609375,1.5948306069659172e-11
42.48046875,2.0196280319662368e-11
42.5,1.80747485555128e-11
42.51953125,2.3551095849618304e-11
42.5390625,2.5561514561272294e-11
42.55859375,2.3063811551073704e-11
42.578125,2.3657186355418157e-11
42.59765625,1.3121518548967336e-11
42.6171875,1.9705254529832294e-11
42.63671875,2.854028989711123e-11
42.65625,3.1176454543974e-11
42.67578125,1.9993045167589788e-11
42.6953125,1.4432338177540787e-11
42.71484375,9.12464075972697e-12
42.734375,1.7053864167643515e-11
42.75390625,2.950997940356827e-11
42.7734375,2.7100096874124595e-11
42.79296875,1.8555205093131706e-11
42.8125,1.2467657321823475e-11
42.83203125,9.417070348612952e-12
42.8515625,8.515948740185618e-12
42.87109375,1.3036453573832672e-11
42.890625,2.0212352264475686e-11
42.91015625,1.9377588161358664e-11
42.9296875,1.514250812920325e-11
42.94921875,1.9360956252819684e-11
42.96875,2.949438221096333e-11
42.98828125,1.9612811512681133e-11
43.0078125,2.2918737500740774e-11
43.02734375,2.3015026186818777e-11
43.046875,2.6406222828913714e-11
43.06640625,1.9497577594496914e-11
43.0859375,1.169438201956045e-11
43.10546875,1.7891230983170686e-11
43.125,1.5552404171395825e-11
43.14453125,2.1139404624690588e-11
43.1640625,2.679307820631183e-11
43.18359375,3.144056068818126e-11
43.203125,4.943157022716136e-11
43.22265625,2.8628517897914774e-11
43.2421875,1.2247159571217486e-11
43.26171875,3.2070452711289754e-11
43.28125,2.5594103350526065e-11
43.30078125,1.6280866805819575e-11
43.3203125,2.5758649774019003e-11
43.33984375,2.2522971005633164e-11
43.359375,1.711548177683467e-11
43.37890625,1.7306412098432922e-11
43.3984375,1.9969505197046644e-11
43.41796875,2.1667470107157198e-11
43.4375,3.6277717580168555e-11
43.45703125,6.46316482877459e-11
43.4765625,2.556864834705058e-11
43.49609375,8.110977431885748e-12
43.515625,9.259886961079115e-12
43.53515625,1.5545320272372785e-11
43.5546875,1.6263227759325467e-11
43.57421875,8.931187749901915e-12
43.59375,7.777481001887949e-12
43.61328125,2.141749773681581e-11
43.6328125,2.826765413283522e-11
43.65234375,2.072654581293293e-11
43.671875,7.681746774190997e-12
43.69140625,1.579586758990563e-11
43.7109375,2.605871603161509e-11
43.73046875,1.2520902405794077e-11
43.75,8.786388598079237e-12
43.76953125,9.204191935775223e-12
43.7890625,1.097908532611976e-11
43.80859375,1.3840600614656379e-11
43.828125,1.0561975931573221e-11
43.84765625,1.9077709849523054e-11
43.8671875,3.11976102888243e-11
43.88671875,2.7938688282891014e-11
43.90625,1.2745032277712515e-11
43.92578125,1.6831376471295755e-11
43.9453125,2.141398828623916e-11
43.96484375,1.1105660343673737e-11
43.984375,1.4818189045012796e-11
44.00390625,1.3667449207651279e-11
44.0234375,1.6540145907246728e-11
44.04296875,2.030314599840823e-11
44.0625,2.4213215199260534e-11
44.08203125,1.726785514234329e-11
44.1015625,1.6821010185917587e-11
44.12109375,1.237442979635488e-11
44.140625,7.392249683695145e-12
44.16015625,6.346572331374778e-12
44.1796875,1.2949780110422432e-11
44.19921875,2.044140420429557e-11
44.21875,1.9977361769558565e-11
44.23828125,1.7625429476084977e-11
44.2578125,1.2347199849077775e-11
44.27734375,1.1323234256969863e-11
44.296875,1.604231287647259e-11
44.31640625,1.3247186965928293e-11
44.3359375,8.340255631056227e-12
44.35546875,1.9647224192907387e-11
44.375,1.8339198376404347e-11
44.39453125,8.525098426023431e-12
44.4140625,5.724800393754674e-12
44.43359375,8.077004469240955e-12
44.453125,7.34995660771869e-12
44.47265625,7.846653629806918e-12
44.4921875,8.458844000044975e-12
44.51171875,1.2516984174392343e-11
44.53125,1.230368224941834e-11
44.55078125,1.712899342984513e-11
44.5703125,3.0605016877005116e-11
44.58984375,1.3885126613396858e-11
44.609375,1.0843208929618878e-11
44.62890625,6.015997710457112e-12
44.6484375,9.775306849506508e-12
44.66796875,7.846587368771103e-12
44.6875,1.4584690755927316e-11
44.70703125,2.1036955762480974e-11
44.7265625,2.3410164513860097e-11
44.74609375,1.868309440728743e-11
44.765625,9.814429001201364e-12
44.78515625,1.686306948378301e-11
44.8046875,1.767281063306108e-11
44.82421875,1.0142584348808945e-11
44.84375,9.378277179246596e-12
44.86328125,1.4771164473993165e-11
44.8828125,1.9794684997360435e-11
44.90234375,1.0450596458216416e-11
44.921875,8.436960570747566e-12
44.94140625,1.9268258051900453e-11
44.9609375,1.8400862283536097e-11
44.98046875,1.1326871525170191e-11
45.0,6.254987204128568e-12
45.01953125,9.020784518743794e-12
45.0390625,1.2861321190829932e-11
45.05859375,5.608478514994785e-12
45.078125,4.8867858929130845e-12
45.09765625,4.781582369207356e-12
45.1171875,6.573413647105228e-12
45.13671875,2.3756337450901693e-11
45.15625,3.235620704421382e-11
45.17578125,3.0902036918708384e-11
45.1953125,1.8338725353943087e-11
45.21484375,8.892009444212992e-12
45.234375,1.8933685661076297e-11
45.25390625,2.0468712990963622e-11
45.2734375,1.9349847057931573e-11
45.29296875,2.362914865116205e-11
45.3125,3.946655591262359e-11
45.33203125,3.8263338710738185e-11
45.3515625,1.5547294160583786e-11
45.37109375,1.5983343762524053e-11
45.390625,1.1238591990218781e-11
45.41015625,1.634340320177389e-11
45.4296875,9.384965208068675e-12
45.44921875,1.1456754989564271e-11
45.46875,1.5842108750401258e-11
45.48828125,2.6797438137999092e-11
45.5078125,2.1389189639388513e-11
45.52734375,1.939722571711965e-11
45.546875,2.4242041599653835e-11
45.56640625,2.958802218786294e-11
45.5859375,3.157669533248868e-11
45.60546875,2.5497585489715387e-11
45.625,3.6128591991279594e-11
45.64453125,2.653869425533612e-11
45.6640625,1.3742312096134279e-11
45.68359375,1.4142661176711328e-11
45.703125,1.913466927910088e-11
45.72265625,2.388765043414961e-11
45.7421875,2.0984326725684906e-11
45.76171875,1.7287168239703027e-11
45.78125,2.4961208278475594e-11
45.80078125,2.8068700303767994e-11
45.8203125,2.090616977096469e-11
45.83984375,3.117802885594933e-11
45.859375,2.926851319385625e-11
45.87890625,3.353437305746066e-11
45.8984375,2.0313429194273446e-11
45.91796875,3.240114955397691e-11
45.9375,3.419292394683651e-11
45.95703125,3.493057751292079e-11
45.9765625,1.772346885480349e-11
45.99609375,2.0804531113794914e-11
46.015625,2.024615147955903e-11
46.03515625,1.0874882641139569e-11
46.0546875,6.480412977189098e-12
46.07421875,1.7680109972224735e-11
46.09375,1.7998597861422388e-11
46.11328125,2.5863255251319717e-11
46.1328125,2.939834662790639e-11
46.15234375,1.7690086803738508e-11
46.171875,2.0035335078848282e-11
46.19140625,2.3306299721628302e-11
46.2109375,1.5083312575147963e-11
46.23046875,8.198998798011329e-12
46.25,1.6498669126637803e-11
46.26953125,1.6798680556953492e-11
46.2890625,1.8879026771131976e-11
46.30859375,2.895209076910413e-11
46.328125,3.6551655834893385e-11
46.34765625,4.5952605826852815e-11
46.3671875,3.754831484630727e-11
46.38671875,3.443576490729271e-11
46.40625,3.7161098926680053e-11
46.42578125,2.7738090818695977e-11
46.4453125,2.8387519649073845e-11
46.46484375,3.712545662693427e-11
46.484375,2.7231973250420466e-11
46.50390625,1.394249044169032e-11
46.5234375,2.4752952297516823e-11
46.54296875,5.7128846400745555e-11
46.5625,4.19262095116293e-11
46.58203125,2.0009857788101662e-11
46.6015625,3.008626430439335e-11
46.62109375,3.229521181115009e-11
46.640625,2.4458317711978842e-11
46.66015625,2.1384750589943284e-11
46.6796875,2.901570132127481e-11
46.69921875,2.4138599900023532e-11
46.71875,1.9036745411072008e-11
46.73828125,2.6497337503776632e-11
46.7578125,2.3373306822683336e-11
46.77734375,1.0913335890209074e-11
46.796875,1.5017176234425395e-11
46.81640625,2.084589569879582e-11
46.8359375,3.093636085907792e-11
46.85546875,1.2399108996645107e-11
46.875,1.5443322746682354e-11
46.89453125,3.128397141124805e-11
46.9140625,3.8063736742140236e-11
46.93359375,1.8129649665111342e-11
46.953125,1.428847054629459e-11
46.97265625,2.495416071290555e-11
46.9921875,2.5540933140789322e-11
47.01171875,1.5956927146923386e-11
47.03125,2.0349213460256742e-11
47.05078125,1.5905833786554818e-11
47.0703125,2.9652206534538196e-11
47.08984375,3.0758002699205887e-11
47.109375,2.0393254521457946e-11
47.12890625,1.9100832968101088e-11
47.1484375,2.062609230260889e-11
47.16796875,3.978117158548659e-11
47.1875,3.218656591645114e-11
47.20703125,4.335037270858102e-11
47.2265625,3.025739936647055e-11
47.24609375,2.352596985448651e-11
47.265625,2.3109171325649538e-11
47.28515625,5.5779196624159136e-11
47.3046875,4.3621980188310154e-11
47.32421875,2.833649868903142e-11
47.34375,2.4465615150531277e-11
47.36328125,3.9877536937589e-11
47.3828125,2.986799116292071e-11
47.40234375,2.5073612590046444e-11
47.421875,2.6443304123205995e-11
47.44140625,1.598670828490448e-11
47.4609375,2.7163060038656508e-11
47.48046875,5.05406300330244e-11
47.5,6.685232831999837e-11
47.51953125,3.9190889985993234e-11
47.5390625,3.188005049056619e-11
47.55859375,7.397144410642786e-11
47.578125,8.902668525010203e-11
47.59765625,4.365594911207442e-11
47.6171875,2.8506550893600527e-11
47.63671875,2.4447191440521628e-11
47.65625,2.8116428298549137e-11
47.67578125,2.8608237828485586e-11
47.6953125,6.158990671210648e-11
47.71484375,5.483263625334461e-11
47.734375,3.920747188911034e-11
47.75390625,2.998184892095764e-11
47.7734375,3.526950307500864e-11
47.79296875,3.3437637508419716e-11
47.8125,1.7745811066358857e-11
47.83203125,5.046547937327058e-11
47.8515625,6.185392290995627e-11
47.87109375,3.475752417388359e-11
47.890625,4.408384122338364e-11
47.91015625,4.62865157182503e-11
47.9296875,2.759101171978397e-11
47.94921875,2.4604712560682565e-11
47.96875,3.81724087665206e-11
47.98828125,2.1806717534689236e-11
48.0078125,9.496581820667428e-12
48.02734375,1.6218918366353058e-11
48.046875,2.745294718641384e-11
48.06640625,2.1711110651826054e-11
48.0859375,3.550412082269977e-11
48.10546875,3.253790874257034e-11
48.125,3.67384549160521e-11
48.14453125,2.242775715366446e-11
48.1640625,2.2041183830197983e-11
48.18359375,2.7879901036087117e-11
48.203125,3.7254093391713975e-11
48.22265625,4.143316740255537e-11
48.2421875,3.107297712565085e-11
48.26171875,2.4219826114219546e-11
48.28125,3.997353351768991e-11
48.30078125,6.293679488586841e-11
48.3203125,7.863347259865027e-11
48.33984375,7.22989845165124e-11
48.359375,4.7050976250877045e-11
48.37890625,3.8586994099788584e-11
48.3984375,2.7256958686040988e-11
48.41796875,3.751928630227725e-11
48.4375,2.800763766691353e-11
48.45703125,5.145843103687939e-11
48.4765625,5.532092625797291e-11
48.49609375,6.585907840610639e-11
48.515625,4.8000132715804156e-11
48.53515625,8.87043245541488e-11
48.5546875,7.658829216475348e-11
48.57421875,4.836170621682029e-11
48.59375,2.031382746205056e-11
48.61328125,1.3097375485906867e-11
48.6328125,2.8814945505398986e-11
48.65234375,6.530848121385584e-11
48.671875,4.6202155307817005e-11
48.69140625,4.039172124217971e-11
48.7109375,6.902461687796547e-11
48.73046875,7.078976403969116e-11
48.75,5.6621862472985244e-11
48.76953125,2.4165972342335776e-11
48.7890625,1.6748051989687355e-11
48.80859375,8.958167197879068e-12
48.828125,1.6094295391052514e-11
48.84765625,3.060568888065841e-11
48.8671875,4.0406177206903245e-11
48.88671875,3.929901845894427e-11
48.90625,5.525807630803033e-11
48.92578125,3.2395328107410395e-11
48.9453125,2.6820871346635412e-11
48.96484375,4.230194676573358e-11
48.984375,5.4014291379790225e-11
49.00390625,2.2756188526696628e-11
49.0234375,3.620163731738636e-11
49.04296875,3.344721564537376e-11
49.0625,2.0890953747877724e-11
49.08203125,4.511793769360679e-11
49.1015625,6.362617559538143e-11
49.12109375,5.009212158563171e-11
49.140625,4.373132763476659e-11
49.16015625,3.38886387427423e-11
49.1796875,4.677224413070603e-11
49.19921875,5.379923476989336e-11
49.21875,3.0395323083386205e-11
49.23828125,4.3212794662108594e-11
49.2578125,5.674571797660699e-11
49.27734375,6.757391429228457e-11
49.296875,6.48392049434835e-11
49.31640625,2.6725932608243083e-11
49.3359375,4.491004376913395e-11
49.35546875,6.620208592976791e-11
49.375,5.2334599455897726e-11
49.39453125,7.79224572554829e-11
49.4140625,8.693497979444738e-11
49.43359375,5.728881891309656e-11
49.453125,7.917190225978796e-11
49.47265625,6.673835408181032e-11
49.4921875,2.4960726300262542e-11
49.51171875,3.24657355455595e-11
49.53125,6.532655205754297e-11
49.55078125,1.243185745885973e-10
49.5703125,8.347156710743414e-11
49.58984375,6.067753289245881e-11
49.609375,4.967394186155297e-11
49.62890625,4.094674059537079e-11
49.6484375,4.509106962151381e-11
49.66796875,4.1208792497039705e-11
49.6875,3.66563375539556e-11
49.70703125,4.1171193772538466e-11
49.7265625,2.4888107012161565e-11
49.74609375,2.6449055782754277e-11
49.765625,5.403088726911827e-11
49.78515625,7.481225339887259e-11
49.8046875,5.538752302226684e-11
49.82421875,5.531381692137338e-11
49.84375,5.874836860039834e-11
49.86328125,6.517257896712027e-11
49.8828125,8.164124817684515e-11
49.90234375,7.169523681384938e-11
49.921875,4.954569787695225e-11
49.94140625,2.190049019699916e-11
49.9609375,2.670200091902448e-11
49.98046875,2.6030411922702807e-11
50.0,3.2857212253900216e-11
50.01953125,3.687657602447169e-11
50.0390625,2.97564916032342e-11
50.05859375,3.856048680925387e-11
50.078125,7.339102854418715e-11
50.09765625,5.948915087993608e-11
50.1171875,7.612865655926225e-11
50.13671875,7.741579434461124e-11
50.15625,4.4823271209602295e-11
50.17578125,5.994130339084631e-11
50.1953125,9.524777982963447e-11
50.21484375,1.2645409777416815e-10
50.234375,2.502991145697453e-11
50.25390625,2.714120920875446e-11
50.2734375,8.291785944418863e-11
50.29296875,1.3000941116842473e-10
50.3125,6.091140296568445e-11
50.33203125,2.9176767811768206e-11
50.3515625,4.1794537062770504e-11
50.37109375,5.041038663551149e-11
50.390625,9.256710535269234e-11
50.41015625,1.0985092428668681e-10
50.4296875,7.050120244264881e-11
50.44921875,6.591052575259201e-11
50.46875,5.745225581840739e-11
50.48828125,3.4967335691156463e-11
50.5078125,2.756551192655246e-11
50.52734375,8.126800814613291e-11
50.546875,7.65202694711474e-11
50.56640625,1.311246088115018e-10
50.5859375,1.4964922747543332e-10
50.60546875,1.0978508559729124e-10
50.625,1.0540377249046006e-10
50.64453125,6.7498328770279e-11
50.6640625,7.435186831556895e-11
50.68359375,7.322833959906721e-11
50.703125,9.176702032288841e-11
50.72265625,9.034625068490386e-11
50.7421875,1.1126116832419288e-10
50.76171875,1.0802775285727946e-10
50.78125,1.2800003533387982e-10
50.80078125,2.0540007424479155e-10
50.8203125,1.371861887645128e-10
50.83984375,5.576310370073679e-11
50.859375,5.4184862891036115e-11
50.87890625,6.889461605625866e-11
50.8984375,9.783349001666673e-11
50.91796875,8.910168627649634e-11
50.9375,1.1436283018744351e-10
50.95703125,8.001047124475311e-11
50.9765625,8.141061034364307e-11
50.99609375,1.0001629023169745e-10
51.015625,9.298324453268386e-11
51.03515625,1.1141851810900608e-10
51.0546875,6.200119266654239e-11
51.07421875,1.123803730816886e-10
51.09375,1.9227144229867966e-10
51.11328125,1.9246542795346606e-10
51.1328125,1.2621248598208298e-10
51.15234375,1.6342589168142344e-10
51.171875,1.1291282316442985e-10
51.19140625,8.440332420213883e-11
51.2109375,1.0085364978982848e-10
51.23046875,1.0065893949911159e-10
51.25,1.3411478719949044e-10
51.26953125,9.745035872124431e-11
51.2890625,7.766675227444294e-11
51.30859375,5.433860132877667e-11
51.328125,6.202770371076438e-11
51.34765625,8.829469872217515e-11
51.3671875,1.1977684759217283e-10
51.38671875,8.55851239156315e-11
51.40625,3.108159107538959e-11
51.42578125,4.101468616461985e-11
51.4453125,7.345031864932394e-11
51.46484375,1.3932811371749762e-10
51.484375,1.9607261626118844e-10
51.50390625,7.433650378950744e-11
51.5234375,4.1436167191263815e-11
51.54296875,1.0519147898405613e-10
51.5625,1.3706827707758045e-10
51.58203125,5.918115073138176e-11
51.6015625,3.616101081552044e-11
51.62109375,6.03759735337104e-11
51.640625,7.22217544118508e-11
51.66015625,5.273877078320564e-11
51.6796875,5.558997362736521e-11
51.69921875,4.516956084494496e-11
51.71875,3.3786040290423277e-11
51.73828125,3.349569788580522e-11
51.7578125,8.282286933710844e-11
51.77734375,8.335075740835299e-11
51.796875,5.34264285430447e-11
51.81640625,2.8097315313177717e-11
51.8359375,2.5700871415277814e-11
51.85546875,5.14057405357413e-11
51.875,8.406330113417969e-11
51.89453125,3.68971574783555e-11
51.9140625,4.5530994115829295e-11
51.93359375,6.808551950446642e-11
51.953125,8.670789899806008e-11
51.97265625,1.4600528269076509e-10
51.9921875,1.3457765190664502e-10
52.01171875,1.112505359793621e-10
52.03125,1.1656800271879515e-10
52.05078125,5.4484458854197085e-11
52.0703125,8.799868176909232e-11
52.08984375,1.1215639817864201e-10
52.109375,8.343343359733121e-11
52.12890625,3.4726851951132306e-11
52.1484375,2.2967995356112975e-11
52.16796875,5.601238137782393e-11
52.1875,3.260986479744496e-11
52.20703125,4.0206484424092445e-11
52.2265625,8.003045367146354e-11
52.24609375,1.0694559374403675e-10
52.265625,5.2366920601123055e-11
52.28515625,1.9519850262774767e-11
52.3046875,4.376624904955108e-11
52.32421875,7.833157336819639e-11
52.34375,1.1340942125915067e-10
52.36328125,1.1562430705209387e-10
52.3828125,6.470506485189669e-11
52.40234375,4.445937532250209e-11
52.421875,4.9874779225698787e-11
52.44140625,4.134706346727254e-11
52.4609375,8.986116229082215e-11
52.48046875,1.243739323158243e-10
52.5,5.806432585380453e-11
52.51953125,9.272900030837166e-11
52.5390625,1.0677284654537275e-10
52.55859375,5.47345447338472e-11
52.578125,9.476523999629358e-11
52.59765625,1.0726686930845771e-10
52.6171875,6.589903183344776e-11
52.63671875,8.844690658310731e-11
52.65625,7.623026126557964e-11
52.67578125,6.342304447550289e-11
52.6953125,6.915738109767155e-11
52.71484375,4.5437840771455394e-11
52.734375,4.380751432018961e-11
52.75390625,8.400185585641456e-11
52.7734375,1.2381503873827874e-10
52.79296875,8.106991345225291e-11
52.8125,9.815828722648602e-11
52.83203125,1.221058740256693e-10
52.8515625,1.0066854296057702e-10
52.87109375,8.98035889530947e-11
52.890625,5.234272972895679e-11
52.91015625,2.3938106459420344e-11
52.9296875,6.171715421207332e-11
52.94921875,7.776700311721757e-11
52.96875,2.5137645960570903e-11
52.98828125,2.4541016780600403e-11
53.0078125,5.865953138410905e-11
53.02734375,8.191049850715699e-11
53.046875,7.88881827067487e-11
53.06640625,9.388969184632401e-11
53.0859375,1.7440136038160822e-10
53.10546875,1.55371407356117e-10
53.125,7.345037097463408e-11
53.14453125,7.874232467229854e-11
53.1640625,7.139760417542423e-11
53.18359375,2.08777626104241e-11
53.203125,3.3489046986432006e-11
53.22265625,6.174123946491951e-11
53.2421875,3.796662514209735e-11
53.26171875,6.976822955894499e-11
53.28125,1.107296528173179e-10
53.30078125,6.823239343074043e-11
53.3203125,4.828425139760778e-11
53.33984375,5.297626194008905e-11
53.359375,4.581969001829358e-11
53.37890625,2.3296235586274907e-11
53.3984375,6.025005791547116e-11
53.41796875,5.054064839474745e-11
53.4375,5.40435960743215e-11
53.45703125,1.3805258689066958e-10
53.4765625,8.750008778346829e-11
53.49609375,8.534032824554047e-11
53.515625,7.509223440040393e-11
53.53515625,5.438413523073345e-11
53.5546875,5.3967086759472616e-11
53.57421875,7.338736282156925e-11
53.59375,4.212930516980799e-11
53.61328125,3.054816723105375e-11
53.6328125,2.530703763282248e-11
53.65234375,5.517685013167973e-11
53.671875,4.180947797224445e-11
53.69140625,2.840914645872561e-11
53.7109375,4.70085914426931e-11
53.73046875,5.0756803480373596e-11
53.75,5.134605029325867e-11
53.76953125,4.4525346778540695e-11
53.7890625,4.411516220099094e-11
53.80859375,6.761718443733623e-11
53.828125,4.154208244821698e-11
53.84765625,4.330488612410785e-11
53.8671875,3.256191289698081e-11
53.88671875,3.4356312589155955e-11
53.90625,4.0317261870791175e-11
53.92578125,5.211606253186467e-11
53.9453125,5.239373297942169e-11
53.96484375,6.330822866147202e-11
53.984375,6.268256181391034e-11
54.00390625,7.123569309719378e-11
54.0234375,6.350728984915308e-11
54.04296875,3.82874267875367e-11
54.0625,3.8056538874172194e-11
54.08203125,5.546852932724506e-11
54.1015625,3.824952645474978e-11
54.12109375,3.0184944277260986e-11
54.140625,4.568485102167708e-11
54.16015625,5.187198126589329e-11
54.1796875,3.8333789808531685e-11
54.19921875,4.766350406153892e-11
54.21875,7.861200337602208e-11
54.23828125,3.6477637453086926e-11
54.2578125,1.2648406523282826e-11
54.27734375,5.3545887862490067e-11
54.296875,6.142673953521112e-11
54.31640625,3.4432525240914985e-11
54.3359375,3.269969484471646e-11
54.35546875,5.250242909089256e-11
54.375,4.85990438153806e-11
54.39453125,7.681111595804936e-11
54.4140625,4.611043785083257e-11
54.43359375,1.7157546214181715e-11
54.453125,2.5507997263269667e-11
54.47265625,2.809327830702799e-11
54.4921875,3.5640819522204246e-11
54.51171875,4.1100932099328437e-11
54.53125,4.302979620173683e-11
54.55078125,4.880270358857746e-11
54.5703125,5.878215379551194e-11
54.58984375,5.746387809984965e-11
54.609375,3.054831646100164e-11
54.62890625,4.2164901717961854e-11
54.6484375,4.655197175944354e-11
54.66796875,2.4192158766341925e-11
54.6875,2.952089952931607e-11
54.70703125,4.2435467602096824e-11
54.7265625,4.7432642639636387e-11
54.74609375,4.537242837096983e-11
54.765625,3.454359324278243e-11
54.78515625,5.1010296636500466e-11
54.8046875,4.1947388748143414e-11
54.82421875,5.2545407784013385e-11
54.84375,3.9677943668618064e-11
54.86328125,8.727108823916068e-11
54.8828125,4.148343565152099e-11
54.90234375,2.989237341819435e-11
54.921875,3.207634104280784e-11
54.94140625,4.299609454280572e-11
54.9609375,5.3240754516224535e-11
54.98046875,4.876020790155882e-11
55.0,3.8928639000698494e-11
55.01953125,4.7433298853613404e-11
55.0390625,5.1204506729426674e-11
55.05859375,1.0436630815789465e-10
55.078125,5.4712342147396566e-11
55.09765625,3.140712141274648e-11
55.1171875,3.436123552729073e-11
55.13671875,4.4976160282065586e-11
55.15625,6.447528305819861e-11
55.17578125,3.4933303331658683e-11
55.1953125,2.408738307064445e-11
55.21484375,4.8835452403732305e-11
55.234375,6.025948878701957e-11
55.25390625,7.370166492907198e-11
55.2734375,7.110728203436374e-11
55.29296875,3.470956685883699e-11
55.3125,5.093372103245294e-11
55.33203125,4.753272711289826e-11
55.3515625,4.8851414457743e-11
55.37109375,4.738277609665369e-11
55.390625,3.1085554799123045e-11
55.41015625,4.106259508935488e-11
55.4296875,8.024839063820127e-11
55.44921875,7.59858253433417e-11
55.46875,4.116478701088796e-11
55.48828125,4.814232040522794e-11
55.5078125,4.350214320149976e-11
55.52734375,3.855241777894248e-11
55.546875,4.7366098836216536e-11
55.56640625,3.173885625791769e-11
55.5859375,3.764983316769002e-11
55.60546875,4.373702638600386e-11
55.625,6.290965841108007e-11
55.64453125,2.6252028912416322e-11
55.6640625,1.8008977352653735e-11
55.68359375,1.9512520086960367e-11
55.703125,1.9032126282219446e-11
55.72265625,2.5394272171959773e-11
55.7421875,3.751634505882126e-11
55.76171875,2.7389217189265243e-11
55.78125,3.207438555566114e-11
55.80078125,1.827991962718538e-11
55.8203125,1.2648675707951598e-11
55.83984375,9.15724099963635e-12
55.859375,1.3661480467337471e-11
55.87890625,1.9781134848959965e-11
55.8984375,1.6547449660575724e-11
55.91796875,4.211963326012915e-11
55.9375,3.6404449174406755e-11
55.95703125,3.1575000782653285e-11
55.9765625,4.88049656109708e-11
55.99609375,2.226003408959313e-11
56.015625,1.6097292360198982e-11
56.03515625,3.254999581285113e-11
56.0546875,4.6098883765994815e-11
56.07421875,2.861008603042458e-11
56.09375,3.440895576232117e-11
56.11328125,6.738640469146063e-11
56.1328125,4.4739282589272765e-11
56.15234375,3.596010870406633e-11
56.171875,4.4821435334584336e-11
56.19140625,3.096825314874534e-11
56.2109375,3.358125984886495e-11
56.23046875,4.9232436859117486e-11
56.25,4.211694534368944e-11
56.26953125,2.6322642438140005e-11
56.2890625,4.445378283960602e-11
56.30859375,6.866377847087766e-11
56.328125,6.093010261903843e-11
56.34765625,3.028756031189112e-11
56.3671875,2.4269919610425338e-11
56.38671875,2.8757801927980864e-11
56.40625,4.28975827661562e-11
56.42578125,5.1284597611715185e-11
56.4453125,3.0988064882506945e-11
56.46484375,2.4935189333960102e-11
56.484375,2.807904566102372e-11
56.50390625,3.372146667037049e-11
56.5234375,2.747197827458256e-11
56.54296875,3.547771828617124e-11
56.5625,2.978614694540935e-11
56.58203125,2.301615675407921e-11
56.6015625,2.5628692652081467e-11
56.62109375,2.8264321976022918e-11
56.640625,2.7376972321910335e-11
56.66015625,2.3884219419875588e-11
56.6796875,2.8133071318927556e-11
56.69921875,2.6161252609904828e-11
56.71875,2.5190982202225456e-11
56.73828125,3.793818440709115e-11
56.7578125,3.3131137446807705e-11
56.77734375,2.0394823203137014e-11
56.796875,1.8199262695753507e-11
56.81640625,2.8637940118755297e-11
56.8359375,4.1660134068237555e-11
56.85546875,3.003122982325914e-11
56.875,2.799862430702472e-11
56.89453125,3.408040773316996e-11
56.9140625,2.2038192924621415e-11
56.93359375,1.7353715141012616e-11
56.953125,1.1123038516130073e-11
56.97265625,1.5628455401262254e-11
56.9921875,2.665874511074879e-11
57.01171875,3.691330693385139e-11
57.03125,4.9022894705520225e-11
57.05078125,3.2725683359434025e-11
57.0703125,3.0230684397236257e-11
57.08984375,2.0260470743379358e-11
57.109375,1.1315879810937495e-11
57.12890625,6.610369946466467e-12
57.1484375,8.078425813893583e-12
57.16796875,1.791757470206845e-11
57.1875,1.5437285539974237e-11
57.20703125,1.705083226457789e-11
57.2265625,2.5318126956291713e-11
57.24609375,2.7098145613088784e-11
57.265625,2.954942396999045e-11
57.28515625,2.3486140309465424e-11
57.3046875,1.811024938285109e-11
57.32421875,1.000552324552589e-11
57.34375,1.7649611816306632e-11
57.36328125,1.3816583932753791e-11
57.3828125,7.608911176203505e-12
57.40234375,1.6103958310688038e-11
57.421875,1.8607418418643346e-11
57.44140625,1.0040365091890942e-11
57.4609375,2.2528447967830718e-11
57.48046875,3.0610459653648516e-11
57.5,2.3171549798472584e-11
57.51953125,1.5066226071712293e-11
57.5390625,1.3460050343970431e-11
57.55859375,8.06124941221672e-12
57.578125,1.0651964574709552e-11
57.59765625,1.9864790783183363e-11
57.6171875,1.6273234303369687e-11
57.63671875,1.5486289702643776e-11
57.65625,2.176149755376668e-11
57.67578125,2.2615911995169095e-11
57.6953125,1.3759457866879207e-11
57.71484375,1.5655682324297926e-11
57.734375,1.8820799129878593e-11
57.75390625,1.1806661312721745e-11
57.7734375,1.2294619183697412e-11
57.79296875,1.6818210505329684e-11
57.8125,2.972584007513088e-11
57.83203125,2.5320781502542897e-11
57.8515625,2.660971085586901e-11
57.87109375,2.0382144001336486e-11
57.890625,1.489934650089157e-11
57.91015625,9.058923018563076e-12
57.9296875,2.1886230222928745e-11
57.94921875,1.4752616529101864e-11
57.96875,1.4051121903034041e-11
57.98828125,1.424278995681226e-11
58.0078125,2.5202531912335368e-11
58.02734375,1.3633594531778615e-11
58.046875,1.5285726277687205e-11
58.06640625,3.2190945493361715e-11
58.0859375,1.3564498389967537e-11
58.10546875,9.526196475676134e-12
58.125,1.677625817765041e-11
58.14453125,2.6595462424087362e-11
58.1640625,2.3584686187635897e-11
58.18359375,1.3878308933030745e-11
58.203125,1.0717514885095055e-11
58.22265625,1.2683155031150482e-11
58.2421875,1.5493627098466255e-11
58.26171875,3.1280198805106243e-11
58.28125,2.7449620697151953e-11
58.30078125,3.054328799151518e-11
58.3203125,3.8360398380996134e-11
58.33984375,4.431989302127637e-11
58.359375,1.6477900668730056e-11
58.37890625,1.1859995903156373e-11
58.3984375,8.905588682631693e-12
58.41796875,1.1024322745240951e-11
58.4375,1.9682681077313415e-11
58.45703125,2.0033866120450015e-11
58.4765625,1.501924403344098e-11
58.49609375,2.77226787632332e-11
58.515625,3.2746184707444485e-11
58.53515625,2.4129410126500825e-11
58.5546875,1.0845910965887874e-11
58.57421875,1.400310813248497e-11
58.59375,1.0096917493002938e-11
58.61328125,9.888726789247947e-12
58.6328125,1.1455494735837169e-11
58.65234375,1.1724225607473229e-11
58.671875,1.4323154753555793e-11
58.69140625,1.262169231804718e-11
58.7109375,1.4133913413042775e-11
58.73046875,1.7899176767020836e-11
58.75,1.1837928976247439e-11
58.76953125,2.0035176002871564e-11
58.7890625,1.4341079534237705e-11
58.80859375,8.124021232013327e-12
58.828125,8.824466895062268e-12
58.84765625,1.536147684768632e-11
58.8671875,1.5717409161629126e-11
58.88671875,1.827921831072408e-11
58.90625,2.9292334565257755e-11
58.92578125,1.9388413835705664e-11
58.9453125,1.2566901276169333e-11
58.96484375,2.3322421929506488e-11
58.984375,1.1151854505530962e-11
59.00390625,7.817280950641431e-12
59.0234375,5.3056711244932535e-12
59.04296875,8.746155589653747e-12
59.0625,1.0817351239687126e-11
59.08203125,1.3228182357122528e-11
59.1015625,2.288799140249314e-11
59.12109375,1.1812958055099677e-11
59.140625,1.6664003084133323e-11
59.16015625,3.0902761442161915e-11
59.1796875,1.179379074114775e-11
59.19921875,1.045908606706164e-11
59.21875,8.803728953990594e-12
59.23828125,8.338005929155266e-12
59.2578125,1.0267224571937986e-11
59.27734375,1.2124716974204944e-11
59.296875,1.1846336500175444e-11
59.31640625,9.123192324430221e-12
59.3359375,1.837808532400513e-11
59.35546875,2.0304038067470223e-11
59.375,1.4277101941048255e-11
59.39453125,1.2729945191038923e-11
59.4140625,4.4742674662290564e-12
59.43359375,5.0718163122311255e-12
59.453125,5.256542741442585e-12
59.47265625,8.77443156746977e-12
59.4921875,1.6195990753731806e-11
59.51171875,1.4314021444381809e-11
59.53125,2.1228708182555806e-11
59.55078125,2.5538526676880605e-11
59.5703125,1.804412618489276e-11
59.58984375,2.5520921385391562e-11
59.609375,2.2932463166540866e-11
59.62890625,1.5956020318616106e-11
59.6484375,1.5972830569220994e-11
59.66796875,1.6323970187292382e-11
59.6875,1.6092210254644807e-11
59.70703125,1.7321042408945563e-11
59.7265625,2.6886955201523063e-11
59.74609375,2.937738374362352e-11
59.765625,2.942200358668339e-11
59.78515625,2.704877020670431e-11
59.8046875,2.2658207464215338e-11
59.82421875,1.4494175095561576e-11
59.84375,1.6502862447958716e-11
59.86328125,1.290112647881658e-11
59.8828125,1.5964454247797444e-11
59.90234375,1.0277736757540003e-11
59.921875,1.4267458520597525e-11
59.94140625,2.240261730450677e-11
59.9609375,1.9336789424527604e-11
59.98046875,1.915646064012379e-11
60.0,2.0707213637585742e-11
60.01953125,1.3155592176067377e-11
60.0390625,1.99022505149581e-11
60.05859375,1.7367688499464892e-11
60.078125,2.239529672894888e-11
60.09765625,2.2088604401792417e-11
60.1171875,1.873586185594312e-11
60.13671875,1.3115485852374978e-11
60.15625,1.3933321683816388e-11
60.17578125,1.976804302643172e-11
60.1953125,9.701356794496418e-12
60.21484375,1.110778321024005e-11
60.234375,3.3630480486538883e-11
60.25390625,2.6761350046428514e-11
60.2734375,3.282023551997549e-11
60.29296875,2.7942556605183855e-11
60.3125,1.449503418438877e-11
60.33203125,1.2709835272635679e-11
60.3515625,1.4290842643821019e-11
60.37109375,1.4035295424678346e-11
60.390625,9.061226518010502e-12
60.41015625,2.2552666923674136e-11
60.4296875,2.93817457304999e-11
60.44921875,1.495342488788298e-11
60.46875,1.9651281256900634e-11
60.48828125,8.44869243307058e-12
60.5078125,1.4425872815802574e-11
60.52734375,1.2146508437972856e-11
60.546875,1.4405354718265205e-11
60.56640625,1.752695293373278e-11
60.5859375,1.1533513400304479e-11
60.60546875,2.1553916702099806e-11
60.625,2.243321247975508e-11
60.64453125,2.1468842831283588e-11
60.6640625,9.112143953212934e-12
60.68359375,7.16172020308148e-12
60.703125,8.445538047559964e-12
60.72265625,8.61070370023665e-12
60.7421875,9.459075193567436e-12
60.76171875,1.457341608128293e-11
60.78125,1.347800342997573e-11
60.80078125,1.5563650674044565e-11
60.8203125,1.4190195655067193e-11
60.83984375,1.0414953058814206e-11
60.859375,9.353674595972064e-12
60.87890625,1.4229757386802027e-11
60.8984375,9.697292345123128e-12
60.91796875,1.2443663637221906e-11
60.9375,1.1718472329211775e-11
60.95703125,1.4519378722370323e-11
60.9765625,8.527296048995703e-12
60.99609375,1.2197851255246777e-11
61.015625,1.1225156824435318e-11
61.03515625,1.3721516573786324e-11
61.0546875,9.36645606310934e-12
61.07421875,1.197761273827888e-11
61.09375,7.38736788968923e-12
61.11328125,8.693201595078003e-12
61.1328125,7.161131304971954e-12
61.15234375,8.221498684263088e-12
61.171875,1.0261147427189939e-11
61.19140625,1.3970798376621443e-11
61.2109375,8.042382853426632e-12
61.23046875,4.981616023222349e-12
61.25,7.232979922649378e-12
61.26953125,1.184434315067198e-11
61.2890625,1.0432604527388486e-11
61.30859375,1.605722426720024e-11
61.328125,9.88178500240421e-12
61.34765625,7.25749073843432e-12
61.3671875,1.0833772862351067e-11
61.38671875,8.84708690940266e-12
61.40625,7.411242641564398e-12
61.42578125,6.784712869030952e-12
61.4453125,1.7601914783225145e-11
61.46484375,1.0763186694412302e-11
61.484375,7.853959610273668e-12
61.50390625,8.92354716832895e-12
61.5234375,7.020367231958676e-12
61.54296875,4.332913388382638e-12
61.5625,2.605868430320437e-12
61.58203125,4.808749377427153e-12
61.6015625,6.522366915382403e-12
61.62109375,9.481487862737061e-12
61.640625,9.038834409823983e-12
61.66015625,6.459344626514994e-12
61.6796875,6.097184952733534e-12
61.69921875,5.101189059875765e-12
61.71875,6.193706688186169e-12
61.73828125,4.6793516500906886e-12
61.7578125,3.579365712510505e-12
61.77734375,5.525236036898826e-12
61.796875,9.701901372068571e-12
61.81640625,1.0735328729444907e-11
61.8359375,8.50909536322268e-12
61.85546875,8.894354845282314e-12
61.875,9.234837697822162e-12
61.89453125,6.656022793945691e-12
61.9140625,1.0079077342349907e-11
61.93359375,5.75802987018855e-12
61.953125,3.662444335217847e-12
61.97265625,1.1769528506123275e-11
61.9921875,1.199377370686286e-11
62.01171875,1.0419823313078814e-11
62.03125,6.85830843898628e-12
62.05078125,4.754798500482919e-12
62.0703125,4.879715971705062e-12
62.08984375,7.617413232515075e-12
62.109375,4.7520186347654546e-12
62.12890625,5.383209438281164e-12
62.1484375,6.277473425883301e-12
62.16796875,1.1799639288308669e-11
62.1875,8.799552826912413e-12
62.20703125,5.790776950573255e-12
62.2265625,5.279235418901613e-12
62.24609375,5.0946313038220704e-12
62.265625,4.576534078735073e-12
62.28515625,4.5622681337350295e-12
62.3046875,6.558757262595386e-12
62.32421875,5.23253074491284e-12
62.34375,4.312914149933921e-12
62.36328125,3.2907772300782818e-12
62.3828125,2.8100876509241248e-12
62.40234375,2.5506949448765563e-12
62.421875,4.354817564344934e-12
62.44140625,3.2115896995133386e-12
62.4609375,4.74215458564533e-12
62.48046875,7.965413578383027e-12
62.5,6.454132973726792e-12
62.51953125,5.050559048869147e-12
62.5390625,5.7363244569881435e-12
62.55859375,5.0624481683047034e-12
62.578125,3.924930000316798e-12
62.59765625,3.154811562116472e-12
62.6171875,2.7356090136167687e-12
62.63671875,4.316158120103336e-12
62.65625,5.299682611702384e-12
62.67578125,4.79544857518052e-12
62.6953125,4.547591455735623e-12
62.71484375,4.621911254794837e-12
62.734375,4.029840203961973e-12
62.75390625,3.93426019665839e-12
62.7734375,2.8344955321892985e-12
62.79296875,5.179496930543228e-12
62.8125,5.605526339102564e-12
62.83203125,8.427152811272903e-12
62.8515625,1.2842558588198207e-11
62.87109375,5.5056997754869765e-12
62.890625,5.2809485275515654e-12
62.91015625,5.4271333234330845e-12
62.9296875,4.740366199429427e-12
62.94921875,5.230561176059616e-12
62.96875,6.100125914269829e-12
62.98828125,5.798762975217301e-12
63.0078125,8.93657884744546e-12
63.02734375,1.2875375707955398e-11
63.046875,1.1261154596861988e-11
63.06640625,4.1129293961640165e-12
63.0859375,7.599051618350798e-12
63.10546875,5.845759687110962e-12
63.125,4.8180047115994844e-12
63.14453125,4.882754857260849e-12
63.1640625,1.2637917124194135e-11
63.18359375,1.3899835646433955e-11
63.203125,9.967646126194356e-12
63.22265625,6.728818132630454e-12
63.2421875,5.231718538214179e-12
63.26171875,7.804724663362245e-12
63.28125,1.1296242885232786e-11
63.30078125,9.341778981255979e-12
63.3203125,5.149725970431408e-12
63.33984375,1.0178843915105296e-11
63.359375,9.767219339896505e-12
63.37890625,9.683104005558018e-12
63.3984375,7.963880588222614e-12
63.41796875,3.469533164469807e-12
63.4375,6.315015185945981e-12
63.45703125,8.329607353099365e-12
63.4765625,9.189365407011772e-12
63.49609375,6.0332165093315865e-12
63.515625,6.07337321060025e-12
63.53515625,8.12233386745808e-12
63.5546875,1.0838675435528769e-11
63.57421875,8.781043050899401e-12
63.59375,3.2701014230670623e-12
63.61328125,6.936613376743062e-12
63.6328125,9.917778046608023e-12
63.65234375,8.18699358566475e-12
63.671875,5.0626588918247615e-12
63.69140625,2.4067381561246897e-12
63.7109375,5.7787137713338595e-12
63.73046875,7.321364319402692e-12
63.75,7.339173470019579e-12
63.76953125,6.8991533331129584e-12
63.7890625,4.162632943911758e-12
63.80859375,4.2856211757230725e-12
63.828125,3.2168055856101966e-12
63.84765625,2.0160813903602763e-12
63.8671875,3.225834268067992e-12
63.88671875,2.7991484697316117e-12
63.90625,5.29943998127761e-12
63.92578125,7.242893944154417e-12
63.9453125,6.294434753153713e-12
63.96484375,3.096989224692025e-12
63.984375,4.285425625406355e-12
64.00390625,3.4712005294888825e-12
64.0234375,4.404306308073399e-12
64.04296875,4.747760180818308e-12
64.0625,2.1864463714291184e-12
64.08203125,2.893855536082535e-12
64.1015625,5.960918876128414e-12
64.12109375,5.793599006346853e-12
64.140625,4.118578701848583e-12
64.16015625,2.7216363758112263e-12
64.1796875,5.364274866599374e-12
64.19921875,7.066043794910655e-12
64.21875,9.505011655988124e-12
64.23828125,4.670689345807159e-12
64.2578125,2.537525668460619e-12
64.27734375,1.8659186585364322e-12
64.296875,1.957574515839398e-12
64.31640625,3.364664814537246e-12
64.3359375,2.9412930926703607e-12
64.35546875,4.139955641478022e-12
64.375,8.63968723112808e-12
64.39453125,1.0587149980038817e-11
64.4140625,6.250514867693872e-12
64.43359375,3.2122133301711127e-12
64.453125,1.9915031820430915e-12
64.47265625,6.212427323599869e-12
64.4921875,6.281492310639853e-12
64.51171875,4.7677228292251075e-12
64.53125,3.9760050102003346e-12
64.55078125,6.345186791792644e-12
64.5703125,7.255833739053633e-12
64.58984375,6.202435672727743e-12
64.609375,3.724593169595902e-12
64.62890625,4.403459971282382e-12
64.6484375,4.3241212761550716e-12
64.66796875,5.164687405255429e-12
64.6875,3.68631692483322e-12
64.70703125,2.3571262425375638e-12
64.7265625,3.159948041407566e-12
64.74609375,3.5065894676814452e-12
64.765625,3.0532959175183436e-12
64.78515625,2.6294024488892163e-12
64.8046875,4.949706354418559e-12
64.82421875,6.761182843266267e-12
64.84375,7.857084337322398e-12
64.86328125,7.053263085582493e-12
64.8828125,4.692413032554686e-12
64.90234375,2.130099674798568e-12
64.921875,1.8882970719146016e-12
64.94140625,2.3841298195587075e-12
64.9609375,3.678891484589052e-12
64.98046875,2.7504302458228774e-12
65.0,4.2041819862703345e-12
65.01953125,5.233038479276604e-12
65.0390625,6.070380287542482e-12
65.05859375,3.482219094950483e-12
65.078125,5.165340031958351e-12
65.09765625,3.751013602286391e-12
65.1171875,2.2388594789803e-12
65.13671875,2.981493849854397e-12
65.15625,4.417499318859241e-12
65.17578125,3.5267820377831494e-12
65.1953125,6.328918314522393e-12
65.21484375,5.163788115811491e-12
65.234375,4.007947366066289e-12
65.25390625,7.067077136428717e-12
65.2734375,5.5527138360141084e-12
65.29296875,5.989876109894357e-12
65.3125,3.875083024906903e-12
65.33203125,4.553677707485097e-12
65.3515625,4.2465688209267776e-12
65.37109375,3.520985977742786e-12
65.390625,2.3407825615721416e-12
65.41015625,2.9822596303940945e-12
65.4296875,2.043726352121804e-12
65.44921875,2.300834701384474e-12
65.46875,2.4903437128751904e-12
65.48828125,2.2195846336916382e-12
65.5078125,3.0577221886496684e-12
65.52734375,2.9476860745126748e-12
65.546875,4.116872875728678e-12
65.56640625,2.5931249115076803e-12
65.5859375,2.4333273359680786e-12
65.60546875,3.0530796938428254e-12
65.625,1.6970311243706015e-12
65.64453125,2.4368906618837946e-12
65.6640625,1.9199173434256883e-12
65.68359375,3.473373100670954e-12
65.703125,2.611981388888871e-12
65.72265625,1.7719631189139288e-12
65.7421875,1.840196085839357e-12
65.76171875,2.628241496645702e-12
65.78125,2.775308022082304e-12
65.80078125,8.061985626925824e-13
65.8203125,1.2721780842749913e-12
65.83984375,2.0127528342329156e-12
65.859375,1.543349035707068e-12
65.87890625,2.1179124128579895e-12
65.8984375,2.91694728497992e-12
65.91796875,3.041444992857833e-12
65.9375,1.6849111130665882e-12
65.95703125,9.359037998281064e-13
65.9765625,1.62544769005621e-12
65.99609375,2.1639951310680302e-12
66.015625,2.0863113823463908e-12
66.03515625,1.3409325651210493e-12
66.0546875,2.0042393791920387e-12
66.07421875,2.8471648989433157e-12
66.09375,1.1425208936603795e-12
66.11328125,2.068196743911161e-12
66.1328125,1.7535469802134502e-12
66.15234375,1.235969928412963e-12
66.171875,2.2710081032560787e-12
66.19140625,2.0842300835339803e-12
66.2109375,1.0044423712688046e-12
66.23046875,2.019582282783213e-12
66.25,2.9220843026821106e-12
66.26953125,2.04472708252945e-12
66.2890625,2.1590051785129223e-12
66.30859375,1.690787432827737e-12
66.328125,9.474857608396692e-13
66.34765625,1.3588702330937652e-12
66.3671875,2.7266829498489797e-12
66.38671875,2.006970488417462e-12
66.40625,1.5905879846427189e-12
66.42578125,1.815999019718402e-12
66.4453125,2.0285260763444797e-12
66.46484375,1.5215277125100713e-12
66.484375,2.076460224085252e-12
66.50390625,1.5843729834864922e-12
66.5234375,1.2205124690952104e-12
66.54296875,1.5734811551529044e-12
66.5625,1.7137335398806723e-12
66.58203125,1.667950250950037e-12
66.6015625,1.5348284773855198e-12
66.62109375,6.251406228444151e-13
66.640625,7.705543682807753e-13
66.66015625,1.0852979369911563e-12
66.6796875,1.758170862456805e-12
66.69921875,2.38573939716209e-12
66.71875,2.1826835906728857e-12
66.73828125,1.647673771473952e-12
66.7578125,1.3263503798329018e-12
66.77734375,1.856377909688675e-12
66.796875,2.069856203225057e-12
66.81640625,1.831305621760741e-12
66.8359375,1.1160567077600831e-12
66.85546875,1.6053110468151464e-12
66.875,3.5018101063492296e-12
66.89453125,2.6522581962862475e-12
66.9140625,1.335952695725872e-12
66.93359375,1.3101097742140811e-12
66.953125,1.7642475648747292e-12
66.97265625,1.2307108366341578e-12
66.9921875,2.673358894114912e-12
67.01171875,3.407218822644288e-12
67.03125,1.7750734810676188e-12
67.05078125,8.142589610272124e-13
67.0703125,1.9375424891514213e-12
67.08984375,2.3875172539581375e-12
67.109375,1.1986703280171578e-12
67.12890625,1.5097826244116023e-12
67.1484375,1.1181406056923606e-12
67.16796875,1.7400960607214225e-12
67.1875,2.198461832547652e-12
67.20703125,2.1764403520921524e-12
67.2265625,1.7911204878482196e-12
67.24609375,1.6387893700853534e-12
67.265625,1.4213191470635647e-12
67.28515625,2.2783738657680084e-12
67.3046875,2.0583265437838647e-12
67.32421875,9.168071817537433e-13
67.34375,7.124830730366801e-13
67.36328125,9.123650547787297e-13
67.3828125,1.7173152932953957e-12
67.40234375,1.1182332709543728e-12
67.421875,2.175280539932496e-12
67.44140625,1.109949088839395e-12
67.4609375,1.4074256665154452e-12
67.48046875,1.9855040306622022e-12
67.5,1.419732385091696e-12
67.51953125,1.2456974894927855e-12
67.5390625,7.8923709184808e-13
67.55859375,1.151722389039155e-12
67.578125,2.022784203792211e-12
67.59765625,1.9375385747205206e-12
67.6171875,2.7210879499879894e-12
67.63671875,1.8547923199315475e-12
67.65625,1.7106682032586091e-12
67.67578125,2.4109392703770594e-12
67.6953125,1.6172342983560137e-12
67.71484375,1.505007836695706e-12
67.734375,1.4755816045519088e-12
67.75390625,1.6132035616515361e-12
67.7734375,3.0932284040496e-12
67.79296875,1.6305843264255161e-12
67.8125,1.7193387358300212e-12
67.83203125,1.5997637214758e-12
67.8515625,1.1376956431695581e-12
67.87109375,1.0661936617288427e-12
67.890625,1.3043466547485308e-12
67.91015625,1.8809742801509638e-12
67.9296875,8.950874846743179e-13
67.94921875,1.008159584900371e-12
67.96875,1.2715702770098992e-12
67.98828125,7.066871457791129e-13
68.0078125,1.0961601738280643e-12
68.02734375,1.2542948864932013e-12
68.046875,1.1418105485912043e-12
68.06640625,1.7578717645998647e-12
68.0859375,2.170129462469144e-12
68.10546875,2.0066938303294673e-12
68.125,1.1658273245724623e-12
68.14453125,6.899467319345662e-13
68.1640625,7.813933479255967e-13
68.18359375,1.2550729413185883e-12
68.203125,1.1269403311346445e-12
68.22265625,6.722429794687203e-13
68.2421875,1.6246156389508913e-12
68.26171875,2.4224654125505857e-12
68.28125,2.558161258126587e-12
68.30078125,2.476100856332408e-12
68.3203125,1.1138805550141891e-12
68.33984375,9.586500790617533e-13
68.359375,1.1797923513559975e-12
68.37890625,1.7330090024142067e-12
68.3984375,1.0121746621623433e-12
68.41796875,1.3413768050096635e-12
68.4375,2.3058723290930366e-12
68.45703125,2.9348647696787708e-12
68.4765625,3.0003415205217308e-12
68.49609375,1.9060502603570074e-12
68.515625,1.0844724549594758e-12
68.53515625,6.899708333599202e-13
68.5546875,1.1093602449917465e-12
68.57421875,1.0423932972388096e-12
68.59375,1.1965610863015616e-12
68.61328125,1.3209509572087182e-12
68.6328125,1.8444588670787474e-12
68.65234375,2.5521041323296845e-12
68.671875,1.7573744521579647e-12
68.69140625,2.0480777553922287e-12
68.7109375,1.351413684627417e-12
68.73046875,1.6346005922949918e-12
68.75,1.982834508261345e-12
68.76953125,1.2187063502034356e-12
68.7890625,9.17140363760076e-13
68.80859375,1.7473311675670243e-12
68.828125,1.459569380635642e-12
68.84765625,1.4580952305127315e-12
68.8671875,1.3091237598472162e-12
68.88671875,9.045907809982198e-13
68.90625,1.2986067154971962e-12
68.92578125,2.2055491862124635e-12
68.9453125,1.093315910173389e-12
68.96484375,1.3800934064491512e-12
68.984375,2.1976000274309407e-12
69.00390625,2.0840459049740344e-12
69.0234375,1.6972968878831917e-12
69.04296875,1.2599518977557435e-12
69.0625,1.2495996843930439e-12
69.08203125,9.86467950271698e-13
69.1015625,7.041334992186854e-13
69.12109375,1.3092536633314615e-12
69.140625,2.049457706107455e-12
69.16015625,2.226245351955878e-12
69.1796875,1.3904587458143011e-12
69.19921875,1.7237313777663946e-12
69.21875,1.7384112237236958e-12
69.23828125,8.835469440305917e-13
69.2578125,1.8149003342648664e-12
69.27734375,1.463432991498134e-12
69.296875,1.2897534566060637e-12
69.31640625,1.1232797585813594e-12
69.3359375,1.7399236976626314e-12
69.35546875,1.5381610036096192e-12
69.375,1.585230037332918e-12
69.39453125,1.4831696795480006e-12
69.4140625,9.702198912418563e-13
69.43359375,1.0356711794513283e-12
69.453125,1.0796322532703533e-12
69.47265625,1.0651894129858625e-12
69.4921875,5.494394237786299e-13
69.51171875,4.929408544362785e-13
69.53125,4.0879673879666475e-13
69.55078125,1.0307823873642086e-12
69.5703125,2.2053097882977106e-12
69.58984375,1.0937801465330638e-12
69.609375,1.0522661041735041e-12
69.62890625,8.513709831597486e-13
69.6484375,1.5972814180169803e-12
69.66796875,1.7148953075685853e-12
69.6875,7.318244342555128e-13
69.70703125,6.504305439028462e-13
69.7265625,8.027605020163132e-13
69.74609375,7.350239101536535e-13
69.765625,1.362422241021874e-12
69.78515625,8.72396535918942e-13
69.8046875,7.274451332812964e-13
69.82421875,1.3420156091665508e-12
69.84375,1.58202353662635e-12
69.86328125,8.626736000468918e-13
69.8828125,4.999749556216165e-13
69.90234375,7.321257823057016e-13
69.921875,1.4950150381548835e-12
69.94140625,1.882175135032451e-12
69.9609375,1.0680425235591348e-12
69.98046875,6.415590056535424e-13
70.0,7.43059960786178e-13
70.01953125,1.2783279503055726e-12
70.0390625,1.0081171655179983e-12
70.05859375,1.283176656629405e-12
70.078125,2.1402614103520135e-12
70.09765625,9.453845824767417e-13
70.1171875,3.775325551549366e-13
70.13671875,5.751762876782016e-13
70.15625,8.719461151651572e-13
70.17578125,6.92434925242929e-13
70.1953125,2.9826617491006523e-13
70.21484375,3.009247024404368e-13
70.234375,6.645050508713012e-13
70.25390625,1.0648944920807805e-12
70.2734375,1.2537273340483036e-12
70.29296875,1.5835661178660071e-12
70.3125,1.2843495299489578e-12
70.33203125,1.59101265471222e-12
70.3515625,1.3394885443215145e-12
70.37109375,7.123876347646727e-13
70.390625,6.419944281355991e-13
70.41015625,6.293999176209197e-13
70.4296875,6.710500220042942e-13
70.44921875,7.211013690558002e-13
70.46875,8.865733027524898e-13
70.48828125,1.5384827172525772e-12
70.5078125,1.035016073631384e-12
70.52734375,8.393777043943011e-13
70.546875,4.2398882897618013e-13
70.56640625,4.309775215923e-13
70.5859375,7.439201508506779e-13
70.60546875,1.0702989269244221e-12
70.625,8.624700221239375e-13
70.64453125,1.714885944552733e-12
70.6640625,1.4827258084661024e-12
70.68359375,1.4824987667396295e-12
70.703125,1.2857304380568485e-12
70.72265625,1.5073459146193988e-12
70.7421875,8.002669271198338e-13
70.76171875,6.257966875031852e-13
70.78125,1.851852326871401e-12
70.80078125,2.119142480185701e-12
70.8203125,1.3722644068726598e-12
70.83984375,1.3321837931511653e-12
70.859375,2.4140091842488414e-12
70.87890625,1.3846112197879398e-12
70.8984375,1.3735629513866348e-12
70.91796875,8.371998500437338e-13
70.9375,3.1201917583537325e-13
70.95703125,7.961080318996773e-13
70.9765625,1.589515197846506e-12
70.99609375,7.750993784932855e-13
71.015625,1.0462550976968182e-12
71.03515625,1.4002118271500967e-12
71.0546875,1.2884873672911614e-12
71.07421875,1.3673513248630933e-12
71.09375,1.7735703941432373e-12
71.11328125,9.125729414895007e-13
71.1328125,1.397180225694893e-12
71.15234375,1.3907016855982814e-12
71.171875,1.2427463533290916e-12
71.19140625,6.29008592526034e-13
71.2109375,9.805881789861284e-13
71.23046875,1.475661993716793e-12
71.25,2.2654281712822183e-12
71.26953125,2.8594236738460952e-12
71.2890625,1.204198947107428e-12
71.30859375,6.262127176721122e-13
71.328125,6.9268274311242e-13
71.34765625,1.5920374736247095e-12
71.3671875,2.1849994209028805e-12
71.38671875,1.1034102890715331e-12
71.40625,1.1849957763347947e-12
71.42578125,1.9359862815066923e-12
71.4453125,1.737768959113399e-12
71.46484375,7.71628727351745e-13
71.484375,8.447421164139116e-13
71.50390625,1.0310750428351876e-12
71.5234375,1.6596674344600683e-12
71.54296875,1.0568584457371224e-12
71.5625,4.404622086713715e-13
71.58203125,1.0822527911180877e-12
71.6015625,1.4982987837488293e-12
71.62109375,1.6782967828247594e-12
71.640625,8.317185885292208e-13
71.66015625,6.099254230457289e-13
71.6796875,5.211805757384908e-13
71.69921875,4.899440634867515e-13
71.71875,8.867586887951837e-13
71.73828125,9.88673550801641e-13
71.7578125,9.207812898344517e-13
71.77734375,1.1703688658900535e-12
71.796875,2.3303526781162398e-12
71.81640625,1.5897812085501116e-12
71.8359375,1.3774877632637231e-12
71.85546875,1.6205251232327217e-12
71.875,2.007688817719443e-12
71.89453125,1.5382210953811613e-12
71.9140625,9.554750291996849e-13
71.93359375,1.24922250342665e-12
71.953125,1.724522021985665e-12
71.97265625,1.186729586266701e-12
71.9921875,1.7841436000241342e-12
72.01171875,1.3988954814583912e-12
72.03125,6.394647013912859e-13
72.05078125,1.0191547748176508e-12
72.0703125,1.733200796165857e-12
72.08984375,1.5986314229132758e-12
72.109375,1.7120735817280365e-12
72.12890625,1.5406219155832427e-12
72.1484375,8.666656777259632e-13
72.16796875,1.0081160898835198e-12
72.1875,1.0596317998477974e-12
72.20703125,1.426974102618279e-12
72.2265625,1.14263216127568e-12
72.24609375,1.036495750498528e-12
72.265625,8.135643807910585e-13
72.28515625,3.9195282198784833e-13
72.3046875,7.30101845217248e-13
72.32421875,8.900378901574519e-13
72.34375,1.0726582678743556e-12
72.36328125,1.42439043529426e-12
72.3828125,1.4243171303064926e-12
72.40234375,1.4978201910463445e-12
72.421875,8.684328166913007e-13
72.44140625,1.063122724754333e-12
72.4609375,8.471770575620044e-13
72.48046875,1.096785514224117e-12
72.5,1.3305627944249636e-12
72.51953125,1.9109532134042073e-12
72.5390625,1.0120772541945989e-12
72.55859375,8.277487689316381e-13
72.578125,9.948548603877377e-13
72.59765625,6.597297079599592e-13
72.6171875,1.1031303995098327e-12
72.63671875,1.6578469303613177e-12
72.65625,1.5023448410982884e-12
72.67578125,1.5913301350008304e-12
72.6953125,2.1310820475230095e-12
72.71484375,8.697471960989114e-13
72.734375,7.784424859712536e-13
72.75390625,1.0049298533756933e-12
72.7734375,8.927675045251938e-13
72.79296875,1.132201061790485e-12
72.8125,1.4778182157816174e-12
72.83203125,1.3695546137314296e-12
72.8515625,1.1576445478873986e-12
72.87109375,1.3799483273995098e-12
72.890625,1.1652453616244278e-12
72.91015625,1.283090179686631e-12
72.9296875,8.346770289107136e-13
72.94921875,2.2091279871515065e-12
72.96875,1.618628218239519e-12
72.98828125,8.253581482025128e-13
73.0078125,6.931366895844895e-13
73.02734375,6.21464361853024e-13
73.046875,4.869734665974415e-13
73.06640625,1.0815008916386194e-12
73.0859375,1.3387405148300356e-12
73.10546875,7.582650469571991e-13
73.125,1.0429137823244527e-12
73.14453125,9.952648923622278e-13
73.1640625,1.5758095560714163e-12
73.18359375,1.1255053576851407e-12
73.203125,5.917473972890558e-13
73.22265625,9.189546320005512e-13
73.2421875,1.4593818578845792e-12
73.26171875,1.5164957657717271e-12
73.28125,7.452602869769003e-13
73.30078125,2.4330907235917886e-13
73.3203125,5.888341208137232e-13
73.33984375,9.541409144729784e-13
73.359375,9.9358597731654e-13
73.37890625,1.47968995377834e-12
73.3984375,1.0653468981051422e-12
73.41796875,1.3038036505132295e-12
73.4375,2.130888165740567e-12
73.45703125,1.2119846118921294e-12
73.4765625,4.4349888848585423e-13
73.49609375,5.501375758389557e-13
73.515625,6.255491197605928e-13
73.53515625,7.377125170989011e-13
73.5546875,4.498554931813828e-13
73.57421875,1.3586135690222378e-12
73.59375,1.893565022569762e-12
73.61328125,1.1150405819833332e-12
73.6328125,1.0845935283422783e-12
73.65234375,9.052982478055139e-13
73.671875,1.7135352349110199e-12
73.69140625,2.2183717683002532e-12
73.7109375,1.1143208026644422e-12
73.73046875,6.994010405940889e-13
73.75,7.800044320648711e-13
73.76953125,1.8989841223303513e-12
73.7890625,1.86354415612758e-12
73.80859375,1.6681658110451415e-12
73.828125,1.4129998190674995e-12
73.84765625,1.2122767002900176e-12
73.8671875,7.127613213884996e-13
73.88671875,1.0320866439455824e-12
73.90625,9.124826510954083e-13
73.92578125,1.0168267145533437e-12
73.9453125,1.3933435541739778e-12
73.96484375,1.447565334769825e-12
73.984375,7.747061817632557e-13
74.00390625,8.187669327563414e-13
74.0234375,1.5619456862919558e-12
74.04296875,2.3996453070554462e-12
74.0625,1.336585060697888e-12
74.08203125,9.360921536229678e-13
74.1015625,1.1938432020858724e-12
74.12109375,1.7469111052661643e-12
74.140625,7.296910103596212e-13
74.16015625,6.382162456385054e-13
74.1796875,7.046769004152176e-13
74.19921875,2.023617281277089e-12
74.21875,1.575862890962599e-12
74.23828125,1.0573771125832347e-12
74.2578125,1.8561056310848445e-12
74.27734375,1.426729168893665e-12
74.296875,1.1445971026044987e-12
74.31640625,1.5220332863625548e-12
74.3359375,1.2606027463064662e-12
74.35546875,6.674034454724581e-13
74.375,1.2972137359369393e-12
74.39453125,1.2350284372424889e-12
74.4140625,1.3556959700026603e-12
74.43359375,9.964936965534397e-13
74.453125,6.760698767419958e-13
74.47265625,8.01767136875643e-13
74.4921875,6.373300834438333e-13
74.51171875,1.3057198196306587e-12
74.53125,1.1688852746347937e-12
74.55078125,7.489276677573489e-13
74.5703125,8.335444183969648e-13
74.58984375,1.1304567195243371e-12
74.609375,2.5525448477652576e-12
74.62890625,2.248194365773229e-12
74.6484375,1.7901608172607322e-12
74.66796875,1.5183345561758289e-12
74.6875,1.0853187064480665e-12
74.70703125,8.45174349245347e-13
74.7265625,1.377970602061502e-12
74.74609375,1.8985279550100056e-12
74.765625,1.7627367364322677e-12
74.78515625,1.9608829568718236e-12
74.8046875,2.05833145446973e-12
74.82421875,1.7670983338104874e-12
74.84375,1.6999316907892568e-12
74.86328125,1.6795227832521498e-12
74.8828125,9.556837889999097e-13
74.90234375,1.3779064180095319e-12
74.921875,2.1207456388643635e-12
74.94140625,2.00268204728187e-12
74.9609375,1.4142607256194481e-12
74.98046875,1.1999671717597984e-12
75.0,1.7122350932016683e-12
75.01953125,1.4507595804851267e-12
75.0390625,2.1147538678582452e-12
75.05859375,3.336853523883645e-12
75.078125,2.7273017496578175e-12
75.09765625,1.491915041930572e-12
75.1171875,2.019343527404783e-12
75.13671875,1.5152819888780331e-12
75.15625,9.27282925078989e-13
75.17578125,1.6363980364114849e-12
75.1953125,3.74656904522216e-12
75.21484375,3.0828506450606492e-12
75.234375,2.4749235541182768e-12
75.25390625,1.4528678027108157e-12
75.2734375,1.6669168562690485e-12
75.29296875,2.508047080970649e-12
75.3125,1.730752581356075e-12
75.33203125,1.91961099568328e-12
75.3515625,1.8324436596867166e-12
75.37109375,1.5173140090269697e-12
75.390625,2.784584536211709e-12
75.41015625,2.2109621076197137e-12
75.4296875,1.8143643840202388e-12
75.44921875,1.4897074357685297e-12
75.46875,1.2336760437273818e-12
75.48828125,1.2974643109474802e-12
75.5078125,1.1138939829718612e-12
75.52734375,9.537418541298204e-13
75.546875,1.1604047683155524e-12
75.56640625,2.2447626168706944e-12
75.5859375,2.7758359498402783e-12
75.60546875,1.2208789230654834e-12
75.625,8.175055774600965e-13
75.64453125,7.62149679944031e-13
75.6640625,2.08451046185005e-12
75.68359375,2.165842384079678e-12
75.703125,2.0373101746206513e-12
75.72265625,1.074929527378724e-12
75.7421875,9.949087006898453e-13
75.76171875,1.8598520767753525e-12
75.78125,1.2732714639405376e-12
75.80078125,1.2560719319189743e-12
75.8203125,8.653318695679471e-13
75.83984375,1.029386056840654e-12
75.859375,1.1563367346174202e-12
75.87890625,1.316406991700081e-12
75.8984375,1.1829343039032284e-12
75.91796875,1.4404074256244778e-12
75.9375,1.948296117895536e-12
75.95703125,2.425472407048648e-12
75.9765625,2.1953007321029246e-12
75.99609375,1.2639669709009834e-12
76.015625,1.6017321411473516e-12
76.03515625,1.2450106939033428e-12
76.0546875,1.2530049472669456e-12
76.07421875,1.26709775053325e-12
76.09375,1.6352354648481963e-12
76.11328125,1.6225941785779554e-12
76.1328125,1.8774644482681674e-12
76.15234375,2.1057611975689477e-12
76.171875,2.7628750232955733e-12
76.19140625,3.165357965647177e-12
76.2109375,3.0703998883862887e-12
76.23046875,1.6458705416338574e-12
76.25,1.7925822791347594e-12
76.26953125,2.5029935833007325e-12
76.2890625,1.773661399963888e-12
76.30859375,2.678771450175554e-12
76.328125,1.425456746542797e-12
76.34765625,1.502729476906517e-12
76.3671875,1.2872752803546885e-12
76.38671875,1.1611365164726472e-12
76.40625,1.217046295306791e-12
76.42578125,8.557175010752943e-13
76.4453125,1.956852932885831e-12
76.46484375,3.028595904745188e-12
76.484375,2.3415050917878666e-12
76.50390625,1.5145024201548043e-12
76.5234375,1.789515617651758e-12
76.54296875,1.6561181981293135e-12
76.5625,2.083592228399773e-12
76.58203125,2.8093764543842635e-12
76.6015625,2.9393911989759087e-12
76.62109375,8.754807496190331e-13
76.640625,8.835630103345188e-13
76.66015625,2.024650578758003e-12
76.6796875,1.858222489937159e-12
76.69921875,1.0460499519284108e-12
76.71875,1.3778937893767497e-12
76.73828125,2.040338785081834e-12
76.7578125,1.319024132250586e-12
76.77734375,1.927908741331072e-12
76.796875,2.0103123078141824e-12
76.81640625,2.4039515349829764e-12
76.8359375,2.6832536662688138e-12
76.85546875,2.298529338225587e-12
76.875,1.1383393850337259e-12
76.89453125,1.6299483738194018e-12
76.9140625,3.5200947199419122e-12
76.93359375,3.16713622260007e-12
76.953125,2.364621366187456e-12
76.97265625,2.5709090719838477e-12
76.9921875,2.9784513031436386e-12
77.01171875,2.895944119746144e-12
77.03125,2.069730420355873e-12
77.05078125,1.330705168031728e-12
77.0703125,1.4862239489312178e-12
77.08984375,1.6041391627632274e-12
77.109375,8.946452871964909e-13
77.12890625,1.1773199248302644e-12
77.1484375,1.7137738028139342e-12
77.16796875,1.6720571618700194e-12
77.1875,2.0523938820817175e-12
77.20703125,1.6633641231205514e-12
77.2265625,1.874786176232097e-12
77.24609375,2.6405591133570784e-12
77.265625,3.5587261712186286e-12
77.28515625,3.298280387189639e-12
77.3046875,7.914968375122054e-13
77.32421875,2.513979674404145e-12
77.34375,2.7832148275211162e-12
77.36328125,1.589884789361511e-12
77.3828125,1.2394861422234477e-12
77.40234375,1.043396987776076e-12
77.421875,1.7240409022529547e-12
77.44140625,2.3334281378240983e-12
77.4609375,2.816385547361567e-12
77.48046875,2.006164792032648e-12
77.5,1.5432109382369668e-12
77.51953125,2.1817352442926376e-12
77.5390625,2.0358870848609045e-12
77.55859375,1.9013334922109014e-12
77.578125,2.3600969309064652e-12
77.59765625,3.1044628107298314e-12
77.6171875,2.749553808951891e-12
77.63671875,1.0320160445164614e-12
77.65625,1.7897289591367352e-12
77.67578125,2.8319208115433438e-12
77.6953125,2.3325545216403122e-12
77.71484375,1.9278539355911926e-12
77.734375,3.228557223018637e-12
77.75390625,2.6171260816734055e-12
77.7734375,1.8485689989046306e-12
77.79296875,2.247564000766575e-12
77.8125,2.7436077076843392e-12
77.83203125,3.0355815084655493e-12
77.8515625,1.6823158584934296e-12
77.87109375,2.3145269208278178e-12
77.890625,2.258549211880057e-12
77.91015625,2.113426718164444e-12
77.9296875,1.948958264929252e-12
77.94921875,1.216641562678044e-12
77.96875,9.29997150289721e-13
77.98828125,9.695225203011253e-13
78.0078125,1.1118515866519667e-12
78.02734375,1.3190920444227167e-12
78.046875,2.0539370015455824e-12
78.06640625,1.6749867457062943e-12
78.0859375,1.5341338059442522e-12
78.10546875,2.4846959571775235e-12
78.125,2.961609032661703e-12
78.14453125,1.9642500484617703e-12
78.1640625,2.8507739876005843e-12
78.18359375,2.9116039172369795e-12
78.203125,2.7286268701770423e-12
78.22265625,1.6513924813155239e-12
78.2421875,2.921228067639647e-12
78.26171875,2.269738234853835e-12
78.28125,2.6810205225185585e-12
78.30078125,1.8299505983002422e-12
78.3203125,1.3454148450617014e-12
78.33984375,1.8733611604022153e-12
78.359375,2.600735042971516e-12
78.37890625,2.038006833914222e-12
78.3984375,1.6947270368200855e-12
78.41796875,2.3930436109444648e-12
78.4375,3.129148256943304e-12
78.45703125,2.201390312458294e-12
78.4765625,2.6931243813705774e-12
78.49609375,3.06114687013973e-12
78.515625,1.1678194890548276e-12
78.53515625,1.6262891241854016e-12
78.5546875,2.7780923295634e-12
78.57421875,1.2588845168936978e-12
78.59375,1.3100732043527035e-12
78.61328125,3.0486975322563707e-12
78.6328125,2.659147566034034e-12
78.65234375,2.3252569335799123e-12
78.671875,2.474639808567106e-12
78.69140625,2.2788984914667893e-12
78.7109375,4.789802425472034e-12
78.73046875,2.527836346072804e-12
78.75,1.5474853312694188e-12
78.76953125,3.0358425565340442e-12
78.7890625,3.638480797687055e-12
78.80859375,1.5938367081774034e-12
78.828125,2.3522197493021925e-12
78.84765625,3.486569610660512e-12
78.8671875,2.632633680128663e-12
78.88671875,2.2951077719241978e-12
78.90625,1.9351692874145222e-12
78.92578125,1.3761154307893719e-12
78.9453125,3.7512504905643084e-12
78.96484375,2.7447200173106858e-12
78.984375,7.743186231983416e-13
79.00390625,9.516809632417193e-13
79.0234375,2.447397070491098e-12
79.04296875,2.0037463672316526e-12
79.0625,3.2209480627197e-12
79.08203125,3.0011002822146927e-12
79.1015625,2.120491177554883e-12
79.12109375,1.6014520908525473e-12
79.140625,2.4564181501285376e-12
79.16015625,2.0524350481711372e-12
79.1796875,9.527743657293994e-13
79.19921875,1.5244215222124758e-12
79.21875,2.5167750002673793e-12
79.23828125,3.841625822570786e-12
79.2578125,3.677992757439654e-12
79.27734375,2.2776450631652956e-12
79.296875,3.115918329009664e-12
79.31640625,3.2889982530380866e-12
79.3359375,1.919844794878544e-12
79.35546875,2.1133162450968606e-12
79.375,2.072421693514573e-12
79.39453125,1.7209492106724133e-12
79.4140625,1.6414985568612875e-12
79.43359375,3.2649157022976413e-12
79.453125,2.8890234381756273e-12
79.47265625,1.393565620906191e-12
79.4921875,2.413184963513846e-12
79.51171875,2.942668254101948e-12
79.53125,2.6549103522361586e-12
79.55078125,3.742037798600008e-12
79.5703125,3.426629522075822e-12
79.58984375,2.2739898605052738e-12
79.609375,8.062529362228073e-13
79.62890625,1.798696172424843e-12
79.6484375,2.038226300324412e-12
79.66796875,5.0088164039001986e-12
79.6875,2.83720734930879e-12
79.70703125,1.5012212625301913e-12
79.7265625,2.243927466419498e-12
79.74609375,2.44810131951053e-12
79.765625,2.88754849734402e-12
79.78515625,2.485171045953711e-12
79.8046875,2.3381934326479384e-12
79.82421875,2.705132195703513e-12
79.84375,1.245239842954197e-12
79.86328125,1.4694681341275684e-12
79.8828125,1.7721481141615514e-12
79.90234375,1.93072170463211e-12
79.921875,3.348396347216477e-12
79.94140625,2.273645598313437e-12
79.9609375,1.5212998088072926e-12
79.98046875,3.1095105242186553e-12
80.0,2.6845234380999745e-12


==> figs/data/naca/psd_p4_aa.csv <==
f,p
0.0,0.0038340472796321466
0.01953125,0.17228220402485764
0.0390625,0.167868851829185
0.05859375,0.05961806950543325
0.078125,0.04734362877595782
0.09765625,0.026679703373110486
0.1171875,0.012400676242112009
0.13671875,0.018489193919550867
0.15625,0.03497408746577311
0.17578125,0.16693690904277458
0.1953125,0.47329475762361817
0.21484375,0.13823033780710622
0.234375,0.022875058592631323
0.25390625,0.0069740660896196625
0.2734375,0.0027886541731550426
0.29296875,0.0017845988154316015
0.3125,0.002190133544559635
0.33203125,0.0018781178944568047
0.3515625,0.0013317264397713943
0.37109375,0.00451023149032766
0.390625,0.011289663680523742
0.41015625,0.0057177686083306305
0.4296875,0.0021400204425138813
0.44921875,0.001513966087195792
0.46875,0.0011282478592014194
0.48828125,0.0006311074168738527
0.5078125,0.00032243439491683347
0.52734375,0.0004998700205685088
0.546875,0.0003262672356169526
0.56640625,0.0002267068128522786
0.5859375,0.00036725744821058996
0.60546875,0.00046355199225453877
0.625,0.000280524122594703
0.64453125,0.00010906668076036223
0.6640625,0.00010360286586504834
0.68359375,8.292133043587842e-05
0.703125,0.00010609566841578543
0.72265625,0.00011920883703359973
0.7421875,7.464607483984854e-05
0.76171875,7.295042938430323e-05
0.78125,6.949839016770704e-05
0.80078125,3.11479721212577e-05
0.8203125,4.5646547694367055e-05
0.83984375,4.655886231620367e-05
0.859375,1.622482317499306e-05
0.87890625,3.727454887246129e-05
0.8984375,5.899549877282167e-05
0.91796875,4.062394111040325e-05
0.9375,1.878226262909476e-05
0.95703125,3.605611546767034e-05
0.9765625,3.796123866991355e-05
0.99609375,3.747085625326798e-05
1.015625,2.2540059574971046e-05
1.03515625,3.257540478569661e-05
1.0546875,2.8896070606241508e-05
1.07421875,8.395473172200269e-06
1.09375,1.1797033980019903e-05
1.11328125,1.810825892977976e-05
1.1328125,1.7460680064199306e-05
1.15234375,1.2701665617994445e-05
1.171875,1.6638473551707595e-05
1.19140625,1.0080215396160579e-05
1.2109375,8.028633635716672e-06
1.23046875,6.169425248849059e-06
1.25,1.2727622711107944e-05
1.26953125,1.423498057675389e-05
1.2890625,7.766186992887215e-06
1.30859375,7.639046200837626e-06
1.328125,7.142625306166552e-06
1.34765625,1.292969709110568e-05
1.3671875,8.981263979373336e-06
1.38671875,1.2793156114058476e-05
1.40625,1.6426847215436876e-05
1.42578125,1.4348534734280437e-05
1.4453125,1.2760893387042983e-05
1.46484375,1.2676942664570745e-05
1.484375,8.010815203102594e-06
1.50390625,5.494353736057764e-06
1.5234375,5.697646348298683e-06
1.54296875,8.95681649841114e-06
1.5625,8.443612678473942e-06
1.58203125,6.974476061081351e-06
1.6015625,5.669133096816583e-06
1.62109375,5.048475334756193e-06
1.640625,8.388293122390704e-06
1.66015625,8.645021230797833e-06
1.6796875,3.3101971858521833e-06
1.69921875,4.7592992612342e-06
1.71875,3.730523036101874e-06
1.73828125,5.347098715739245e-06
1.7578125,7.0901659070544045e-06
1.77734375,6.004752010414864e-06
1.796875,3.7474690449480082e-06
1.81640625,2.7902657051338365e-06
1.8359375,2.6095108344970125e-06
1.85546875,1.8927048074026001e-06
1.875,2.2587052637200727e-06
1.89453125,1.8147302890418911e-06
1.9140625,3.37211456061365e-06
1.93359375,5.267802392996724e-06
1.953125,3.340486298657038e-06
1.97265625,1.8793137894940977e-06
1.9921875,1.998817083392132e-06
2.01171875,1.9854667768833364e-06
2.03125,2.1706803630687683e-06
2.05078125,1.5367858480431474e-06
2.0703125,2.300271200296144e-06
2.08984375,2.4131414465883584e-06
2.109375,2.615920801440531e-06
2.12890625,2.120248974833245e-06
2.1484375,2.8837420027461942e-06
2.16796875,1.7116138980166978e-06
2.1875,1.349748116917898e-06
2.20703125,1.931984795442106e-06
2.2265625,1.7141998273065083e-06
2.24609375,1.702808424672355e-06
2.265625,1.8700197462652218e-06
2.28515625,1.3445285100304433e-06
2.3046875,9.98364711089831e-07
2.32421875,1.3533096777004705e-06
2.34375,1.2090488805306342e-06
2.36328125,1.931128720540281e-06
2.3828125,1.6478436604941945e-06
2.40234375,1.6686890292255582e-06
2.421875,7.16662437947381e-07
2.44140625,6.901712337633699e-07
2.4609375,4.763999207871838e-07
2.48046875,4.799180746805325e-07
2.5,1.0206064349144016e-06
2.51953125,1.4462153432587437e-06
2.5390625,1.186325785626002e-06
2.55859375,5.055376664953752e-07
2.578125,5.569255609576414e-07
2.59765625,6.967583797554148e-07
2.6171875,5.645669942303326e-07
2.63671875,6.78961904301854e-07
2.65625,5.80056572285268e-07
2.67578125,4.527459370236545e-07
2.6953125,6.989830304287628e-07
2.71484375,1.106406753185521e-06
2.734375,1.0352522168200079e-06
2.75390625,5.663719734485165e-07
2.7734375,6.153825284395292e-07
2.79296875,5.037989528962652e-07
2.8125,4.232893616650157e-07
2.83203125,3.953657966386635e-07
2.8515625,1.0102068746148807e-06
2.87109375,9.746326659045782e-07
2.890625,7.890384657596741e-07
2.91015625,6.760188495051249e-07
2.9296875,9.490094585093211e-07
2.94921875,5.13302146812851e-07
2.96875,3.262170515504778e-07
2.98828125,3.081219786730243e-07
3.0078125,4.5512473438611185e-07
3.02734375,2.2485802055400492e-07
3.046875,3.254580750402893e-07
3.06640625,5.411382244394294e-07
3.0859375,4.397153117153719e-07
3.10546875,5.622843881020802e-07
3.125,4.0169995842488296e-07
3.14453125,3.5036247141817205e-07
3.1640625,6.80952331937605e-07
3.18359375,9.397823832036974e-07
3.203125,5.507510675533273e-07
3.22265625,3.3368850744772674e-07
3.2421875,3.65014648912023e-07
3.26171875,6.506090290823079e-07
3.28125,5.590535865512396e-07
3.30078125,2.8628527473784533e-07
3.3203125,2.396758351806817e-07
3.33984375,2.0255484909349363e-07
3.359375,5.008834702421014e-07
3.37890625,4.2136941965973366e-07
3.3984375,3.062270033539883e-07
3.41796875,2.0931806835483005e-07
3.4375,3.7439003562564614e-07
3.45703125,7.842902151746995e-07
3.4765625,6.009231956986567e-07
3.49609375,4.0935224027782593e-07
3.515625,4.827804445872168e-07
3.53515625,5.255895258862162e-07
3.5546875,2.9353653945139933e-07
3.57421875,2.9192205090034404e-07
3.59375,3.721155886961795e-07
3.61328125,4.6885535389505845e-07
3.6328125,4.3813120086602626e-07
3.65234375,5.325589035596821e-07
3.671875,4.441948061504049e-07
3.69140625,1.809149184562403e-07
3.7109375,2.77385923368697e-07
3.73046875,2.2075387938401383e-07
3.75,2.0542428007923163e-07
3.76953125,2.2431279142287433e-07
3.7890625,4.090076064895041e-07
3.80859375,4.19002883692603e-07
3.828125,4.231548358986341e-07
3.84765625,2.8512088978003364e-07
3.8671875,2.0717212891506524e-07
3.88671875,9.917788729724271e-08
3.90625,1.3205750625677604e-07
3.92578125,1.5327406155184936e-07
3.9453125,1.1966744021589596e-07
3.96484375,2.161513877547843e-07
3.984375,2.0748354747853103e-07
4.00390625,1.0710589372694827e-07
4.0234375,1.2167721249958322e-07
4.04296875,1.253905925600444e-07
4.0625,9.982305790388982e-08
4.08203125,2.6459580785132636e-07
4.1015625,3.1201314351839387e-07
4.12109375,1.6278481279061075e-07
4.140625,1.4328726887633878e-07
4.16015625,1.468656287420352e-07
4.1796875,9.32778467590155e-08
4.19921875,1.370840395917052e-07
4.21875,1.908401308084248e-07
4.23828125,1.7491772308718476e-07
4.2578125,1.2985721104991824e-07
4.27734375,2.0760093765099441e-07
4.296875,2.7400154598699883e-07
4.31640625,1.827633213448167e-07
4.3359375,2.537861277494227e-07
4.35546875,1.3210733091686572e-07
4.375,1.0452968164017922e-07
4.39453125,8.357696866548307e-08
4.4140625,1.6986862408388338e-07
4.43359375,2.7328485677869164e-07
4.453125,2.067504756442398e-07
4.47265625,2.5452595648405983e-07
4.4921875,3.2361287278540385e-07
4.51171875,2.1609799866149978e-07
4.53125,1.6567048750809805e-07
4.55078125,1.1930449735135215e-07
4.5703125,6.541793121816874e-08
4.58984375,9.107313261411834e-08
4.609375,7.616385018300817e-08
4.62890625,8.999896820237421e-08
4.6484375,6.90580007484679e-08
4.66796875,7.346419722476108e-08
4.6875,6.584836443438263e-08
4.70703125,1.1849402423659702e-07
4.7265625,2.1032704505489854e-07
4.74609375,1.4248790139857544e-07
4.765625,1.4568121492416223e-07
4.78515625,1.4441259849351473e-07
4.8046875,9.311816132860823e-08
4.82421875,1.0825419970134833e-07
4.84375,1.1944991804102095e-07
4.86328125,9.81913622007345e-08
4.8828125,8.592987450510553e-08
4.90234375,4.504844854418915e-08
4.921875,4.608280519882679e-08
4.94140625,7.553862395612394e-08
4.9609375,6.293725707007027e-08
4.98046875,5.336121580527312e-08
5.0,8.713969330777143e-08
5.01953125,1.2363576680323296e-07
5.0390625,9.085384918001696e-08
5.05859375,5.291499086867239e-08
5.078125,7.578257424276205e-08
5.09765625,1.2040248890067273e-07
5.1171875,7.280619008753025e-08
5.13671875,4.420910946973301e-08
5.15625,3.989658721862385e-08
5.17578125,3.8404026897721225e-08
5.1953125,5.7431559854568823e-08
5.21484375,8.758353295963456e-08
5.234375,4.978422582270232e-08
5.25390625,2.205856261036204e-08
5.2734375,3.696818063379703e-08
5.29296875,4.093686661009149e-08
5.3125,2.866538462666571e-08
5.33203125,6.284066812956106e-08
5.3515625,5.35336712630553e-08
5.37109375,3.8676735986652446e-08
5.390625,4.8731264006007865e-08
5.41015625,4.870126810082718e-08
5.4296875,6.777101942016157e-08
5.44921875,3.1490224125354945e-08
5.46875,4.068554901244256e-08
5.48828125,7.038314737380012e-08
5.5078125,6.700180015435286e-08
5.52734375,3.565845733918397e-08
5.546875,3.538943088211424e-08
5.56640625,2.5569857221450475e-08
5.5859375,4.1899241621521394e-08
5.60546875,3.674850956253484e-08
5.625,1.9197990946280977e-08
5.64453125,5.2545345325931726e-08
5.6640625,7.833654292780884e-08
5.68359375,7.32758993590535e-08
5.703125,5.184925321961199e-08
5.72265625,4.721597116163215e-08
5.7421875,5.4018888058937055e-08
5.76171875,4.21557654517204e-08
5.78125,3.254863024557433e-08
5.80078125,4.451788704722285e-08
5.8203125,3.809808873157916e-08
5.83984375,2.7907203242629148e-08
5.859375,3.525916387560769e-08
5.87890625,2.0693623990331204e-08
5.8984375,2.26052605086094e-08
5.91796875,2.765018397425966e-08
5.9375,2.6075490657432762e-08
5.95703125,2.5507898208527302e-08
5.9765625,1.9600092839614328e-08
5.99609375,1.8036261523869576e-08
6.015625,1.8838469107996807e-08
6.03515625,1.887094883003141e-08
6.0546875,1.6528642522389905e-08
6.07421875,1.2126909278550703e-08
6.09375,2.0972852193156736e-08
6.11328125,2.6602062222345932e-08
6.1328125,3.090306887790051e-08
6.15234375,3.026051574681242e-08
6.171875,2.1857713417222493e-08
6.19140625,2.139522605089898e-08
6.2109375,2.2595907873285542e-08
6.23046875,1.601182192988532e-08
6.25,1.5120339975989377e-08
6.26953125,3.7197436345452e-08
6.2890625,3.846369204531499e-08
6.30859375,2.805047114988862e-08
6.328125,2.7532998341766586e-08
6.34765625,1.5502680376740324e-08
6.3671875,1.650100581766246e-08
6.38671875,1.7642888696184527e-08
6.40625,3.5539741979963856e-08
6.42578125,2.6957860419506488e-08
6.4453125,1.68450614198756e-08
6.46484375,1.677336821204148e-08
6.484375,2.0147219609690023e-08
6.50390625,2.4277707773445226e-08
6.5234375,2.002544687514134e-08
6.54296875,2.1663383704664887e-08
6.5625,3.050835314905178e-08
6.58203125,2.66211114855428e-08
6.6015625,2.1672080287522743e-08
6.62109375,1.5128265336171204e-08
6.640625,1.4423069219394904e-08
6.66015625,1.9921737239600988e-08
6.6796875,1.6550236809420587e-08
6.69921875,2.14494175282948e-08
6.71875,1.990684820164983e-08
6.73828125,3.0375008105290425e-08
6.7578125,2.908038521660186e-08
6.77734375,2.0235902052367192e-08
6.796875,7.210384560529561e-09
6.81640625,1.2317114536648027e-08
6.8359375,1.0242472172092632e-08
6.85546875,1.5091904951872766e-08
6.875,1.447189594346203e-08
6.89453125,1.638745496229932e-08
6.9140625,1.920208740132428e-08
6.93359375,8.098054829974845e-09
6.953125,1.4972393098286364e-08
6.97265625,1.9916643393906813e-08
6.9921875,2.188871832030314e-08
7.01171875,1.1425329526967043e-08
7.03125,9.937991393494486e-09
7.05078125,7.715708750107808e-09
7.0703125,8.368660278809017e-09
7.08984375,1.2886169344466126e-08
7.109375,1.8539922530581724e-08
7.12890625,1.7556926102630528e-08
7.1484375,1.7117664870355517e-08
7.16796875,1.60628588594378e-08
7.1875,1.8353930451018076e-08
7.20703125,2.1251321649921676e-08
7.2265625,1.1843670671800201e-08
7.24609375,1.3752300503996931e-08
7.265625,9.117032747905927e-09
7.28515625,8.726931373389875e-09
7.3046875,8.833250560772138e-09
7.32421875,9.718937997969641e-09
7.34375,9.948439205647766e-09
7.36328125,8.79405332905458e-09
7.3828125,1.3265807292331818e-08
7.40234375,2.145966963763211e-08
7.421875,1.663086010136991e-08
7.44140625,1.872762001257734e-08
7.4609375,2.3230567712815133e-08
7.48046875,1.8724415889163128e-08
7.5,1.2910433435931581e-08
7.51953125,2.0771692045968624e-08
7.5390625,1.752097797152967e-08
7.55859375,1.6797411826815942e-08
7.578125,7.666290824634435e-09
7.59765625,7.8569453815901e-09
7.6171875,1.3478615138910526e-08
7.63671875,1.1163596932807334e-08
7.65625,1.2242928029526825e-08
7.67578125,8.363601599681593e-09
7.6953125,8.145259399391625e-09
7.71484375,8.619134266220732e-09
7.734375,3.6047433333065944e-09
7.75390625,3.4637282998979427e-09
7.7734375,4.93541165744788e-09
7.79296875,1.2689363806998398e-08
7.8125,1.4129722119104303e-08
7.83203125,1.133936560773474e-08
7.8515625,1.1990806732844703e-08
7.87109375,7.877828026421432e-09
7.890625,1.0608177061150541e-08
7.91015625,1.6472607055350048e-08
7.9296875,1.5495118400651873e-08
7.94921875,1.0923691977751492e-08
7.96875,8.795879015516333e-09
7.98828125,8.052281037150609e-09
8.0078125,5.214986735613369e-09
8.02734375,9.473132478047056e-09
8.046875,9.029474301246058e-09
8.06640625,7.646291560182463e-09
8.0859375,1.2747691589116467e-08
8.10546875,7.559628075834726e-09
8.125,7.0213996452415654e-09
8.14453125,5.366868372358369e-09
8.1640625,1.0639527660108214e-08
8.18359375,6.169633309244613e-09
8.203125,7.871362245393554e-09
8.22265625,7.726215036629653e-09
8.2421875,5.607981046147097e-09
8.26171875,5.628150237653956e-09
8.28125,5.5462170649468e-09
8.30078125,5.0392734940650875e-09
8.3203125,4.421248853242857e-09
8.33984375,5.827285270518292e-09
8.359375,5.167445647254158e-09
8.37890625,7.707402213506139e-09
8.3984375,9.5858233560055e-09
8.41796875,4.6710670297291714e-09
8.4375,3.5484806347343027e-09
8.45703125,5.872618429864105e-09
8.4765625,3.7020560754693463e-09
8.49609375,2.61425666309625e-09
8.515625,4.814598088797422e-09
8.53515625,6.00177933317957e-09
8.5546875,4.755255524178745e-09
8.57421875,4.275424977829712e-09
8.59375,3.864794122333763e-09
8.61328125,4.547379593486163e-09
8.6328125,6.565229451400305e-09
8.65234375,1.0014807280544625e-08
8.671875,1.3745315959067186e-08
8.69140625,9.725461178779283e-09
8.7109375,7.339236365468485e-09
8.73046875,6.5551702132090035e-09
8.75,3.4609490282180802e-09
8.76953125,4.941127418957253e-09
8.7890625,6.096009141277732e-09
8.80859375,6.563353653531167e-09
8.828125,9.340756834320664e-09
8.84765625,6.9797097249797605e-09
8.8671875,4.1009528680011e-09
8.88671875,6.023297971073314e-09
8.90625,7.337969327081191e-09
8.92578125,5.669405646944957e-09
8.9453125,2.477101949377882e-09
8.96484375,2.7318120425673406e-09
8.984375,3.0074784076104917e-09
9.00390625,1.8257437553852447e-09
9.0234375,4.1557429041758005e-09
9.04296875,1.0084787806865585e-08
9.0625,5.81839652973379e-09
9.08203125,6.810443588442937e-09
9.1015625,7.751870450365728e-09
9.12109375,4.336756044067321e-09
9.140625,5.679441312123381e-09
9.16015625,4.579260163954749e-09
9.1796875,7.622105192548918e-09
9.19921875,1.0136807867960775e-08
9.21875,4.368241275400511e-09
9.23828125,2.875887362673597e-09
9.2578125,3.718220948963564e-09
9.27734375,5.2422057546694306e-09
9.296875,7.344172569266962e-09
9.31640625,6.4758788811386705e-09
9.3359375,5.505308362841595e-09
9.35546875,5.0568344210940415e-09
9.375,4.430094512374572e-09
9.39453125,4.075584790872e-09
9.4140625,3.53639415861536e-09
9.43359375,6.712151730416962e-09
9.453125,4.970045976918191e-09
9.47265625,3.78704712103975e-09
9.4921875,2.7622803000230297e-09
9.51171875,6.396162380418079e-09
9.53125,6.152683777672205e-09
9.55078125,5.7327120037011005e-09
9.5703125,5.930387823917496e-09
9.58984375,7.3460234008844125e-09
9.609375,7.168498481114328e-09
9.62890625,3.785505540105588e-09
9.6484375,2.9160223431693327e-09
9.66796875,3.088684775674431e-09
9.6875,3.095847330633878e-09
9.70703125,3.6438187566106678e-09
9.7265625,7.32855905115069e-09
9.74609375,8.294917684086818e-09
9.765625,6.325872502367848e-09
9.78515625,5.293819601339758e-09
9.8046875,4.449580387692794e-09
9.82421875,3.840873994836444e-09
9.84375,3.2675017100223844e-09
9.86328125,6.099013703394332e-09
9.8828125,4.226901563321505e-09
9.90234375,3.4797359962086208e-09
9.921875,6.213946181591241e-09
9.94140625,6.717751964053447e-09
9.9609375,6.469187234461457e-09
9.98046875,5.06173948165635e-09
10.0,4.489073975114947e-09
10.01953125,3.956493747058365e-09
10.0390625,3.306654843419487e-09
10.05859375,2.7764682096258188e-09
10.078125,5.6076214669310535e-09
10.09765625,7.547912487336849e-09
10.1171875,7.478253315582455e-09
10.13671875,4.628357534427645e-09
10.15625,5.136567885389909e-09
10.17578125,4.288604238768537e-09
10.1953125,2.9204857065775843e-09
10.21484375,2.3973268252326076e-09
10.234375,2.890736153864002e-09
10.25390625,3.5730970379081616e-09
10.2734375,4.605562203506921e-09
10.29296875,4.6704374201753324e-09
10.3125,3.1664686514313328e-09
10.33203125,3.907763337642125e-09
10.3515625,1.4160032824140793e-09
10.37109375,2.0130771702316902e-09
10.390625,2.8323810040741904e-09
10.41015625,7.694307451335184e-09
10.4296875,8.701995198544421e-09
10.44921875,4.5190677262351886e-09
10.46875,6.854331921132123e-09
10.48828125,6.349976265629328e-09
10.5078125,3.8303566932402864e-09
10.52734375,5.470377072161538e-09
10.546875,6.103097165524209e-09
10.56640625,3.893827074847998e-09
10.5859375,3.143472797364877e-09
10.60546875,4.154278053726876e-09
10.625,3.2595551710662483e-09
10.64453125,3.0446770291129465e-09
10.6640625,7.315026659688003e-09
10.68359375,7.634056448823995e-09
10.703125,5.377750259608504e-09
10.72265625,1.2320949755003762e-08
10.7421875,7.776226694845944e-09
10.76171875,3.366063136149321e-09
10.78125,4.7584930636788256e-09
10.80078125,3.252602525721865e-09
10.8203125,6.4428267250092975e-09
10.83984375,6.840026417181425e-09
10.859375,3.375192471339341e-09
10.87890625,3.2338493762338385e-09
10.8984375,5.5591698246610324e-09
10.91796875,6.5031112564129066e-09
10.9375,5.453598142963461e-09
10.95703125,7.398705378408246e-09
10.9765625,9.240396405156642e-09
10.99609375,3.6112321954154437e-09
11.015625,3.1572818357247873e-09
11.03515625,4.556491736610972e-09
11.0546875,6.011589940734724e-09
11.07421875,6.264818011453379e-09
11.09375,6.275608536826254e-09
11.11328125,4.230820230447354e-09
11.1328125,6.079293083895379e-09
11.15234375,2.2101275368656947e-09
11.171875,2.198611460593559e-09
11.19140625,4.718538948063216e-09
11.2109375,8.599365857295119e-09
11.23046875,6.4861178173912495e-09
11.25,2.30751599848777e-09
11.26953125,3.566362430602461e-09
11.2890625,3.8771613533153745e-09
11.30859375,4.283522747128337e-09
11.328125,4.669055323102461e-09
11.34765625,4.2029155161241994e-09
11.3671875,3.813666691745889e-09
11.38671875,4.500474106127662e-09
11.40625,5.16400143242927e-09
11.42578125,2.1721039770861545e-09
11.4453125,2.4528296000989614e-09
11.46484375,2.354405552308498e-09
11.484375,4.343323736467029e-09
11.50390625,4.00156747747771e-09
11.5234375,2.64754159671576e-09
11.54296875,2.9562039307423108e-09
11.5625,4.386693521599492e-09
11.58203125,3.2225947096042874e-09
11.6015625,3.0498223961802413e-09
11.62109375,5.513194472765347e-09
11.640625,4.825125319582331e-09
11.66015625,5.4512040909016006e-09
11.6796875,3.712347880171773e-09
11.69921875,1.6451822026993118e-09
11.71875,1.5481841618908053e-09
11.73828125,2.541769701627027e-09
11.7578125,5.252629755051556e-09
11.77734375,2.9964127601796614e-09
11.796875,3.2497173557255575e-09
11.81640625,6.586987103000906e-09
11.8359375,7.57409011837874e-09
11.85546875,1.1500917082346105e-08
11.875,3.389541392118304e-09
11.89453125,4.432036115894545e-09
11.9140625,9.166440097733441e-09
11.93359375,6.295073478761633e-09
11.953125,4.004938640603127e-09
11.97265625,3.6971971220013436e-09
11.9921875,5.468808396676658e-09
12.01171875,2.979701586116154e-09
12.03125,2.801106485063151e-09
12.05078125,4.376673906391286e-09
12.0703125,1.8968361184625594e-09
12.08984375,1.9290680764085674e-09
12.109375,3.006619548790607e-09
12.12890625,1.7810909459690204e-09
12.1484375,2.137130258015527e-09
12.16796875,2.965085377270672e-09
12.1875,3.0849205316930867e-09
12.20703125,2.4180828117906925e-09
12.2265625,4.1500228090472935e-09
12.24609375,5.368488711248878e-09
12.265625,6.50462567788619e-09
12.28515625,3.724676783857029e-09
12.3046875,4.0746438512758226e-09
12.32421875,3.0180900868672065e-09
12.34375,2.3315311337379485e-09
12.36328125,2.5974533841367056e-09
12.3828125,2.4037314825148705e-09
12.40234375,1.2908586376832069e-09
12.421875,2.175174743053613e-09
12.44140625,3.971377497683805e-09
12.4609375,7.14762292361074e-09
12.48046875,4.8539201917280295e-09
12.5,3.075777137086189e-09
12.51953125,1.456139256297982e-09
12.5390625,9.561846350236644e-10
12.55859375,9.200636640624186e-10
12.578125,2.061655345256354e-09
12.59765625,2.789061510051272e-09
12.6171875,3.5911232771268548e-09
12.63671875,3.7152163937351987e-09
12.65625,2.7240103790257934e-09
12.67578125,1.3161228453067677e-09
12.6953125,2.631498527134351e-09
12.71484375,7.011732761610951e-09
12.734375,2.6047991313589237e-09
12.75390625,8.26440134547252e-10
12.7734375,1.1837995917574695e-09
12.79296875,1.4965056362791708e-09
12.8125,1.6834397733210008e-09
12.83203125,2.784001216267057e-09
12.8515625,1.428364286824976e-09
12.87109375,1.925038535844603e-09
12.890625,3.195214342589397e-09
12.91015625,3.8597059130379175e-09
12.9296875,3.528664814012408e-09
12.94921875,2.9807844666862706e-09
12.96875,4.250364455419221e-09
12.98828125,2.8572989973920585e-09
13.0078125,2.760500789305485e-09
13.02734375,4.117014709842537e-09
13.046875,3.027522068877307e-09
13.06640625,2.596090125515278e-09
13.0859375,1.7094958168712246e-09
13.10546875,2.1570165426785357e-09
13.125,2.8302704731364354e-09
13.14453125,3.0796189997582352e-09
13.1640625,1.6137178925547496e-09
13.18359375,2.18791279267641e-09
13.203125,2.0744017845908597e-09
13.22265625,3.4398553272873148e-09
13.2421875,1.409587220988205e-09
13.26171875,9.345025358849555e-10
13.28125,1.4984861023555617e-09
13.30078125,3.811884633639939e-09
13.3203125,3.0438005146903744e-09
13.33984375,2.3621273898794303e-09
13.359375,1.8421106541295294e-09
13.37890625,1.9403465566380723e-09
13.3984375,1.9461877897698855e-09
13.41796875,1.9744366826293836e-09
13.4375,1.7530907264967533e-09
13.45703125,1.2514308612653915e-09
13.4765625,1.4835550368944346e-09
13.49609375,2.1502625527325212e-09
13.515625,2.237193228886923e-09
13.53515625,2.6601847673821448e-09
13.5546875,1.8467071153565994e-09
13.57421875,2.466869860772555e-09
13.59375,2.043284836313115e-09
13.61328125,2.6110516405056272e-09
13.6328125,1.8115245570686535e-09
13.65234375,2.5171181777598074e-09
13.671875,3.0285377989194458e-09
13.69140625,2.4674118390433414e-09
13.7109375,1.4324669807047634e-09
13.73046875,7.483807139234301e-10
13.75,1.3865881536911834e-09
13.76953125,1.6899404640768743e-09
13.7890625,6.954211801095272e-10
13.80859375,9.91187145360874e-10
13.828125,1.8412171664588352e-09
13.84765625,2.740136356154386e-09
13.8671875,2.14148598346696e-09
13.88671875,2.020206857971537e-09
13.90625,1.920568552575648e-09
13.92578125,1.1348828303555658e-09
13.9453125,8.433036505441557e-10
13.96484375,1.3037696535431074e-09
13.984375,1.9665568964011875e-09
14.00390625,3.3883613336209947e-09
14.0234375,2.2459850381950086e-09
14.04296875,1.8161509023042688e-09
14.0625,2.1949877724257153e-09
14.08203125,1.774839614283933e-09
14.1015625,1.0107798913062896e-09
14.12109375,1.1183763817360083e-09
14.140625,1.2453860721983794e-09
14.16015625,1.266793844148429e-09
14.1796875,2.093698312589016e-09
14.19921875,1.1112804514795811e-09
14.21875,1.9971068337995277e-09
14.23828125,1.4376476531964213e-09
14.2578125,1.2420599197752747e-09
14.27734375,1.0213603000594728e-09
14.296875,1.9020766503445053e-09
14.31640625,1.8679842607525015e-09
14.3359375,1.2451688897136048e-09
14.35546875,7.685711764183156e-10
14.375,9.814946611954263e-10
14.39453125,1.1310582967417574e-09
14.4140625,9.124666500841246e-10
14.43359375,6.810583112863791e-10
14.453125,1.2358765534711811e-09
14.47265625,1.440797127882153e-09
14.4921875,1.2413373209016668e-09
14.51171875,1.0186126006465224e-09
14.53125,1.4742121859065926e-09
14.55078125,2.171604533437821e-09
14.5703125,2.0213774471972068e-09
14.58984375,1.1493240698475773e-09
14.609375,6.246374556140779e-10
14.62890625,8.299086342545409e-10
14.6484375,1.14604633131301e-09
14.66796875,1.954821528810948e-09
14.6875,1.5717829226674105e-09
14.70703125,1.0495108573506767e-09
14.7265625,5.044869794024563e-10
14.74609375,7.495814067309118e-10
14.765625,1.2686414708926323e-09
14.78515625,7.096891290333145e-10
14.8046875,8.439045666077431e-10
14.82421875,4.28751585330476e-10
14.84375,5.292963588337195e-10
14.86328125,8.596782398469728e-10
14.8828125,1.0737181623572813e-09
14.90234375,5.807162552185803e-10
14.921875,9.016851631443759e-10
14.94140625,7.921783613670653e-10
14.9609375,8.5291628709607e-10
14.98046875,1.4303535963994375e-09
15.0,8.025547722079293e-10
15.01953125,4.696447872717469e-10
15.0390625,6.126019785933594e-10
15.05859375,9.137255665674118e-10
15.078125,9.190405118516942e-10
15.09765625,1.228088374323841e-09
15.1171875,2.2385684003596217e-09
15.13671875,1.135081949629877e-09
15.15625,5.569710892965973e-10
15.17578125,5.912595777590671e-10
15.1953125,7.033187355620175e-10
15.21484375,8.122160968223377e-10
15.234375,1.1805025250127251e-09
15.25390625,7.420210992527842e-10
15.2734375,8.98615251451117e-10
15.29296875,9.354610132329442e-10
15.3125,1.2462682086574228e-09
15.33203125,6.253691349486542e-10
15.3515625,8.769596368551678e-10
15.37109375,8.331738609968316e-10
15.390625,6.17933048137647e-10
15.41015625,5.838419161901714e-10
15.4296875,8.205808546321739e-10
15.44921875,8.748904158049358e-10
15.46875,1.5653536337209425e-09
15.48828125,1.1002842381043524e-09
15.5078125,9.84670027826027e-10
15.52734375,8.438772812955676e-10
15.546875,3.8680426489208997e-10
15.56640625,6.744012714667266e-10
15.5859375,1.0719659509417084e-09
15.60546875,1.2326276207496037e-09
15.625,9.426920510419444e-10
15.64453125,7.177080857044831e-10
15.6640625,3.1102947780353797e-10
15.68359375,6.062290656063374e-10
15.703125,9.81981221722348e-10
15.72265625,6.25159981434587e-10
15.7421875,8.168361156675529e-10
15.76171875,6.992012783437735e-10
15.78125,1.4683050931728927e-09
15.80078125,1.3501909512419256e-09
15.8203125,9.244117099862611e-10
15.83984375,1.7444113214939706e-09
15.859375,7.600281597884756e-10
15.87890625,4.2611326888880825e-10
15.8984375,5.157288944215267e-10
15.91796875,3.720296881876688e-10
15.9375,4.06097821399329e-10
15.95703125,3.698305049689141e-10
15.9765625,6.342317084233594e-10
15.99609375,1.0161805158420651e-09
16.015625,1.0779303347475455e-09
16.03515625,7.390089256610037e-10
16.0546875,6.785658848490777e-10
16.07421875,9.077996878887159e-10
16.09375,1.1161795889680829e-09
16.11328125,9.215420155202696e-10
16.1328125,8.157352552302405e-10
16.15234375,7.748246467003749e-10
16.171875,8.072469537847998e-10
16.19140625,8.852410668420407e-10
16.2109375,6.395745847699916e-10
16.23046875,6.497168402309714e-10
16.25,5.013838153239939e-10
16.26953125,4.218117373666345e-10
16.2890625,3.933406377103379e-10
16.30859375,5.349681037891666e-10
16.328125,6.8650702337137e-10
16.34765625,7.340454601844101e-10
16.3671875,8.398372855293959e-10
16.38671875,1.161305672463795e-09
16.40625,1.4032550432962763e-09
16.42578125,9.256891458446758e-10
16.4453125,6.231589881507722e-10
16.46484375,5.170980520743802e-10
16.484375,4.100768062808711e-10
16.50390625,3.672742083678617e-10
16.5234375,6.295517189695401e-10
16.54296875,5.001044564352981e-10
16.5625,4.89809738599074e-10
16.58203125,7.560029300527398e-10
16.6015625,5.583915497743374e-10
16.62109375,9.81487137344413e-10
16.640625,1.2473373777587312e-09
16.66015625,9.735087013525597e-10
16.6796875,9.178128352910362e-10
16.69921875,4.716763439262173e-10
16.71875,9.711674713933789e-10
16.73828125,9.4598115619322e-10
16.7578125,5.207256204807649e-10
16.77734375,6.451085658960975e-10
16.796875,6.132876085040607e-10
16.81640625,5.031984034982772e-10
16.8359375,5.253231617915171e-10
16.85546875,4.5455268046865975e-10
16.875,4.77068116112191e-10
16.89453125,4.3290549613411704e-10
16.9140625,3.8204937866412003e-10
16.93359375,5.564481610191692e-10
16.953125,5.384677725886004e-10
16.97265625,4.702362818302928e-10
16.9921875,4.028373794622875e-10
17.01171875,4.178266051242354e-10
17.03125,3.1914330656758603e-10
17.05078125,3.512015831032846e-10
17.0703125,6.47304987514758e-10
17.08984375,6.264572179142518e-10
17.109375,3.473102435029113e-10
17.12890625,4.6167170818349027e-10
17.1484375,7.815152274521644e-10
17.16796875,5.694665911856892e-10
17.1875,6.386052011837261e-10
17.20703125,4.4945403452701975e-10
17.2265625,5.537909997101759e-10
17.24609375,5.988760318065238e-10
17.265625,4.485663686836365e-10
17.28515625,5.912421668901424e-10
17.3046875,4.492401116111002e-10
17.32421875,2.528161979999003e-10
17.34375,1.881880722906461e-10
17.36328125,1.5546960441004564e-10
17.3828125,3.112460879150834e-10
17.40234375,5.417767058955051e-10
17.421875,8.225166362312426e-10
17.44140625,6.058453556872859e-10
17.4609375,4.235547690702729e-10
17.48046875,4.385453391036942e-10
17.5,4.425009905653486e-10
17.51953125,5.082423475482123e-10
17.5390625,8.402535006293665e-10
17.55859375,6.286706832058716e-10
17.578125,5.495079509294181e-10
17.59765625,4.862851452919241e-10
17.6171875,6.644233159260953e-10
17.63671875,4.2175978776209216e-10
17.65625,2.467741034073089e-10
17.67578125,2.1409608393650712e-10
17.6953125,1.857259392355266e-10
17.71484375,3.148654275020194e-10
17.734375,5.815189763338928e-10
17.75390625,4.813323663469854e-10
17.7734375,2.9275522442027084e-10
17.79296875,5.373133086555604e-10
17.8125,5.893019827516874e-10
17.83203125,5.548288018382857e-10
17.8515625,5.660920159478442e-10
17.87109375,2.295959146558753e-10
17.890625,1.9628413585978467e-10
17.91015625,2.8081303119793386e-10
17.9296875,1.437284492383039e-10
17.94921875,2.0834769647493717e-10
17.96875,3.5168998089286854e-10
17.98828125,2.9717516968601857e-10
18.0078125,4.088864465657922e-10
18.02734375,4.476256860076789e-10
18.046875,5.750250288731482e-10
18.06640625,6.938628570790458e-10
18.0859375,3.758444800251739e-10
18.10546875,5.265353188247717e-10
18.125,4.3272087728705953e-10
18.14453125,3.502599270341027e-10
18.1640625,7.426050906479658e-10
18.18359375,9.128737298575973e-10
18.203125,6.000454316752857e-10
18.22265625,4.029112036980031e-10
18.2421875,4.330429709209796e-10
18.26171875,5.2330494428773e-10
18.28125,2.6504598740648185e-10
18.30078125,2.632679100824113e-10
18.3203125,4.1056329681752454e-10
18.33984375,3.060776796988661e-10
18.359375,2.0972636173082314e-10
18.37890625,4.1838784423103905e-10
18.3984375,4.828710200626297e-10
18.41796875,4.3233965398779365e-10
18.4375,3.3975562698205237e-10
18.45703125,2.019829476854859e-10
18.4765625,2.686433651750675e-10
18.49609375,1.9568524541261332e-10
18.515625,1.2737433874256697e-10
18.53515625,1.8788693385352137e-10
18.5546875,3.8558284699235646e-10
18.57421875,4.2838322123417415e-10
18.59375,7.96579801479194e-10
18.61328125,5.943726517539722e-10
18.6328125,4.4957588478003674e-10
18.65234375,3.7307528442065795e-10
18.671875,2.1060135496363555e-10
18.69140625,4.752947831182635e-10
18.7109375,4.500582963144318e-10
18.73046875,2.3966261009798096e-10
18.75,1.8643905026339621e-10
18.76953125,1.1682963092893254e-10
18.7890625,1.5467278344720874e-10
18.80859375,9.656440340545868e-11
18.828125,2.1260845677631903e-10
18.84765625,3.148533225827749e-10
18.8671875,1.9260111431392127e-10
18.88671875,2.6602094800491674e-10
18.90625,2.638325934480062e-10
18.92578125,3.604913902659418e-10
18.9453125,1.972010185202563e-10
18.96484375,1.8939063776496578e-10
18.984375,1.867125583361756e-10
19.00390625,2.40225293803669e-10
19.0234375,3.4465965867877e-10
19.04296875,2.286534405449383e-10
19.0625,1.962169835757712e-10
19.08203125,2.338483732424939e-10
19.1015625,2.5751084143930165e-10
19.12109375,3.518676871622237e-10
19.140625,2.1181700459326895e-10
19.16015625,3.2867844919221023e-10
19.1796875,2.494951470543025e-10
19.19921875,2.1467849630242989e-10
19.21875,2.2080514669616703e-10
19.23828125,2.953770798853185e-10
19.2578125,1.2030195963945796e-10
19.27734375,2.0675370429065361e-10
19.296875,1.4197151049568409e-10
19.31640625,1.9289495062714373e-10
19.3359375,1.6992663660846767e-10
19.35546875,3.275870648357954e-10
19.375,3.4918661993146317e-10
19.39453125,4.988103161413932e-10
19.4140625,3.1641963576935067e-10
19.43359375,1.5052131551406833e-10
19.453125,2.655524914905498e-10
19.47265625,1.6639025015464277e-10
19.4921875,2.1122924694260844e-10
19.51171875,1.6113432437362888e-10
19.53125,1.840612967168441e-10
19.55078125,2.8392024821514557e-10
19.5703125,3.755470195718284e-10
19.58984375,2.059546905784533e-10
19.609375,1.6813958374545897e-10
19.62890625,1.958282867327602e-10
19.6484375,2.1963054973884307e-10
19.66796875,2.5828549497632944e-10
19.6875,1.406398249154845e-10
19.70703125,1.6184107044603372e-10
19.7265625,9.112532894447129e-11
19.74609375,7.746262411907759e-11
19.765625,2.2428042933959924e-10
19.78515625,3.718524963988681e-10
19.8046875,1.6726472473733113e-10
19.82421875,9.288760807556917e-11
19.84375,1.6457056824135605e-10
19.86328125,1.1988764976326193e-10
19.8828125,1.3454212497095488e-10
19.90234375,1.839287935907639e-10
19.921875,1.7150145773974233e-10
19.94140625,2.1004471433511338e-10
19.9609375,2.409431736327256e-10
19.98046875,3.3883971819142024e-10
20.0,1.5964615910561853e-10
20.01953125,2.5788444750722517e-10
20.0390625,4.2444228501936934e-10
20.05859375,2.972329596943082e-10
20.078125,3.3838276555299364e-10
20.09765625,2.42712505609758e-10
20.1171875,5.713662705890551e-10
20.13671875,4.31017779832373e-10
20.15625,3.1210377900361295e-10
20.17578125,2.1372700017104303e-10
20.1953125,2.0306031317702445e-10
20.21484375,2.2468052840720725e-10
20.234375,3.9787764264572257e-10
20.25390625,5.419556572336081e-10
20.2734375,4.906627183277462e-10
20.29296875,4.09535230549924e-10
20.3125,2.879549112638386e-10
20.33203125,3.0306880181859266e-10
20.3515625,2.4013959031032745e-10
20.37109375,1.9310132887506266e-10
20.390625,3.271977865739731e-10
20.41015625,3.547217644958061e-10
20.4296875,1.743300571030922e-10
20.44921875,1.5699188627713643e-10
20.46875,1.8521406162754348e-10
20.48828125,3.0415232394765126e-10
20.5078125,3.184957869916088e-10
20.52734375,3.8204265411617364e-10
20.546875,1.7084833715812292e-10
20.56640625,1.4458562200871808e-10
20.5859375,1.457573500507397e-10
20.60546875,2.505624657066421e-10
20.625,3.09461858872095e-10
20.64453125,2.6792955833870367e-10
20.6640625,2.8476443173973753e-10
20.68359375,3.9986405690307187e-10
20.703125,2.91255663847294e-10
20.72265625,2.709871988118298e-10
20.7421875,2.899778717403e-10
20.76171875,3.127261323311383e-10
20.78125,2.082780097840505e-10
20.80078125,1.2202162428767293e-10
20.8203125,1.8212257474703546e-10
20.83984375,3.217007755946188e-10
20.859375,2.3730122652141104e-10
20.87890625,1.5502072955919038e-10
20.8984375,1.1516412472569572e-10
20.91796875,2.7719519584867736e-10
20.9375,2.416277207947638e-10
20.95703125,1.413328150531469e-10
20.9765625,1.0118873758324199e-10
20.99609375,2.474824028095875e-10
21.015625,2.4147493009553847e-10
21.03515625,2.3010789800821396e-10
21.0546875,1.8480669094730114e-10
21.07421875,1.1497069993519522e-10
21.09375,1.4469807339437086e-10
21.11328125,3.9279467697302406e-10
21.1328125,3.3920099476666467e-10
21.15234375,1.7499482119527012e-10
21.171875,2.1304246183483308e-10
21.19140625,2.472090777829783e-10
21.2109375,2.208142642538899e-10
21.23046875,2.1890372791243644e-10
21.25,3.803124978976455e-10
21.26953125,2.3628363877726934e-10
21.2890625,2.0757606480019878e-10
21.30859375,3.273517333694602e-10
21.328125,2.0116681826739107e-10
21.34765625,2.073981108204696e-10
21.3671875,1.8455343018796038e-10
21.38671875,1.6757673006044686e-10
21.40625,1.7401998782348116e-10
21.42578125,1.9105064502136926e-10
21.4453125,1.6744391351218891e-10
21.46484375,2.2330632829194358e-10
21.484375,1.4833914165640025e-10
21.50390625,1.3699906419315453e-10
21.5234375,2.1149598252454623e-10
21.54296875,2.4889223460256167e-10
21.5625,1.665783770426743e-10
21.58203125,1.971781493165105e-10
21.6015625,1.8092062899343958e-10
21.62109375,2.0565963872407927e-10
21.640625,1.4631937196078537e-10
21.66015625,1.2194633438921192e-10
21.6796875,2.060915298392952e-10
21.69921875,3.5327848308344415e-10
21.71875,3.0541760628739257e-10
21.73828125,2.8404310815248443e-10
21.7578125,2.6151248790324737e-10
21.77734375,9.865530920963562e-11
21.796875,9.760662533242796e-11
21.81640625,9.481155547375887e-11
21.8359375,1.7398753272459487e-10
21.85546875,1.9424179477063024e-10
21.875,1.1090267211590247e-10
21.89453125,1.172662928451465e-10
21.9140625,1.8394591666622847e-10
21.93359375,1.6937441857448868e-10
21.953125,1.8113907573759925e-10
21.97265625,1.6607189905400457e-10
21.9921875,1.6771672985488386e-10
22.01171875,1.7130411022743651e-10
22.03125,3.4641832304488135e-10
22.05078125,4.3219496588079476e-10
22.0703125,3.836166255638719e-10
22.08984375,1.9058317724776062e-10
22.109375,2.477238899321225e-10
22.12890625,4.547212850169554e-10
22.1484375,4.0552147739847167e-10
22.16796875,3.9420514877583254e-10
22.1875,2.640133285818129e-10
22.20703125,2.738456974216067e-10
22.2265625,3.3996057335561743e-10
22.24609375,4.3175812085653267e-10
22.265625,2.5656327365548476e-10
22.28515625,3.088339220979286e-10
22.3046875,4.0607936925474397e-10
22.32421875,2.80978357731809e-10
22.34375,2.8696841898770297e-10
22.36328125,2.9215837591346703e-10
22.3828125,1.4804163755129168e-10
22.40234375,2.1660311200503375e-10
22.421875,2.259118915157715e-10
22.44140625,3.636065098790782e-10
22.4609375,3.727939089958509e-10
22.48046875,2.974001716706894e-10
22.5,3.1803924575766634e-10
22.51953125,5.800069690234402e-10
22.5390625,5.171558408443284e-10
22.55859375,1.9639250429237865e-10
22.578125,2.9081019422607027e-10
22.59765625,3.669117746548661e-10
22.6171875,2.6747927949035147e-10
22.63671875,1.1949330928778568e-10
22.65625,2.8773332306949727e-10
22.67578125,4.618610419172257e-10
22.6953125,6.433205115233099e-10
22.71484375,3.7184876684467666e-10
22.734375,4.630343295959606e-10
22.75390625,4.947660809129912e-10
22.7734375,3.7179880776696707e-10
22.79296875,1.6379967380936403e-10
22.8125,1.392187865938427e-10
22.83203125,1.5378861956508557e-10
22.8515625,1.7851291797748068e-10
22.87109375,2.5606218838065367e-10
22.890625,4.682272626742464e-10
22.91015625,2.3267442277083608e-10
22.9296875,3.988556548318935e-10
22.94921875,3.7216161340854466e-10
22.96875,2.887328151377411e-10
22.98828125,2.3592288460972417e-10
23.0078125,1.871235241417128e-10
23.02734375,2.4261274926844876e-10
23.046875,2.4460425077059037e-10
23.06640625,5.148118063310666e-10
23.0859375,2.8673983747734356e-10
23.10546875,1.674484731920546e-10
23.125,2.5071760410606304e-10
23.14453125,2.2908890370631942e-10
23.1640625,1.8559719288823762e-10
23.18359375,1.9931128061378626e-10
23.203125,1.781593432953353e-10
23.22265625,1.6558677207112393e-10
23.2421875,1.820360607132775e-10
23.26171875,1.4692162221736643e-10
23.28125,1.490524121829756e-10
23.30078125,2.8353364073713035e-10
23.3203125,2.831368754259947e-10
23.33984375,2.238453533750404e-10
23.359375,2.3813887339159674e-10
23.37890625,3.005182219280858e-10
23.3984375,2.6568560306960344e-10
23.41796875,3.2038269011554573e-10
23.4375,3.6460476012036364e-10
23.45703125,2.725569490661835e-10
23.4765625,2.5701963091991946e-10
23.49609375,3.1220830173133573e-10
23.515625,2.1646909156497752e-10
23.53515625,2.72245752522419e-10
23.5546875,2.510821686729657e-10
23.57421875,4.170303830086417e-10
23.59375,1.6958271759512216e-10
23.61328125,8.242202789974084e-11
23.6328125,2.1288222852629688e-10
23.65234375,4.0867607213645966e-10
23.671875,2.611627009269434e-10
23.69140625,1.5523946403324933e-10
23.7109375,3.029290603151026e-10
23.73046875,2.1759283580704984e-10
23.75,1.8553077188249156e-10
23.76953125,2.2374348477286278e-10
23.7890625,1.866242774379767e-10
23.80859375,1.8931196681511903e-10
23.828125,2.1946520805708641e-10
23.84765625,2.0722719794460849e-10
23.8671875,1.6417004368285333e-10
23.88671875,2.520099232069759e-10
23.90625,2.5461615237774986e-10
23.92578125,8.270533494850159e-11
23.9453125,7.754761833854674e-11
23.96484375,1.39922021912689e-10
23.984375,2.0217949862706678e-10
24.00390625,2.1881871637258276e-10
24.0234375,1.5043175670636052e-10
24.04296875,1.2815632498016934e-10
24.0625,2.0929804572983378e-10
24.08203125,1.0609228126716145e-10
24.1015625,1.8986067173759417e-10
24.12109375,2.099332190785367e-10
24.140625,1.8210025259847966e-10
24.16015625,2.7715491931620915e-10
24.1796875,1.4493643421838697e-10
24.19921875,2.1108148068009643e-10
24.21875,2.3956700998362084e-10
24.23828125,3.9934651495430743e-10
24.2578125,1.9550623613011805e-10
24.27734375,2.369545462962018e-10
24.296875,2.745430469394607e-10
24.31640625,1.893074579682158e-10
24.3359375,2.1218580388880521e-10
24.35546875,4.083482471152073e-10
24.375,3.2723722223901964e-10
24.39453125,2.6634353371750585e-10
24.4140625,1.808276855301916e-10
24.43359375,2.853114307899634e-10
24.453125,4.1066561445785735e-10
24.47265625,3.0702677855241806e-10
24.4921875,2.2772449434984732e-10
24.51171875,3.7606347988249676e-10
24.53125,3.998834529486336e-10
24.55078125,2.5023460051163664e-10
24.5703125,1.8141554403849837e-10
24.58984375,1.4658643065807408e-10
24.609375,3.064938786159808e-10
24.62890625,3.5552529717887567e-10
24.6484375,1.4139609995543013e-10
24.66796875,7.09856820874032e-11
24.6875,1.0515600023661237e-10
24.70703125,1.463223969499524e-10
24.7265625,2.0334307234821942e-10
24.74609375,2.104617466761478e-10
24.765625,2.036842670825113e-10
24.78515625,1.2435486829877702e-10
24.8046875,1.655754095618286e-10
24.82421875,1.6304165741856668e-10
24.84375,1.9848254665528835e-10
24.86328125,2.0627255256090673e-10
24.8828125,8.714671494976046e-11
24.90234375,6.789042977317688e-11
24.921875,1.342243881544954e-10
24.94140625,1.8212145988125456e-10
24.9609375,1.0362428239404127e-10
24.98046875,7.023972856817264e-11
25.0,8.602892874417194e-11
25.01953125,1.764686797896485e-10
25.0390625,1.4808112679074324e-10
25.05859375,1.8434187204672265e-10
25.078125,1.1442385870533729e-10
25.09765625,8.978056364235165e-11
25.1171875,6.402259999379035e-11
25.13671875,8.676126369575242e-11
25.15625,8.892536584109134e-11
25.17578125,1.4860401336315474e-10
25.1953125,1.2284125605756005e-10
25.21484375,8.944609392157058e-11
25.234375,9.612899952855156e-11
25.25390625,6.187996125526168e-11
25.2734375,6.621575944946353e-11
25.29296875,6.111016426154844e-11
25.3125,7.019096159844232e-11
25.33203125,8.725720272387606e-11
25.3515625,1.0953337710122106e-10
25.37109375,1.4866377153192156e-10
25.390625,1.8105625887326108e-10
25.41015625,1.5881673037269412e-10
25.4296875,1.5351061627120945e-10
25.44921875,1.3768478156576853e-10
25.46875,9.225049030024052e-11
25.48828125,9.82129481306576e-11
25.5078125,1.694633242733119e-10
25.52734375,2.6142330419087814e-10
25.546875,1.5249316335813473e-10
25.56640625,1.0857990922843259e-10
25.5859375,1.1915092901978558e-10
25.60546875,7.162120287114578e-11
25.625,4.782636226301276e-11
25.64453125,4.4169530654118985e-11
25.6640625,6.71753036528212e-11
25.68359375,8.637869061142403e-11
25.703125,6.587534317111685e-11
25.72265625,8.148419273989803e-11
25.7421875,7.524075042697159e-11
25.76171875,6.786202829704475e-11
25.78125,7.823864107379438e-11
25.80078125,1.8448894887207076e-10
25.8203125,8.584881755605451e-11
25.83984375,6.327637614123831e-11
25.859375,9.973053214932081e-11
25.87890625,8.107449467328615e-11
25.8984375,7.03100871723672e-11
25.91796875,9.136754790140122e-11
25.9375,7.70490116077828e-11
25.95703125,1.4603243094243296e-10
25.9765625,1.1989993903912512e-10
25.99609375,1.0124672249936517e-10
26.015625,8.180539621181091e-11
26.03515625,5.6172329016749236e-11
26.0546875,6.593539003127204e-11
26.07421875,6.776746697950794e-11
26.09375,3.3517888653075295e-11
26.11328125,1.0321995407930189e-10
26.1328125,6.977020194794697e-11
26.15234375,7.498312840617269e-11
26.171875,9.226160141365873e-11
26.19140625,9.027243859283733e-11
26.2109375,9.066752466431532e-11
26.23046875,9.74878709467596e-11
26.25,9.101033389214116e-11
26.26953125,7.638234259002838e-11
26.2890625,1.252209220843867e-10
26.30859375,1.5982848547995426e-10
26.328125,7.81405466150481e-11
26.34765625,7.5187080229233e-11
26.3671875,6.723829967562189e-11
26.38671875,4.920056879925926e-11
26.40625,2.3828342558800453e-11
26.42578125,5.684576143783655e-11
26.4453125,7.257640335407025e-11
26.46484375,1.0906962568767726e-10
26.484375,6.352834324015685e-11
26.50390625,6.71998248767519e-11
26.5234375,4.0750647933133305e-11
26.54296875,4.8026269890214095e-11
26.5625,5.1870187905423e-11
26.58203125,5.655806076879249e-11
26.6015625,6.742462709514821e-11
26.62109375,8.450454204557233e-11
26.640625,1.1183194414574925e-10
26.66015625,1.218652372462081e-10
26.6796875,7.812712253722422e-11
26.69921875,5.843538263671232e-11
26.71875,4.318468039119024e-11
26.73828125,7.632843049661084e-11
26.7578125,8.210262223481316e-11
26.77734375,6.598555142292306e-11
26.796875,7.41280816948523e-11
26.81640625,7.023260939357127e-11
26.8359375,2.575198628641876e-11
26.85546875,4.199606165065392e-11
26.875,4.956766394226266e-11
26.89453125,5.7045176753299315e-11
26.9140625,3.9922185783207036e-11
26.93359375,3.246266953813247e-11
26.953125,7.971553223018673e-11
26.97265625,7.82938965859961e-11
26.9921875,9.729657327539365e-11
27.01171875,4.9383540782563165e-11
27.03125,4.812007557314746e-11
27.05078125,2.4808906099987015e-11
27.0703125,6.367762770243574e-11
27.08984375,7.621153163134996e-11
27.109375,1.1657718398584875e-10
27.12890625,1.4492911048948767e-10
27.1484375,5.322922195644043e-11
27.16796875,2.8055188251633498e-11
27.1875,3.035144807946115e-11
27.20703125,3.7126419184121615e-11
27.2265625,6.781063233367542e-11
27.24609375,4.365545223115007e-11
27.265625,1.7796722765914828e-11
27.28515625,4.263326237323849e-11
27.3046875,5.1899219066789385e-11
27.32421875,4.91325189546367e-11
27.34375,4.668656463846071e-11
27.36328125,2.1019292419749862e-11
27.3828125,3.588136773886338e-11
27.40234375,7.716656138189348e-11
27.421875,6.808112384911285e-11
27.44140625,4.789274954398099e-11
27.4609375,3.9317046890406764e-11
27.48046875,5.1387371346276666e-11
27.5,7.089434679991373e-11
27.51953125,4.044125144471167e-11
27.5390625,2.4243970767741497e-11
27.55859375,2.1514048462872256e-11
27.578125,2.865529291100684e-11
27.59765625,7.026884426900751e-11
27.6171875,3.6829974157200216e-11
27.63671875,5.4531106788053015e-11
27.65625,8.772922706247083e-11
27.67578125,4.837115611569623e-11
27.6953125,2.2217357486169105e-11
27.71484375,1.2601623793255503e-11
27.734375,3.02861339327105e-11
27.75390625,5.528705385600898e-11
27.7734375,3.809266564202148e-11
27.79296875,2.5130329235692867e-11
27.8125,3.7064002718828724e-11
27.83203125,3.2909453073264505e-11
27.8515625,3.019547592366014e-11
27.87109375,2.102130023075606e-11
27.890625,2.2439408980876143e-11
27.91015625,2.8530187429602893e-11
27.9296875,2.9094476206554488e-11
27.94921875,2.7174287945586542e-11
27.96875,2.5540672685634206e-11
27.98828125,4.2446757631661464e-11
28.0078125,8.82648180335411e-11
28.02734375,8.784211128776686e-11
28.046875,7.288610424869598e-11
28.06640625,4.708100290239095e-11
28.0859375,2.782489301390685e-11
28.10546875,2.5253154579234977e-11
28.125,3.167650687621057e-11
28.14453125,4.222521718391309e-11
28.1640625,4.972921009283292e-11
28.18359375,6.824601350994978e-11
28.203125,4.090404795699573e-11
28.22265625,3.9745002439641935e-11
28.2421875,4.3828706213292555e-11
28.26171875,6.728702260103321e-11
28.28125,4.288999829485035e-11
28.30078125,3.81129242623723e-11
28.3203125,5.5205371141760526e-11
28.33984375,4.054511406343194e-11
28.359375,1.4821419263447185e-11
28.37890625,2.2412189850407954e-11
28.3984375,2.6241337437236826e-11
28.41796875,3.1419138047761964e-11
28.4375,5.6253943914693763e-11
28.45703125,4.501582915220032e-11
28.4765625,4.409827265506213e-11
28.49609375,2.5979586812484573e-11
28.515625,2.7452074340720258e-11
28.53515625,4.342994002113866e-11
28.5546875,3.7369497395638907e-11
28.57421875,1.1382805383210099e-11
28.59375,2.1304684488257008e-11
28.61328125,2.603005525477416e-11
28.6328125,4.43053923913397e-11
28.65234375,3.928755370244117e-11
28.671875,3.526893036708127e-11
28.69140625,3.968632744449084e-11
28.7109375,2.3249930549566713e-11
28.73046875,2.4356663016185262e-11
28.75,1.9985843695250043e-11
28.76953125,3.055699922595959e-11
28.7890625,4.384608681926512e-11
28.80859375,4.483208235653355e-11
28.828125,6.213791005810848e-11
28.84765625,7.84761905330263e-11
28.8671875,7.015224275756093e-11
28.88671875,3.490715259185485e-11
28.90625,3.0797382999312007e-11
28.92578125,2.8970846350253945e-11
28.9453125,2.4960316788754828e-11
28.96484375,3.735508533741908e-11
28.984375,2.767042785888849e-11
29.00390625,2.291551452839737e-11
29.0234375,4.528215362401002e-11
29.04296875,4.391244450978345e-11
29.0625,5.867238398862096e-11
29.08203125,1.754520928974593e-11
29.1015625,1.179786813341172e-11
29.12109375,2.3701175025254857e-11
29.140625,2.8739808431297033e-11
29.16015625,2.493279623395152e-11
29.1796875,3.864442544183303e-11
29.19921875,4.1673301051377845e-11
29.21875,2.3286419174367985e-11
29.23828125,3.394384910935565e-11
29.2578125,3.101074471304976e-11
29.27734375,1.8838996213646976e-11
29.296875,3.089575421610614e-11
29.31640625,2.4555962820804506e-11
29.3359375,4.7502372316477755e-11
29.35546875,3.811705809894355e-11
29.375,3.3033598172962417e-11
29.39453125,2.898147074971603e-11
29.4140625,1.976382614828847e-11
29.43359375,2.6367692836486812e-11
29.453125,3.007744817489474e-11
29.47265625,3.648487877774459e-11
29.4921875,4.5394496763606776e-11
29.51171875,3.91659296436254e-11
29.53125,2.193457513275085e-11
29.55078125,2.274802548509929e-11
29.5703125,3.8292275416549357e-11
29.58984375,2.4199397770368835e-11
29.609375,3.131921558203231e-11
29.62890625,2.5537162090671057e-11
29.6484375,2.8340014727726918e-11
29.66796875,2.6216707314537182e-11
29.6875,3.1531065821396424e-11
29.70703125,3.164735918797547e-11
29.7265625,1.9749247066823283e-11
29.74609375,1.2603651011410646e-11
29.765625,3.5952908596461484e-11
29.78515625,3.533136950174644e-11
29.8046875,2.2217596281298746e-11
29.82421875,2.0867777801592224e-11
29.84375,1.3666684566775076e-11
29.86328125,2.0490345854774702e-11
29.8828125,3.039629647615019e-11
29.90234375,4.696486272307964e-11
29.921875,3.080380295035799e-11
29.94140625,3.579404486196504e-11
29.9609375,3.373184592049563e-11
29.98046875,4.262351203208234e-11
30.0,2.623442184807735e-11
30.01953125,2.3034266510613827e-11
30.0390625,5.527573605009226e-11
30.05859375,5.6839977846861166e-11
30.078125,4.434485486513099e-11
30.09765625,3.3662716173129737e-11
30.1171875,4.8591864310750554e-11
30.13671875,5.169175760644337e-11
30.15625,1.8754825136719662e-11
30.17578125,2.4154871636450298e-11
30.1953125,2.4159282322458932e-11
30.21484375,1.664858653869691e-11
30.234375,2.2854282148606555e-11
30.25390625,3.2574261312635835e-11
30.2734375,1.7182330706480473e-11
30.29296875,2.7231486469414022e-11
30.3125,4.013203520010841e-11
30.33203125,2.7887982113676247e-11
30.3515625,3.525205066857574e-11
30.37109375,3.195070240012226e-11
30.390625,3.398205003360653e-11
30.41015625,3.213467149681703e-11
30.4296875,1.88802877359491e-11
30.44921875,1.770071059326461e-11
30.46875,2.8006053928420474e-11
30.48828125,3.1289814742623236e-11
30.5078125,4.0935502663895164e-11
30.52734375,3.371627290237787e-11
30.546875,1.5027660530102468e-11
30.56640625,1.3055485448123804e-11
30.5859375,3.4253668492645866e-11
30.60546875,2.938995623066157e-11
30.625,2.5182107170054875e-11
30.64453125,1.972262056151738e-11
30.6640625,3.427722783066714e-11
30.68359375,4.5239352961846616e-11
30.703125,4.188307229365155e-11
30.72265625,4.735031822241385e-11
30.7421875,3.088850885901771e-11
30.76171875,1.5951122470994252e-11
30.78125,2.7630220374145217e-11
30.80078125,4.597218994932158e-11
30.8203125,3.564485653091058e-11
30.83984375,2.0490906519503e-11
30.859375,1.7183494674731035e-11
30.87890625,1.6042050691763515e-11
30.8984375,2.514808050623778e-11
30.91796875,2.822741691138353e-11
30.9375,1.781887970814592e-11
30.95703125,1.658369731337307e-11
30.9765625,2.0693698317091287e-11
30.99609375,2.568463616452041e-11
31.015625,3.772570794976712e-11
31.03515625,4.523552000811395e-11
31.0546875,3.984484711036908e-11
31.07421875,3.2461649982077884e-11
31.09375,2.9707405065273243e-11
31.11328125,5.083948395972014e-11
31.1328125,3.924624812413626e-11
31.15234375,1.8850909509372367e-11
31.171875,2.1231089181353258e-11
31.19140625,3.871151831640883e-11
31.2109375,3.361588499162776e-11
31.23046875,1.951802858676436e-11
31.25,2.114581633791658e-11
31.26953125,2.5550539044104362e-11
31.2890625,3.158761079009558e-11
31.30859375,2.311264885419459e-11
31.328125,2.746705828640291e-11
31.34765625,3.580613791991679e-11
31.3671875,2.321035493860933e-11
31.38671875,2.7046058229488968e-11
31.40625,3.740176798759308e-11
31.42578125,3.011123962798044e-11
31.4453125,2.7522873703767666e-11
31.46484375,1.2009137999256811e-11
31.484375,1.8819371316506106e-11
31.50390625,2.4003421291743673e-11
31.5234375,1.9141405619475546e-11
31.54296875,2.753245503966854e-11
31.5625,2.562307246156437e-11
31.58203125,1.3542923648861394e-11
31.6015625,1.3078131699308515e-11
31.62109375,1.3747926922124554e-11
31.640625,1.6623755957505906e-11
31.66015625,1.3166419887418178e-11
31.6796875,6.204090567138137e-12
31.69921875,1.1172404874142348e-11
31.71875,1.6662889541433207e-11
31.73828125,2.382581258037808e-11
31.7578125,3.320959562175065e-11
31.77734375,3.1081054155581763e-11
31.796875,3.733252157381917e-11
31.81640625,3.269495269094659e-11
31.8359375,4.2371805889841114e-11
31.85546875,2.4270243411952474e-11
31.875,2.110799730661054e-11
31.89453125,3.321679757508053e-11
31.9140625,2.8303048845809615e-11
31.93359375,3.4001284943352394e-11
31.953125,1.8003711674337348e-11
31.97265625,3.095851983190403e-11
31.9921875,2.967954597362359e-11
32.01171875,7.428026338075613e-12
32.03125,8.949046205075324e-12
32.05078125,7.911772724072139e-12
32.0703125,1.224344457389556e-11
32.08984375,7.604591350215086e-12
32.109375,8.654086207821465e-12
32.12890625,1.4556983753134163e-11
32.1484375,1.0987336378137542e-11
32.16796875,1.092368053464427e-11
32.1875,1.2968272006400768e-11
32.20703125,2.0821736391288343e-11
32.2265625,2.3610304739412834e-11
32.24609375,2.996539025069617e-11
32.265625,2.620914937688608e-11
32.28515625,4.131040977111984e-11
32.3046875,2.3818444225822286e-11
32.32421875,1.861302970022574e-11
32.34375,1.4744301237319873e-11
32.36328125,2.8078934281280402e-11
32.3828125,3.8581442006955984e-11
32.40234375,2.469111695723349e-11
32.421875,1.502725077284461e-11
32.44140625,1.4420071019044473e-11
32.4609375,1.6421797940262325e-11
32.48046875,2.3974254273518678e-11
32.5,1.2888116431825391e-11
32.51953125,1.5676740588812986e-11
32.5390625,1.6241430180201902e-11
32.55859375,1.478183073450396e-11
32.578125,2.139831422235683e-11
32.59765625,2.7887626577295204e-11
32.6171875,2.1247280755109705e-11
32.63671875,1.6404720560089596e-11
32.65625,2.3182385056262542e-11
32.67578125,2.0008049481449188e-11
32.6953125,1.749200056979013e-11
32.71484375,2.4561367578498744e-11
32.734375,1.688179411764371e-11
32.75390625,1.990703700035353e-11
32.7734375,1.5904726173204934e-11
32.79296875,1.3508942617130767e-11
32.8125,1.6064645869654948e-11
32.83203125,2.0228988076254855e-11
32.8515625,1.9182449866306837e-11
32.87109375,2.1220300953831274e-11
32.890625,2.3430234128053187e-11
32.91015625,1.3352446509567327e-11
32.9296875,1.4695150567750855e-11
32.94921875,6.326358309456011e-12
32.96875,1.8078993862916706e-11
32.98828125,1.8192222628868533e-11
33.0078125,1.4151991546612295e-11
33.02734375,3.9061154503129595e-12
33.046875,6.192814268571684e-12
33.06640625,2.1139917873715863e-11
33.0859375,1.2302001591296423e-11
33.10546875,6.5153960068032726e-12
33.125,7.59101332516722e-12
33.14453125,1.4442691832831776e-11
33.1640625,1.864524496971636e-11
33.18359375,1.467600107154736e-11
33.203125,1.4320254937119766e-11
33.22265625,9.772747349586478e-12
33.2421875,1.2893250842594132e-11
33.26171875,9.540524092981565e-12
33.28125,8.087580977474735e-12
33.30078125,7.41323787390616e-12
33.3203125,1.9004570077185122e-11
33.33984375,1.623419424106396e-11
33.359375,2.1104035772538664e-11
33.37890625,2.1526968787162458e-11
33.3984375,1.559569432931109e-11
33.41796875,2.5425895525454404e-11
33.4375,2.9610123218728e-11
33.45703125,3.6839003430420574e-11
33.4765625,2.703291262973767e-11
33.49609375,1.1600293993484793e-11
33.515625,1.6284494389199348e-11
33.53515625,3.118726585562852e-11
33.5546875,2.000441727154146e-11
33.57421875,1.6708460918649866e-11
33.59375,1.510595625066417e-11
33.61328125,1.020393826490888e-11
33.6328125,1.8548200474908967e-11
33.65234375,1.8479686963489415e-11
33.671875,1.7972286053276634e-11
33.69140625,2.5693701401427247e-11
33.7109375,1.494831212142582e-11
33.73046875,1.3066812635819866e-11
33.75,2.940249268583143e-11
33.76953125,2.4328981485869207e-11
33.7890625,1.5296956617795656e-11
33.80859375,1.1022566428997065e-11
33.828125,9.828402130079526e-12
33.84765625,1.5823484272424805e-11
33.8671875,2.2756948655766494e-11
33.88671875,1.493791384219266e-11
33.90625,1.3623091317923674e-11
33.92578125,1.3445803138537419e-11
33.9453125,1.639958798456369e-11
33.96484375,8.79318727329845e-12
33.984375,6.705245226705538e-12
34.00390625,8.29286864757483e-12
34.0234375,1.2063840929901759e-11
34.04296875,1.5083649043307413e-11
34.0625,1.7643811430888724e-11
34.08203125,2.5194766200401132e-11
34.1015625,2.7803167056648288e-11
34.12109375,1.3328530550534313e-11
34.140625,1.571414324694938e-11
34.16015625,2.04958146179828e-11
34.1796875,4.117980559227572e-11
34.19921875,2.3969824792531488e-11
34.21875,3.283890212080352e-11
34.23828125,2.595080327982032e-11
34.2578125,2.3000845645984768e-11
34.27734375,2.5904867990936412e-11
34.296875,1.3619476262651201e-11
34.31640625,2.1618455528593167e-11
34.3359375,2.2049553288839312e-11
34.35546875,1.0732308378112319e-11
34.375,1.0304535643300143e-11
34.39453125,1.3579780834265767e-11
34.4140625,1.7661071872005195e-11
34.43359375,1.8493837719765546e-11
34.453125,2.399808009060871e-11
34.47265625,1.8852587673598052e-11
34.4921875,2.085943131997661e-11
34.51171875,1.7647841243259846e-11
34.53125,1.7462995135396083e-11
34.55078125,6.7010616939370374e-12
34.5703125,8.802909616382583e-12
34.58984375,1.3016084524806604e-11
34.609375,1.9207054745731782e-11
34.62890625,1.3136387285470553e-11
34.6484375,1.4990078175884908e-11
34.66796875,1.572576321711589e-11
34.6875,1.6201889935138582e-11
34.70703125,1.7185776466713366e-11
34.7265625,1.6887103012020883e-11
34.74609375,6.542088830220821e-12
34.765625,5.5486936855159576e-12
34.78515625,9.298033401650154e-12
34.8046875,1.5432559511460635e-11
34.82421875,1.1695686921884143e-11
34.84375,8.981348254385738e-12
34.86328125,1.4350400025663969e-11
34.8828125,1.398289698016642e-11
34.90234375,1.9538241229852858e-11
34.921875,1.9201584970082386e-11
34.94140625,1.8439506607506208e-11
34.9609375,9.304271695033246e-12
34.98046875,7.449847035138976e-12
35.0,1.53555326710191e-11
35.01953125,1.943999074002193e-11
35.0390625,2.302424616121566e-11
35.05859375,1.5476285634146545e-11
35.078125,7.493700318591881e-12
35.09765625,1.0449224837636993e-11
35.1171875,1.8774721478468138e-11
35.13671875,1.5162870286134416e-11
35.15625,1.3215915920708704e-11
35.17578125,1.1384915407826944e-11
35.1953125,1.6223679338229898e-11
35.21484375,1.8344479879962024e-11
35.234375,1.5303277963047005e-11
35.25390625,1.3701573580936383e-11
35.2734375,1.3008270458045589e-11
35.29296875,1.5054871752290135e-11
35.3125,1.6824077377016326e-11
35.33203125,1.3774190995005423e-11
35.3515625,2.1636236578604797e-11
35.37109375,2.497557528679262e-11
35.390625,1.2187138232018205e-11
35.41015625,8.653188207763479e-12
35.4296875,1.1361444936585878e-11
35.44921875,1.7408379260601025e-11
35.46875,1.1000394259372997e-11
35.48828125,1.723456753327399e-11
35.5078125,1.9412937453830704e-11
35.52734375,1.064875652078775e-11
35.546875,5.554072151730668e-12
35.56640625,4.08942801415296e-12
35.5859375,9.530524809497147e-12
35.60546875,1.3819011884563632e-11
35.625,1.3761712994363738e-11
35.64453125,1.548211167301289e-11
35.6640625,1.2553058908461405e-11
35.68359375,5.8539793018151744e-12
35.703125,5.773204192709888e-12
35.72265625,6.779518057453373e-12
35.7421875,1.0091202294258834e-11
35.76171875,7.405530731624214e-12
35.78125,5.995074516234166e-12
35.80078125,5.333377978236828e-12
35.8203125,8.36279432357203e-12
35.83984375,6.2039900387283165e-12
35.859375,1.061882492812292e-11
35.87890625,1.1417433034137152e-11
35.8984375,1.7041361703165505e-11
35.91796875,1.023442353628296e-11
35.9375,7.087820409944964e-12
35.95703125,7.835446737487286e-12
35.9765625,6.6857458011952355e-12
35.99609375,7.726098136326136e-12
36.015625,1.7385165698115145e-11
36.03515625,9.881466018519778e-12
36.0546875,1.0207235784907456e-11
36.07421875,8.860964125520381e-12
36.09375,1.3879375346281391e-11
36.11328125,2.031428230163761e-11
36.1328125,1.3690618611506643e-11
36.15234375,1.104466813226086e-11
36.171875,1.3456965534611018e-11
36.19140625,1.027150727160705e-11
36.2109375,9.678964777377637e-12
36.23046875,1.970832551510851e-11
36.25,1.3803438886667884e-11
36.26953125,1.6151337030810904e-11
36.2890625,1.1102516989987654e-11
36.30859375,8.202372737596452e-12
36.328125,1.0666544681806436e-11
36.34765625,1.629201822658708e-11
36.3671875,1.0644153253095308e-11
36.38671875,9.440247185342443e-12
36.40625,1.2530567988523253e-11
36.42578125,1.0591503798871527e-11
36.4453125,1.1595928755052021e-11
36.46484375,1.5775522193309507e-11
36.484375,8.759659735386964e-12
36.50390625,5.4678461420422985e-12
36.5234375,1.0093747617622071e-11
36.54296875,1.1522086450491685e-11
36.5625,1.496615404872837e-11
36.58203125,1.322364468360864e-11
36.6015625,1.4090297160198712e-11
36.62109375,1.4982764846399878e-11
36.640625,1.7254742273536676e-11
36.66015625,1.783201817244207e-11
36.6796875,1.9760635118584806e-11
36.69921875,2.6294294802241034e-11
36.71875,1.0159650480872418e-11
36.73828125,2.304469610689228e-11
36.7578125,2.7364782210670078e-11
36.77734375,2.2070377058594895e-11
36.796875,1.5649083105293955e-11
36.81640625,1.3523893427721444e-11
36.8359375,5.4285770445166215e-12
36.85546875,6.5211395783469464e-12
36.875,7.23146411300959e-12
36.89453125,1.1879433962987883e-11
36.9140625,1.3397588217733512e-11
36.93359375,7.973576331450128e-12
36.953125,8.551149250627623e-12
36.97265625,7.781768721763524e-12
36.9921875,1.131508881566835e-11
37.01171875,1.2540799375369302e-11
37.03125,1.2647581390798731e-11
37.05078125,6.571737595194537e-12
37.0703125,4.603773769791691e-12
37.08984375,1.4218485303944054e-11
37.109375,1.852455904547287e-11
37.12890625,2.0652391755037705e-11
37.1484375,1.627992434928213e-11
37.16796875,2.0396192704712184e-11
37.1875,2.6816503481013218e-11
37.20703125,1.7459491854092724e-11
37.2265625,1.53708368540575e-11
37.24609375,1.743952731557104e-11
37.265625,1.359421256888217e-11
37.28515625,9.094004774410107e-12
37.3046875,1.3888181764657668e-11
37.32421875,7.72626455423291e-12
37.34375,5.110986923894067e-12
37.36328125,3.48888914859003e-12
37.3828125,1.475045427666036e-11
37.40234375,2.408933012631672e-11
37.421875,1.8494975646090574e-11
37.44140625,9.971653830233988e-12
37.4609375,1.2220803782991355e-11
37.48046875,1.2593499716970172e-11
37.5,6.972537467053366e-12
37.51953125,4.054975869551892e-12
37.5390625,6.69430467666686e-12
37.55859375,8.22010157174128e-12
37.578125,5.858679520967508e-12
37.59765625,8.62715523138938e-12
37.6171875,6.364708782750755e-12
37.63671875,1.2523356012812667e-11
37.65625,8.988124212831664e-12
37.67578125,1.1635801162379413e-11
37.6953125,6.238008682349868e-12
37.71484375,7.224374879922708e-12
37.734375,1.26584546431134e-11
37.75390625,9.757067544041292e-12
37.7734375,6.450983834775291e-12
37.79296875,1.4074865587771851e-11
37.8125,1.4477730290236267e-11
37.83203125,1.5860770234904103e-11
37.8515625,1.5251192466933648e-11
37.87109375,1.4422269624780517e-11
37.890625,1.1410912197548627e-11
37.91015625,8.630652362199266e-12
37.9296875,6.13963493791667e-12
37.94921875,1.4628005345356673e-11
37.96875,2.193378233981077e-11
37.98828125,8.915258753636381e-12
38.0078125,9.82514038215589e-12
38.02734375,7.761023556367464e-12
38.046875,3.499181217944124e-12
38.06640625,4.6521966304993136e-12
38.0859375,9.247979802853284e-12
38.10546875,1.5163719512740666e-11
38.125,1.0551086876230452e-11
38.14453125,1.2078431118326347e-11
38.1640625,8.455804389600615e-12
38.18359375,6.628265220490439e-12
38.203125,9.721919476933703e-12
38.22265625,4.600520598740353e-12
38.2421875,3.4685959276872247e-12
38.26171875,5.939394475647822e-12
38.28125,7.752654603936136e-12
38.30078125,9.196959924776277e-12
38.3203125,1.0503183306242512e-11
38.33984375,1.846616297101009e-11
38.359375,1.564580895079405e-11
38.37890625,1.4961628583242063e-11
38.3984375,1.1973918991952973e-11
38.41796875,1.002407542505595e-11
38.4375,5.590895058907264e-12
38.45703125,8.683772089316047e-12
38.4765625,6.2900737461120005e-12
38.49609375,7.43065764793419e-12
38.515625,1.1578076429846277e-11
38.53515625,1.1894928748620766e-11
38.5546875,7.032557708704237e-12
38.57421875,7.285769617968352e-12
38.59375,1.3083520519241798e-11
38.61328125,9.60560479890938e-12
38.6328125,5.054743587605559e-12
38.65234375,4.171626623124148e-12
38.671875,4.12679754521525e-12
38.69140625,4.897389338529557e-12
38.7109375,9.588805459884296e-12
38.73046875,1.391756108779969e-11
38.75,2.479220178705195e-11
38.76953125,1.3996552234756443e-11
38.7890625,8.674239477655114e-12
38.80859375,6.764747328742369e-12
38.828125,6.729092281289743e-12
38.84765625,3.954982757921775e-12
38.8671875,8.9772651793863e-12
38.88671875,1.0273700650497335e-11
38.90625,8.303859636415227e-12
38.92578125,7.222922019243726e-12
38.9453125,3.7779423200124096e-12
38.96484375,6.12010585407398e-12
38.984375,5.905672707276141e-12
39.00390625,6.95378399949104e-12
39.0234375,9.32311342405132e-12
39.04296875,9.932835178303235e-12
39.0625,7.865141360546229e-12
39.08203125,4.441958618446132e-12
39.1015625,7.95602613078956e-12
39.12109375,8.996198896792577e-12
39.140625,5.776745822629639e-12
39.16015625,6.701999726429156e-12
39.1796875,1.1142042749018097e-11
39.19921875,5.1294844050847824e-12
39.21875,4.924298101473882e-12
39.23828125,1.1556613565934316e-11
39.2578125,6.1540637003291705e-12
39.27734375,6.143636828909962e-12
39.296875,7.392475292438655e-12
39.31640625,8.039822712109851e-12
39.3359375,6.9448887966899096e-12
39.35546875,3.0192078650350444e-12
39.375,3.356307144859694e-12
39.39453125,5.049404549616868e-12
39.4140625,9.490091902487816e-12
39.43359375,8.266409518044576e-12
39.453125,6.721808500768827e-12
39.47265625,8.932674296951401e-12
39.4921875,7.276835452446747e-12
39.51171875,8.773781741235236e-12
39.53125,8.90196554713974e-12
39.55078125,1.1544646104672808e-11
39.5703125,8.58109159079503e-12
39.58984375,1.1401458613489761e-11
39.609375,7.387232499982576e-12
39.62890625,4.926581377693858e-12
39.6484375,6.3399701910143594e-12
39.66796875,1.0699758758277786e-11
39.6875,1.4089165608477236e-11
39.70703125,1.0351738837351713e-11
39.7265625,5.265317165267844e-12
39.74609375,2.4070893026185533e-12
39.765625,6.070116659213323e-12
39.78515625,2.9700009610943203e-12
39.8046875,2.9976328431390357e-12
39.82421875,7.001168344984577e-12
39.84375,7.468099470059027e-12
39.86328125,1.1359467833752956e-11
39.8828125,7.494379585657258e-12
39.90234375,7.742607905580329e-12
39.921875,8.931793234663071e-12
39.94140625,1.0494708991714423e-11
39.9609375,1.0183710613438897e-11
39.98046875,1.2158188559563214e-11
40.0,7.879256590437256e-12
40.01953125,7.785926353349316e-12
40.0390625,5.563422051856244e-12
40.05859375,7.042540925512136e-12
40.078125,4.943700438883838e-12
40.09765625,3.838260415495924e-12
40.1171875,9.324105357938958e-12
40.13671875,6.55363878253322e-12
40.15625,6.297702834062484e-12
40.17578125,8.360598139548051e-12
40.1953125,9.56738007056932e-12
40.21484375,3.8489945707351565e-12
40.234375,5.9174826286175474e-12
40.25390625,5.1735784453486885e-12
40.2734375,8.674112683286166e-12
40.29296875,6.973698345449413e-12
40.3125,1.1893135917071565e-11
40.33203125,5.431431848006159e-12
40.3515625,3.976278955388001e-12
40.37109375,4.141866370492355e-12
40.390625,6.843627652669762e-12
40.41015625,5.565632510726879e-12
40.4296875,5.49803326585435e-12
40.44921875,6.840721078363838e-12
40.46875,4.366334988382387e-12
40.48828125,5.157911772981712e-12
40.5078125,6.126139350243227e-12
40.52734375,5.522220638618031e-12
40.546875,5.946269846779482e-12
40.56640625,4.989728195997735e-12
40.5859375,7.652044446343461e-12
40.60546875,4.753350118085595e-12
40.625,1.0575578695164402e-11
40.64453125,9.087665234780441e-12
40.6640625,8.31025269093819e-12
40.68359375,6.792647088839926e-12
40.703125,5.837475579179114e-12
40.72265625,5.817971121336589e-12
40.7421875,5.382368607431019e-12
40.76171875,5.265627377102181e-12
40.78125,2.2557674817010737e-12
40.80078125,2.936663910346736e-12
40.8203125,2.6380883985682796e-12
40.83984375,3.6010775660523805e-12
40.859375,3.849305180777743e-12
40.87890625,4.094443893195797e-12
40.8984375,1.6930901503225813e-12
40.91796875,3.884818037564809e-12
40.9375,5.91011451297827e-12
40.95703125,9.073945559967049e-12
40.9765625,9.020797503047206e-12
40.99609375,4.739073192953204e-12
41.015625,5.094375405133983e-12
41.03515625,5.110916180833358e-12
41.0546875,5.344657430689343e-12
41.07421875,9.307269792551359e-12
41.09375,8.619876607958723e-12
41.11328125,8.302160328512985e-12
41.1328125,8.297133729071532e-12
41.15234375,7.43065046560551e-12
41.171875,8.76615369114775e-12
41.19140625,9.034919494529179e-12
41.2109375,4.373671701231987e-12
41.23046875,4.574003285256975e-12
41.25,1.0228650529557772e-11
41.26953125,9.468687047458877e-12
41.2890625,5.141413160534361e-12
41.30859375,2.602423560346813e-12
41.328125,2.653786558244507e-12
41.34765625,3.7274760089387745e-12
41.3671875,3.4581444249481657e-12
41.38671875,4.999099559017672e-12
41.40625,4.3404132252479845e-12
41.42578125,3.465457795705663e-12
41.4453125,3.012431207349253e-12
41.46484375,5.28411775567142e-12
41.484375,3.843519833663754e-12
41.50390625,3.4751813327602823e-12
41.5234375,4.292559538923633e-12
41.54296875,3.176526726438778e-12
41.5625,5.816812388927098e-12
41.58203125,1.258475014705179e-11
41.6015625,6.650873663233439e-12
41.62109375,3.229122556043355e-12
41.640625,1.895449313311539e-12
41.66015625,2.0312395087377385e-12
41.6796875,2.8008316840676682e-12
41.69921875,3.9679282950736934e-12
41.71875,2.8306630919963443e-12
41.73828125,3.887358504455575e-12
41.7578125,6.380159368031658e-12
41.77734375,6.047987294267978e-12
41.796875,2.9401426677254812e-12
41.81640625,3.1163215803760337e-12
41.8359375,5.549432194139364e-12
41.85546875,6.793057015802874e-12
41.875,3.5766065748769513e-12
41.89453125,6.510060418974311e-12
41.9140625,6.4451439078438605e-12
41.93359375,5.8620790194949024e-12
41.953125,9.215760399990882e-12
41.97265625,6.189984904250929e-12
41.9921875,2.9554450941087513e-12
42.01171875,3.797292113422295e-12
42.03125,5.517714247289774e-12
42.05078125,7.2578711962984224e-12
42.0703125,9.112228427767944e-12
42.08984375,9.873586107293472e-12
42.109375,1.254537931048827e-11
42.12890625,1.003988391155474e-11
42.1484375,3.4548819840514164e-12
42.16796875,4.082443058451096e-12
42.1875,5.903699691814801e-12
42.20703125,4.8264392385802035e-12
42.2265625,3.3783038967564694e-12
42.24609375,4.4954720632132256e-12
42.265625,1.058361012457658e-11
42.28515625,6.973412426916756e-12
42.3046875,3.539833083030019e-12
42.32421875,3.4874328892205436e-12
42.34375,6.2692810735376836e-12
42.36328125,6.389912447151796e-12
42.3828125,5.819947683381396e-12
42.40234375,5.4096566240305195e-12
42.421875,5.826315177746896e-12
42.44140625,4.3716521439341e-12
42.4609375,4.440078942818216e-12
42.48046875,7.980043096764244e-12
42.5,7.019297916249308e-12
42.51953125,3.4538802187708554e-12
42.5390625,4.190817921704076e-12
42.55859375,6.490407402201627e-12
42.578125,6.0650317694108e-12
42.59765625,9.825666718686507e-12
42.6171875,4.0807674520951305e-12
42.63671875,3.407539239294163e-12
42.65625,4.8360701973244586e-12
42.67578125,2.469635204660587e-12
42.6953125,1.990259967451296e-12
42.71484375,3.8548010973394866e-12
42.734375,4.7772548792849956e-12
42.75390625,7.130890050429344e-12
42.7734375,7.79939709551042e-12
42.79296875,5.034142585686208e-12
42.8125,3.863296146230072e-12
42.83203125,8.378891724586827e-12
42.8515625,7.79500163590703e-12
42.87109375,4.090076765419976e-12
42.890625,4.100704417496791e-12
42.91015625,1.9454422866223028e-12
42.9296875,3.0161930925705635e-12
42.94921875,2.9323746338443256e-12
42.96875,6.403506193053802e-12
42.98828125,6.034006095340004e-12
43.0078125,3.3048457139402765e-12
43.02734375,5.351774803058583e-12
43.046875,4.0009708829460025e-12
43.06640625,2.3583142626671385e-12
43.0859375,3.7410967755828154e-12
43.10546875,4.875420333782681e-12
43.125,3.288309335187523e-12
43.14453125,5.360896842075251e-12
43.1640625,7.526565924857364e-12
43.18359375,4.014617751918947e-12
43.203125,7.454698398331584e-12
43.22265625,5.645340845659498e-12
43.2421875,6.392556083067063e-12
43.26171875,5.387434817112327e-12
43.28125,3.792737950503236e-12
43.30078125,2.4370411888332368e-12
43.3203125,6.225262841702658e-12
43.33984375,7.158904513917072e-12
43.359375,4.867434812786761e-12
43.37890625,1.0391438002920925e-11
43.3984375,1.0285177589415971e-11
43.41796875,9.390180708509839e-12
43.4375,5.3306794203647744e-12
43.45703125,5.313632419476724e-12
43.4765625,5.152460212948826e-12
43.49609375,4.3192251896615675e-12
43.515625,5.577939831359021e-12
43.53515625,6.238564501177872e-12
43.5546875,3.4737644423836146e-12
43.57421875,4.566850881032496e-12
43.59375,5.788195841340192e-12
43.61328125,4.203590945833009e-12
43.6328125,8.024645813681595e-12
43.65234375,8.618935185429547e-12
43.671875,7.629025948525725e-12
43.69140625,8.481546091709799e-12
43.7109375,3.801605781113519e-12
43.73046875,3.6083067300591696e-12
43.75,6.2155362803930656e-12
43.76953125,7.700912318581473e-12
43.7890625,3.7099095127479684e-12
43.80859375,4.477016857713957e-12
43.828125,2.6004047146465353e-12
43.84765625,2.3831517576102654e-12
43.8671875,5.356004098511308e-12
43.88671875,9.809797244644526e-12
43.90625,8.37089936678421e-12
43.92578125,6.42823977935482e-12
43.9453125,4.062487935638876e-12
43.96484375,3.3497555521872823e-12
43.984375,2.2966649516472584e-12
44.00390625,4.2134900170350586e-12
44.0234375,3.136147604953754e-12
44.04296875,2.3345417757894903e-12
44.0625,4.08613329764799e-12
44.08203125,5.45269643995037e-12
44.1015625,4.609941653837714e-12
44.12109375,5.373527420225335e-12
44.140625,6.042364054220874e-12
44.16015625,4.740244650561541e-12
44.1796875,3.313674703651048e-12
44.19921875,5.4712094537781735e-12
44.21875,5.815026668534768e-12
44.23828125,6.557269757209272e-12
44.2578125,5.5479062414860555e-12
44.27734375,4.257523354262202e-12
44.296875,9.7656739972845e-12
44.31640625,4.926495994191523e-12
44.3359375,7.136400009612995e-12
44.35546875,3.6280495853305927e-12
44.375,2.5976194510897298e-12
44.39453125,3.2780803366567656e-12
44.4140625,1.3972608447158423e-12
44.43359375,2.799956967628511e-12
44.453125,3.76597362528486e-12
44.47265625,4.008944578414344e-12
44.4921875,5.172635504980055e-12
44.51171875,2.824411563482517e-12
44.53125,1.887508077775694e-12
44.55078125,2.5649306896994535e-12
44.5703125,2.593067319050172e-12
44.58984375,3.2747229014180627e-12
44.609375,1.6764639487673653e-12
44.62890625,1.2545562488202788e-12
44.6484375,3.4599416764671067e-12
44.66796875,3.8937531977158085e-12
44.6875,9.365589827538238e-12
44.70703125,6.819903829431436e-12
44.7265625,4.524535593056792e-12
44.74609375,2.97806415885597e-12
44.765625,5.347094189771386e-12
44.78515625,7.510119446452353e-12
44.8046875,5.186839465596491e-12
44.82421875,5.811765742738125e-12
44.84375,7.020214322862453e-12
44.86328125,7.1228476678948986e-12
44.8828125,3.7674607033747505e-12
44.90234375,5.777712429168905e-12
44.921875,5.046320495712909e-12
44.94140625,5.29920799436033e-12
44.9609375,2.941853152469007e-12
44.98046875,7.349746557298641e-12
45.0,4.668374922293977e-12
45.01953125,3.5641107507325257e-12
45.0390625,3.944288051037903e-12
45.05859375,6.225160396221368e-12
45.078125,6.353409262251859e-12
45.09765625,5.796339919489294e-12
45.1171875,6.649385389477882e-12
45.13671875,3.764357213722516e-12
45.15625,2.745846338667951e-12
45.17578125,4.150398637709958e-12
45.1953125,7.107043277467299e-12
45.21484375,4.322469858992331e-12
45.234375,3.4917712462272002e-12
45.25390625,2.9246720913105835e-12
45.2734375,4.701580980491715e-12
45.29296875,5.938409990698859e-12
45.3125,4.726451573681239e-12
45.33203125,5.123940502056496e-12
45.3515625,4.515965623922774e-12
45.37109375,2.503366345335003e-12
45.390625,6.177475512784823e-12
45.41015625,6.9150575195708635e-12
45.4296875,5.482162092743101e-12
45.44921875,4.983164413251422e-12
45.46875,3.557551923388878e-12
45.48828125,3.5697242421162214e-12
45.5078125,3.4821220726089986e-12
45.52734375,2.3381783768621777e-12
45.546875,2.415378332500172e-12
45.56640625,2.88731056025915e-12
45.5859375,3.5995978690651153e-12
45.60546875,3.880066443410552e-12
45.625,3.215925284684139e-12
45.64453125,2.0872072583031473e-12
45.6640625,3.6205480592463445e-12
45.68359375,3.3412106535758113e-12
45.703125,4.170884256632598e-12
45.72265625,8.471387624666559e-12
45.7421875,7.110637030505926e-12
45.76171875,7.551075635596761e-12
45.78125,1.120558525483423e-11
45.80078125,6.12017834238155e-12
45.8203125,5.836286076982518e-12
45.83984375,5.142694206469842e-12
45.859375,5.49909966642807e-12
45.87890625,5.032827072487884e-12
45.8984375,6.460705556902906e-12
45.91796875,4.212684087391639e-12
45.9375,4.525045275561366e-12
45.95703125,3.9572537562206766e-12
45.9765625,5.294863449894459e-12
45.99609375,4.5898038660534555e-12
46.015625,2.7823123162539114e-12
46.03515625,2.952174935339165e-12
46.0546875,4.622832717835735e-12
46.07421875,4.228211613176565e-12
46.09375,6.315591588832293e-12
46.11328125,7.010701755441651e-12
46.1328125,4.363905087553587e-12
46.15234375,6.0308549522934e-12
46.171875,7.728021945127304e-12
46.19140625,8.843240535385097e-12
46.2109375,5.908224098251365e-12
46.23046875,3.2212713777426656e-12
46.25,1.92181272639366e-12
46.26953125,2.239435570174615e-12
46.2890625,5.677015981342851e-12
46.30859375,6.808412143099502e-12
46.328125,1.1503184866576361e-11
46.34765625,5.501245765216639e-12
46.3671875,4.058026205583893e-12
46.38671875,2.9513753823034725e-12
46.40625,2.8438224751241422e-12
46.42578125,2.5372119340605024e-12
46.4453125,3.6615987813900685e-12
46.46484375,3.6122018152348543e-12
46.484375,3.0357769301775873e-12
46.50390625,1.6810604073576863e-12
46.5234375,1.6266264305861319e-12
46.54296875,2.5140462841191857e-12
46.5625,3.122003462564637e-12
46.58203125,5.663040353644396e-12
46.6015625,4.820778748358608e-12
46.62109375,2.9308675956234753e-12
46.640625,3.121419436316611e-12
46.66015625,4.19971556863865e-12
46.6796875,4.09634563565911e-12
46.69921875,7.530784074238338e-12
46.71875,8.802186035344083e-12
46.73828125,5.923873671842766e-12
46.7578125,1.9585233496034044e-12
46.77734375,2.683543309011983e-12
46.796875,3.2588562069371287e-12
46.81640625,2.641557151509405e-12
46.8359375,2.4618489965095893e-12
46.85546875,1.5170726379004532e-12
46.875,2.171555758129296e-12
46.89453125,3.264124900855757e-12
46.9140625,7.338723127266946e-12
46.93359375,6.222354517062618e-12
46.953125,3.198119808189916e-12
46.97265625,4.46120433599802e-12
46.9921875,4.781595659554778e-12
47.01171875,5.035646283171201e-12
47.03125,8.156895999859611e-12
47.05078125,6.952856000967716e-12
47.0703125,5.23347978859155e-12
47.08984375,5.262381118560597e-12
47.109375,4.202780261489106e-12
47.12890625,3.95387385084702e-12
47.1484375,3.5828121785155857e-12
47.16796875,2.987264801608841e-12
47.1875,2.694843484375783e-12
47.20703125,3.4768733355232175e-12
47.2265625,2.700291300301909e-12
47.24609375,2.577368068552678e-12
47.265625,3.184885167096247e-12
47.28515625,4.728268108203879e-12
47.3046875,4.3905533910187105e-12
47.32421875,8.188234348944196e-12
47.34375,1.1550646777068075e-11
47.36328125,7.86300923294472e-12
47.3828125,5.0563860628150086e-12
47.40234375,4.507406648565183e-12
47.421875,2.8273615069629877e-12
47.44140625,3.0357604876582583e-12
47.4609375,3.2694364417151373e-12
47.48046875,3.3438889393865934e-12
47.5,4.227163142335314e-12
47.51953125,1.7300608541288222e-12
47.5390625,3.572639603423025e-12
47.55859375,7.374324759415102e-12
47.578125,5.6268264050551165e-12
47.59765625,4.0454017428552435e-12
47.6171875,4.000962063145812e-12
47.63671875,4.635059808210392e-12
47.65625,2.7299720188113395e-12
47.67578125,2.3994732417995345e-12
47.6953125,2.414769065037379e-12
47.71484375,3.281886720313116e-12
47.734375,4.300058080056557e-12
47.75390625,3.9796582825388646e-12
47.7734375,4.323073091998549e-12
47.79296875,4.017377442060943e-12
47.8125,4.266250693151688e-12
47.83203125,5.271875182969745e-12
47.8515625,4.1209659015109565e-12
47.87109375,1.990863090987006e-12
47.890625,2.632407614336409e-12
47.91015625,3.2223429272531607e-12
47.9296875,3.326412914121253e-12
47.94921875,3.7440544427500464e-12
47.96875,2.0786401550880685e-12
47.98828125,4.2648991790146485e-12
48.0078125,3.0017900951160627e-12
48.02734375,2.035304843132242e-12
48.046875,3.2807802222614883e-12
48.06640625,2.11137863997934e-12
48.0859375,3.269275511449039e-12
48.10546875,4.522668193272781e-12
48.125,4.186385431511198e-12
48.14453125,2.106783515735078e-12
48.1640625,1.7751753223514552e-12
48.18359375,2.150728648353778e-12
48.203125,2.4308894534348473e-12
48.22265625,1.5175448740372106e-12
48.2421875,3.566152364076906e-12
48.26171875,2.173016211569345e-12
48.28125,2.4002232071171903e-12
48.30078125,2.1204017332530967e-12
48.3203125,1.7434193803547162e-12
48.33984375,4.17973950401224e-12
48.359375,3.192403552664791e-12
48.37890625,1.990570706886127e-12
48.3984375,2.112324420273111e-12
48.41796875,3.013588300955757e-12
48.4375,2.96928977197831e-12
48.45703125,3.622880983470572e-12
48.4765625,3.599692586401326e-12
48.49609375,5.051461425953645e-12
48.515625,6.6107821914930705e-12
48.53515625,3.7015459011116756e-12
48.5546875,3.000250983514369e-12
48.57421875,5.202198773254804e-12
48.59375,4.672524357697851e-12
48.61328125,2.363112493700013e-12
48.6328125,2.03013055127122e-12
48.65234375,2.1450428970450467e-12
48.671875,2.7850184790382635e-12
48.69140625,1.9562745447330425e-12
48.7109375,1.4978519178482865e-12
48.73046875,1.4127050641184493e-12
48.75,1.147770930375075e-12
48.76953125,1.5313207541292796e-12
48.7890625,2.531513364662799e-12
48.80859375,4.085554322617906e-12
48.828125,4.275580971005081e-12
48.84765625,2.8941388015743127e-12
48.8671875,2.3285136152460783e-12
48.88671875,2.1863565060994206e-12
48.90625,1.7896376935229043e-12
48.92578125,1.5162600144335212e-12
48.9453125,1.8983794244035514e-12
48.96484375,2.1598914356860685e-12
48.984375,2.233403489212265e-12
49.00390625,2.7794886807873235e-12
49.0234375,2.788203800523971e-12
49.04296875,2.8225025542003614e-12
49.0625,3.974388789479871e-12
49.08203125,3.1062941113507505e-12
49.1015625,4.084039841931044e-12
49.12109375,3.496843109951154e-12
49.140625,2.052611602666773e-12
49.16015625,3.0819779926699485e-12
49.1796875,1.920312658551022e-12
49.19921875,2.5339448782185493e-12
49.21875,1.921185242760669e-12
49.23828125,3.870095508632057e-12
49.2578125,3.3901615441963145e-12
49.27734375,1.816079259681384e-12
49.296875,5.892817894634456e-12
49.31640625,4.319663553481659e-12
49.3359375,3.4955681402794847e-12
49.35546875,2.5728845875718145e-12
49.375,3.0649492296989987e-12
49.39453125,3.5407258695923286e-12
49.4140625,2.2264375194845864e-12
49.43359375,1.823729698217961e-12
49.453125,3.5325068738789397e-12
49.47265625,3.4747902099865617e-12
49.4921875,1.824804008664315e-12
49.51171875,9.640464585798236e-13
49.53125,1.2688899475020816e-12
49.55078125,1.617690513182969e-12
49.5703125,2.2438169496375146e-12
49.58984375,2.3691751842094927e-12
49.609375,2.6227084282030644e-12
49.62890625,5.817083697548152e-12
49.6484375,3.969467269361087e-12
49.66796875,1.8393460808491423e-12
49.6875,2.339775020173436e-12
49.70703125,2.4701088052995503e-12
49.7265625,2.8458318468782984e-12
49.74609375,3.5864244725022495e-12
49.765625,2.732615184235382e-12
49.78515625,2.242911032380445e-12
49.8046875,1.96347392266316e-12
49.82421875,3.0739259722256864e-12
49.84375,3.5350952084798903e-12
49.86328125,3.0528028083258238e-12
49.8828125,2.56854028920696e-12
49.90234375,5.843140703070176e-12
49.921875,4.3467031128556095e-12
49.94140625,3.0566050890509437e-12
49.9609375,2.5876532526202215e-12
49.98046875,3.843645414608036e-12
50.0,3.2061017416097415e-12
50.01953125,3.7595946439184046e-12
50.0390625,3.848407872812205e-12
50.05859375,3.8656827213806116e-12
50.078125,3.1425445698251406e-12
50.09765625,3.2046530102955833e-12
50.1171875,5.031950960250706e-12
50.13671875,3.80646958212026e-12
50.15625,2.805529556124404e-12
50.17578125,2.9648578376849035e-12
50.1953125,2.5914078765790863e-12
50.21484375,2.029478902616854e-12
50.234375,1.6899393561954257e-12
50.25390625,2.427836735267695e-12
50.2734375,2.5137494660207807e-12
50.29296875,4.561351901716171e-12
50.3125,4.465543815291195e-12
50.33203125,1.971322394051837e-12
50.3515625,1.906909481285658e-12
50.37109375,3.724664948969638e-12
50.390625,4.506410448614875e-12
50.41015625,2.4712526951360507e-12
50.4296875,2.0051882627296683e-12
50.44921875,1.607862862674721e-12
50.46875,3.432062662306309e-12
50.48828125,4.2639645866517365e-12
50.5078125,3.8160870347256545e-12
50.52734375,5.022112137517814e-12
50.546875,5.3769396718491125e-12
50.56640625,2.6136617172002735e-12
50.5859375,3.3130910992725898e-12
50.60546875,1.749819504654433e-12
50.625,1.7504414180432151e-12
50.64453125,1.851703681900583e-12
50.6640625,2.8451915897783168e-12
50.68359375,2.6767649919946143e-12
50.703125,1.7813962646643562e-12
50.72265625,2.8353060938873846e-12
50.7421875,2.207685676189627e-12
50.76171875,3.0072260919387054e-12
50.78125,4.14408683281666e-12
50.80078125,2.6047385393785636e-12
50.8203125,4.321613980734527e-12
50.83984375,4.33054598674309e-12
50.859375,4.697611800764022e-12
50.87890625,2.517143005219228e-12
50.8984375,1.753340145553431e-12
50.91796875,1.925644807361891e-12
50.9375,2.7988704601346884e-12
50.95703125,1.67056075445849e-12
50.9765625,2.3608701177344836e-12
50.99609375,2.731627895112426e-12
51.015625,2.6331652510105407e-12
51.03515625,2.896173651906939e-12
51.0546875,1.2919187448057202e-12
51.07421875,2.0995557850880698e-12
51.09375,2.2650021178845513e-12
51.11328125,2.2927238487473636e-12
51.1328125,3.0250914593811886e-12
51.15234375,2.3859527427522983e-12
51.171875,2.9475674547403955e-12
51.19140625,1.4801860843124532e-12
51.2109375,1.7967686440455826e-12
51.23046875,2.541882591119128e-12
51.25,1.2917929353466717e-12
51.26953125,1.121578119341175e-12
51.2890625,1.4490394150717666e-12
51.30859375,2.640676666273254e-12
51.328125,2.7464620554956034e-12
51.34765625,2.6811405454486026e-12
51.3671875,2.742957342182552e-12
51.38671875,2.920137761083803e-12
51.40625,4.479717093330295e-12
51.42578125,3.0977269656298376e-12
51.4453125,2.1083034967393774e-12
51.46484375,1.3960982844790317e-12
51.484375,1.2501261096778908e-12
51.50390625,3.0907644743303874e-12
51.5234375,2.839031493354196e-12
51.54296875,4.112631718857427e-12
51.5625,3.2140276963321572e-12
51.58203125,2.763445125483118e-12
51.6015625,2.651572701111394e-12
51.62109375,2.990586665897978e-12
51.640625,4.369237065911931e-12
51.66015625,3.731594524013703e-12
51.6796875,2.3667976588320136e-12
51.69921875,1.1877580771578895e-12
51.71875,8.825124312054108e-13
51.73828125,1.3896530966285867e-12
51.7578125,1.5787204685678761e-12
51.77734375,1.3317837631271747e-12
51.796875,1.5670040356223856e-12
51.81640625,1.5492977740845457e-12
51.8359375,1.953594442707787e-12
51.85546875,3.2998138404359565e-12
51.875,3.702342546051922e-12
51.89453125,1.3316515898558144e-12
51.9140625,7.664334965972855e-13
51.93359375,1.245939055883088e-12
51.953125,1.774493835819894e-12
51.97265625,1.85938035144716e-12
51.9921875,1.7474800287617995e-12
52.01171875,2.2301844736820305e-12
52.03125,2.8316999163911587e-12
52.05078125,3.0566533536900045e-12
52.0703125,1.905100759026059e-12
52.08984375,2.018015441362595e-12
52.109375,2.035913737084981e-12
52.12890625,1.9191132778025596e-12
52.1484375,1.6014916250057658e-12
52.16796875,2.628590984318401e-12
52.1875,1.1579665888811097e-12
52.20703125,1.8183912233980833e-12
52.2265625,1.251349718690518e-12
52.24609375,1.3099372346855279e-12
52.265625,2.496351524286866e-12
52.28515625,2.258406754768839e-12
52.3046875,2.1361622874708715e-12
52.32421875,2.671815209348234e-12
52.34375,4.548711385252792e-12
52.36328125,5.7650431657135386e-12
52.3828125,1.7352672795834998e-12
52.40234375,1.1747699112317045e-12
52.421875,1.5244988684522735e-12
52.44140625,7.399246362723793e-13
52.4609375,6.343567010493113e-13
52.48046875,1.4046523166927941e-12
52.5,1.4525714979259747e-12
52.51953125,1.057841196330491e-12
52.5390625,1.940253699910059e-12
52.55859375,1.6400176291368187e-12
52.578125,2.2623961336242714e-12
52.59765625,1.8216690381289813e-12
52.6171875,2.212178590007884e-12
52.63671875,1.4671631667140585e-12
52.65625,2.3061178641565744e-12
52.67578125,1.0928946604896996e-12
52.6953125,1.1000871050969865e-12
52.71484375,9.602960657951495e-13
52.734375,2.0009363806804016e-12
52.75390625,1.862010407974306e-12
52.7734375,2.681142732340896e-12
52.79296875,2.0831943396342708e-12
52.8125,1.1167591532251601e-12
52.83203125,1.2404576713085226e-12
52.8515625,1.2609521414779546e-12
52.87109375,1.577601954131965e-12
52.890625,2.1173417824483157e-12
52.91015625,3.0255576736290174e-12
52.9296875,2.3241344073360332e-12
52.94921875,1.8661207573286786e-12
52.96875,1.4342693255452707e-12
52.98828125,1.7840035961265763e-12
53.0078125,1.7038775813175839e-12
53.02734375,1.314363049338084e-12
53.046875,2.056596395928279e-12
53.06640625,3.0778645306900112e-12
53.0859375,1.4595122346537293e-12
53.10546875,1.2099305750648634e-12
53.125,1.0401322480114247e-12
53.14453125,6.5822339938157e-13
53.1640625,1.349109676251063e-12
53.18359375,2.7932052035139957e-12
53.203125,1.6885796889721425e-12
53.22265625,2.4306391253272716e-12
53.2421875,3.347720367540255e-12
53.26171875,3.029680040668525e-12
53.28125,3.5856401410152617e-12
53.30078125,2.965120795911574e-12
53.3203125,1.6401910795408457e-12
53.33984375,1.435482069936749e-12
53.359375,1.1925293992498102e-12
53.37890625,7.30959048015716e-13
53.3984375,7.165596924385102e-13
53.41796875,1.308411687082171e-12
53.4375,2.0410603565980837e-12
53.45703125,1.9265151510439494e-12
53.4765625,1.1648720207453574e-12
53.49609375,9.35279277550188e-13
53.515625,7.746273261734125e-13
53.53515625,9.77403263105849e-13
53.5546875,1.6502329567606352e-12
53.57421875,1.5968995215476794e-12
53.59375,2.064886717161086e-12
53.61328125,2.5750787953765257e-12
53.6328125,1.3589534933826993e-12
53.65234375,8.913886912700691e-13
53.671875,1.2951407835738164e-12
53.69140625,1.3042879759610275e-12
53.7109375,1.6399431078562207e-12
53.73046875,2.080076085074749e-12
53.75,2.3331719791293116e-12
53.76953125,1.7415383487984726e-12
53.7890625,1.2507755868872994e-12
53.80859375,3.2055345476531777e-12
53.828125,4.554019428654317e-12
53.84765625,1.836898433239045e-12
53.8671875,2.2115717256674918e-12
53.88671875,2.9236465735905408e-12
53.90625,3.727761841096506e-12
53.92578125,1.7959335932495558e-12
53.9453125,1.5331836096916863e-12
53.96484375,2.5529551729949426e-12
53.984375,2.597610099701519e-12
54.00390625,2.290076990898253e-12
54.0234375,1.014537013208145e-12
54.04296875,1.6012042656614705e-12
54.0625,2.4170132283418855e-12
54.08203125,3.5038339193555464e-12
54.1015625,1.8895507318522145e-12
54.12109375,9.841044079298907e-13
54.140625,1.1140024836231559e-12
54.16015625,2.007813868923374e-12
54.1796875,1.7824864700234641e-12
54.19921875,1.1665435283830786e-12
54.21875,1.524456169359932e-12
54.23828125,1.6342539929242222e-12
54.2578125,1.9288714173495903e-12
54.27734375,4.398038068873076e-12
54.296875,3.598537785957876e-12
54.31640625,1.8273250178413645e-12
54.3359375,1.5814052567730206e-12
54.35546875,1.4946172045906518e-12
54.375,2.4054388494296097e-12
54.39453125,2.8674228512007625e-12
54.4140625,1.791786710213919e-12
54.43359375,1.2068206345115847e-12
54.453125,1.6701263265605307e-12
54.47265625,2.7621851867066817e-12
54.4921875,2.9088285304875963e-12
54.51171875,1.925224368939129e-12
54.53125,1.9973757362417485e-12
54.55078125,9.079926914762596e-13
54.5703125,8.096974536787321e-13
54.58984375,1.3048092672261073e-12
54.609375,1.1995379400879525e-12
54.62890625,9.78562170633904e-13
54.6484375,6.260972362526045e-13
54.66796875,1.5326905790746212e-12
54.6875,1.4554093104301198e-12
54.70703125,2.142147452086732e-12
54.7265625,1.949536456135173e-12
54.74609375,1.0156805007544102e-12
54.765625,2.0343697746937887e-12
54.78515625,2.4122985751280657e-12
54.8046875,2.7272568741966744e-12
54.82421875,1.925085683533932e-12
54.84375,1.850848764724471e-12
54.86328125,1.5883639603150313e-12
54.8828125,9.561179853580542e-13
54.90234375,1.6127359721050768e-12
54.921875,7.727070412668205e-13
54.94140625,1.4800841193803038e-12
54.9609375,2.2938593080112407e-12
54.98046875,9.95943271957877e-13
55.0,7.132987645229133e-13
55.01953125,1.1510590501387533e-12
55.0390625,1.5862024448940969e-12
55.05859375,2.0106374783984753e-12
55.078125,1.9997445932011795e-12
55.09765625,2.430763468454104e-12
55.1171875,1.1732281918929347e-12
55.13671875,1.3019522826755014e-12
55.15625,1.445466233368379e-12
55.17578125,1.2526751987091658e-12
55.1953125,1.5049179093422203e-12
55.21484375,6.816709947349559e-13
55.234375,1.1940357760043653e-12
55.25390625,9.991171241284974e-13
55.2734375,6.901185746088642e-13
55.29296875,1.3971509252997848e-12
55.3125,1.6150983987029488e-12
55.33203125,1.2302258170491213e-12
55.3515625,1.4913940270904985e-12
55.37109375,7.795658860685682e-13
55.390625,1.0579948739634732e-12
55.41015625,1.2627327208339652e-12
55.4296875,1.4512725482140359e-12
55.44921875,2.2169809902656726e-12
55.46875,2.1211962265551364e-12
55.48828125,1.1562574160469392e-12
55.5078125,2.2101403097847848e-12
55.52734375,1.734521778906715e-12
55.546875,1.820468270489855e-12
55.56640625,2.2029554783992805e-12
55.5859375,1.1916198868166303e-12
55.60546875,1.7513366123880089e-12
55.625,2.621678779720562e-12
55.64453125,2.7605453837029334e-12
55.6640625,2.2111475952076166e-12
55.68359375,1.859595321624933e-12
55.703125,2.0483119413143807e-12
55.72265625,1.7160518788773425e-12
55.7421875,8.724766845779327e-13
55.76171875,8.801756279570079e-13
55.78125,1.209051084476102e-12
55.80078125,1.0858687975018732e-12
55.8203125,1.06132956983162e-12
55.83984375,5.975264473737851e-13
55.859375,1.0261223142619985e-12
55.87890625,1.1344834549742532e-12
55.8984375,1.6884478193730299e-12
55.91796875,1.1646170184001562e-12
55.9375,8.161159432537325e-13
55.95703125,1.0445983517481074e-12
55.9765625,1.5020693042052658e-12
55.99609375,1.8350015977867533e-12
56.015625,1.3245011035145558e-12
56.03515625,1.383546149127881e-12
56.0546875,1.684383530840646e-12
56.07421875,1.9255582417808115e-12
56.09375,2.219923292842259e-12
56.11328125,2.429760321947256e-12
56.1328125,1.7231070917567975e-12
56.15234375,1.1606254738159894e-12
56.171875,1.3621306288027633e-12
56.19140625,1.9025986607056668e-12
56.2109375,8.001176684370683e-13
56.23046875,3.7818352879948847e-13
56.25,5.815948105813553e-13
56.26953125,8.41923944255584e-13
56.2890625,2.310372446551218e-12
56.30859375,2.5493615645871435e-12
56.328125,1.9655157234648508e-12
56.34765625,2.5693983027976135e-12
56.3671875,1.9981688639463765e-12
56.38671875,1.6690158043451465e-12
56.40625,1.7588098374774143e-12
56.42578125,2.7881866782482924e-12
56.4453125,2.590863637616317e-12
56.46484375,1.5014446829479576e-12
56.484375,1.4486635204285096e-12
56.50390625,2.591377355619641e-12
56.5234375,2.6587034280026038e-12
56.54296875,2.19893798701459e-12
56.5625,1.2981689661679645e-12
56.58203125,1.1351773524106104e-12
56.6015625,9.145006237138478e-13
56.62109375,1.2671278592547964e-12
56.640625,1.0836845746203303e-12
56.66015625,6.827138286233129e-13
56.6796875,1.1847124032782108e-12
56.69921875,1.1806592921368016e-12
56.71875,1.8648611343254e-12
56.73828125,2.703744261433539e-12
56.7578125,2.718264889002794e-12
56.77734375,2.4558271243585138e-12
56.796875,2.143239029866819e-12
56.81640625,1.3429141596387483e-12
56.8359375,1.1340289171147602e-12
56.85546875,7.018287386710357e-13
56.875,6.97610408818619e-13
56.89453125,9.291964426261813e-13
56.9140625,1.105756191604392e-12
56.93359375,7.706593808113109e-13
56.953125,9.936636258779281e-13
56.97265625,1.5520538365474828e-12
56.9921875,4.496645860024276e-12
57.01171875,2.9655752976037923e-12
57.03125,2.298274015649568e-12
57.05078125,1.2721321119485068e-12
57.0703125,1.833501600039263e-12
57.08984375,1.1477197916742702e-12
57.109375,1.4936777837841113e-12
57.12890625,1.707748076984613e-12
57.1484375,1.2572126978003036e-12
57.16796875,9.740457153088132e-13
57.1875,8.356875233716203e-13
57.20703125,1.33244099889833e-12
57.2265625,2.4285343275592916e-12
57.24609375,2.287237190549947e-12
57.265625,1.7236626515013981e-12
57.28515625,1.1880774516976493e-12
57.3046875,1.3650333787804893e-12
57.32421875,6.667513694855452e-13
57.34375,6.674542953906186e-13
57.36328125,1.5571740397194724e-12
57.3828125,3.3091229092749916e-12
57.40234375,1.2474947548589222e-12
57.421875,9.35559408731547e-13
57.44140625,7.395744336966354e-13
57.4609375,1.132909841594127e-12
57.48046875,1.009778521277297e-12
57.5,1.0235186557953028e-12
57.51953125,1.0479894533557275e-12
57.5390625,9.411504891647963e-13
57.55859375,1.5039098045171975e-12
57.578125,1.3633639327854409e-12
57.59765625,9.781429349305397e-13
57.6171875,1.2772614542238253e-12
57.63671875,8.96227550864223e-13
57.65625,1.5358702840923652e-12
57.67578125,1.1949851239556325e-12
57.6953125,1.2049564309222625e-12
57.71484375,1.4214435528526813e-12
57.734375,9.209279872027464e-13
57.75390625,8.290849000967349e-13
57.7734375,1.4245740500033723e-12
57.79296875,5.05073257613914e-13
57.8125,1.2330043084421544e-12
57.83203125,1.3447309108687659e-12
57.8515625,1.3631554306785115e-12
57.87109375,1.4707321706994954e-12
57.890625,1.3406394905357558e-12
57.91015625,2.463481348693365e-12
57.9296875,3.58125168194982e-12
57.94921875,2.527935226212991e-12
57.96875,1.379437210762902e-12
57.98828125,1.816223015431918e-12
58.0078125,1.9680573076176093e-12
58.02734375,2.1549518583657308e-12
58.046875,1.6070562657108903e-12
58.06640625,1.0573920150297921e-12
58.0859375,9.068943384279697e-13
58.10546875,1.349511349779311e-12
58.125,1.1299761003438916e-12
58.14453125,1.835134122121346e-12
58.1640625,1.5033482952078916e-12
58.18359375,9.378479952305672e-13
58.203125,5.024111074343782e-13
58.22265625,8.746745788876536e-13
58.2421875,1.5859118404870646e-12
58.26171875,1.909380391600026e-12
58.28125,1.346274017951445e-12
58.30078125,1.4302952345147102e-12
58.3203125,1.1213350284711949e-12
58.33984375,1.2334788676170993e-12
58.359375,1.4085848465395277e-12
58.37890625,1.7760043439561992e-12
58.3984375,1.5472330520309439e-12
58.41796875,2.4527257846194043e-12
58.4375,2.8989958528270857e-12
58.45703125,1.4742826679920335e-12
58.4765625,1.2071781297070945e-12
58.49609375,1.7417992568517051e-12
58.515625,8.369423248237207e-13
58.53515625,9.90604590323318e-13
58.5546875,8.007687732643019e-13
58.57421875,1.531724648608575e-12
58.59375,1.641683193859403e-12
58.61328125,1.3127847645213226e-12
58.6328125,8.021546797791581e-13
58.65234375,6.608668190525253e-13
58.671875,1.1324177958032792e-12
58.69140625,1.5391313872246271e-12
58.7109375,8.725302599960161e-13
58.73046875,1.0885511787658229e-12
58.75,1.7319218063260287e-12
58.76953125,2.0175794723547585e-12
58.7890625,1.2114649590661758e-12
58.80859375,9.242855570935279e-13
58.828125,1.0226431408958005e-12
58.84765625,1.0195875747244022e-12
58.8671875,9.361743667612582e-13
58.88671875,8.705511327265644e-13
58.90625,9.133320242761318e-13
58.92578125,7.354431220573124e-13
58.9453125,5.615312403895414e-13
58.96484375,8.47906762180728e-13
58.984375,8.639331149846838e-13
59.00390625,1.0477627098716796e-12
59.0234375,2.1642383892625474e-12
59.04296875,2.4990234582767494e-12
59.0625,1.88509558812354e-12
59.08203125,1.686451231874656e-12
59.1015625,1.298491774200611e-12
59.12109375,1.2307214328569513e-12
59.140625,7.254481045122395e-13
59.16015625,2.77290401840702e-13
59.1796875,3.259679256827025e-13
59.19921875,8.290273503835505e-13
59.21875,1.5582854663382061e-12
59.23828125,1.1176227934683719e-12
59.2578125,1.175851874024283e-12
59.27734375,1.5984562133764585e-12
59.296875,1.8145570647447026e-12
59.31640625,9.390708548715617e-13
59.3359375,8.28068816166821e-13
59.35546875,7.368884701293903e-13
59.375,1.4152089568387862e-12
59.39453125,9.018144861438184e-13
59.4140625,1.1444570085219962e-12
59.43359375,1.4040135092864124e-12
59.453125,1.6525431531600696e-12
59.47265625,2.04128395566517e-12
59.4921875,7.95692061795398e-13
59.51171875,5.761565941580195e-13
59.53125,4.817863465497713e-13
59.55078125,5.029431202447393e-13
59.5703125,7.348275563350208e-13
59.58984375,5.960526955557014e-13
59.609375,1.0905879558786815e-12
59.62890625,1.3964447624879435e-12
59.6484375,1.0459993686730427e-12
59.66796875,8.505471522475513e-13
59.6875,6.150249960299314e-13
59.70703125,3.284962357524579e-13
59.7265625,9.393818428587804e-13
59.74609375,9.596882754453486e-13
59.765625,9.619260573853737e-13
59.78515625,1.3488329353973108e-12
59.8046875,2.5942233876125557e-12
59.82421875,1.73306425658889e-12
59.84375,1.1844517762619637e-12
59.86328125,1.0703885997718826e-12
59.8828125,1.4378909001905938e-12
59.90234375,1.0737469421426453e-12
59.921875,5.590065754668093e-13
59.94140625,6.657759400536168e-13
59.9609375,8.216218526597364e-13
59.98046875,6.376209378020338e-13
60.0,5.453894825954901e-13
60.01953125,8.051528214320019e-13
60.0390625,8.365857619141957e-13
60.05859375,5.364747401639989e-13
60.078125,1.107988832940371e-12
60.09765625,5.900532094199164e-13
60.1171875,5.48204773533255e-13
60.13671875,1.2443703586525597e-12
60.15625,1.4530658426465534e-12
60.17578125,1.253857036522702e-12
60.1953125,1.1692245355436156e-12
60.21484375,1.3516002677115547e-12
60.234375,2.2557287866559795e-12
60.25390625,2.1917149095157365e-12
60.2734375,2.886655535562305e-12
60.29296875,1.7252989035965265e-12
60.3125,9.905150972032728e-13
60.33203125,1.150989455634814e-12
60.3515625,1.1317718352866797e-12
60.37109375,1.1194998069410271e-12
60.390625,1.4909882819836881e-12
60.41015625,9.485078580990281e-13
60.4296875,1.226745662188693e-12
60.44921875,4.442373244626526e-13
60.46875,5.2797519284722e-13
60.48828125,1.838102897663245e-12
60.5078125,1.5254992109732266e-12
60.52734375,1.0753488689322552e-12
60.546875,2.8439579971397184e-13
60.56640625,8.521025156458835e-13
60.5859375,1.3364388314953219e-12
60.60546875,9.92695707718083e-13
60.625,1.379176822286887e-12
60.64453125,1.4362263328694039e-12
60.6640625,1.3395418574892438e-12
60.68359375,1.6823888820505489e-12
60.703125,1.6624308524367453e-12
60.72265625,1.5012286181729473e-12
60.7421875,1.3619883364517842e-12
60.76171875,1.1766097980429909e-12
60.78125,1.5284664549199635e-12
60.80078125,1.0974557894530965e-12
60.8203125,1.035489341003618e-12
60.83984375,7.484009629285406e-13
60.859375,5.849667792037016e-13
60.87890625,5.618190235569472e-13
60.8984375,6.462462326323434e-13
60.91796875,8.885072265512315e-13
60.9375,5.264743687572902e-13
60.95703125,6.444845062422378e-13
60.9765625,6.933522822330882e-13
60.99609375,1.0053221178416269e-12
61.015625,1.4764826980118384e-12
61.03515625,1.298322502967596e-12
61.0546875,1.545855209484062e-12
61.07421875,1.6512990127792277e-12
61.09375,6.295209673337379e-13
61.11328125,6.777800856576824e-13
61.1328125,8.152276211178305e-13
61.15234375,1.1705622994210054e-12
61.171875,9.322515058482187e-13
61.19140625,9.074845690569833e-13
61.2109375,1.1587619161127001e-12
61.23046875,1.6535848812870887e-12
61.25,2.081637650931453e-12
61.26953125,1.4435254574606639e-12
61.2890625,1.0843757944223719e-12
61.30859375,8.270260208505555e-13
61.328125,5.391725072354845e-13
61.34765625,1.3273634756797069e-12
61.3671875,9.833027529284591e-13
61.38671875,7.333950759455054e-13
61.40625,1.6131886614761357e-12
61.42578125,1.4964625526577617e-12
61.4453125,1.4535064565513035e-12
61.46484375,1.2232632729361953e-12
61.484375,9.927224243236678e-13
61.50390625,9.893939288879348e-13
61.5234375,1.0580219264945424e-12
61.54296875,1.0323928808739225e-12
61.5625,8.502266342769555e-13
61.58203125,6.101073516013555e-13
61.6015625,8.654219820570804e-13
61.62109375,9.63030185279214e-13
61.640625,8.505761945438129e-13
61.66015625,1.6322365115563468e-12
61.6796875,1.3675340272688216e-12
61.69921875,7.002035542509457e-13
61.71875,1.0931339547045298e-12
61.73828125,1.0570705890466127e-12
61.7578125,8.961312867677007e-13
61.77734375,1.6723313529857021e-12
61.796875,6.516243672861007e-13
61.81640625,6.10474549255365e-13
61.8359375,8.83257371556059e-13
61.85546875,1.5282120651006385e-12
61.875,8.204594975942868e-13
61.89453125,8.610391228140605e-13
61.9140625,1.4327639925008225e-12
61.93359375,1.4229762396472647e-12
61.953125,6.714934565376702e-13
61.97265625,1.3630180514699087e-12
61.9921875,1.365160878385424e-12
62.01171875,1.1338599315312155e-12
62.03125,5.958624394372612e-13
62.05078125,4.452577622438967e-13
62.0703125,6.557244637862285e-13
62.08984375,1.446309097794909e-12
62.109375,1.0015090895809388e-12
62.12890625,8.687356547787002e-13
62.1484375,9.8894508549677e-13
62.16796875,7.506184351171236e-13
62.1875,1.0524724252731865e-12
62.20703125,1.0027213153061987e-12
62.2265625,1.1919166695724388e-12
62.24609375,1.7363864741549631e-12
62.265625,7.440645959241965e-13
62.28515625,6.911043545040963e-13
62.3046875,4.678976581695072e-13
62.32421875,4.899374020135513e-13
62.34375,8.931815096588987e-13
62.36328125,1.3102861559571224e-12
62.3828125,1.1522863503280147e-12
62.40234375,1.0142576813646467e-12
62.421875,1.3379237843739596e-12
62.44140625,1.8140439774130883e-12
62.4609375,2.077321055938874e-12
62.48046875,2.009006452406281e-12
62.5,1.3669137064118342e-12
62.51953125,1.835561027961806e-12
62.5390625,1.0218113006537712e-12
62.55859375,4.168625244208598e-13
62.578125,8.238335978852563e-13
62.59765625,1.451832374699225e-12
62.6171875,2.8258257486655653e-12
62.63671875,1.554112148167441e-12
62.65625,1.3879618246764505e-12
62.67578125,8.258826499842435e-13
62.6953125,9.840905506730231e-13
62.71484375,9.695784738071245e-13
62.734375,1.0577494759723937e-12
62.75390625,1.1664507809282798e-12
62.7734375,1.1208577495761294e-12
62.79296875,7.956501278706864e-13
62.8125,4.299545029632696e-13
62.83203125,5.23095100222841e-13
62.8515625,1.1600051024485924e-12
62.87109375,9.31049499210952e-13
62.890625,9.472285495258766e-13
62.91015625,1.7608828564077442e-12
62.9296875,1.4707952709354668e-12
62.94921875,1.506319371420112e-12
62.96875,1.5620669838161149e-12
62.98828125,1.0113406582336144e-12
63.0078125,9.2599669824988e-13
63.02734375,1.0552559763848066e-12
63.046875,1.089649841481287e-12
63.06640625,5.466284086272374e-13
63.0859375,1.1641204584689687e-12
63.10546875,1.2958308470606644e-12
63.125,1.1554805788086867e-12
63.14453125,9.583754109852445e-13
63.1640625,1.5216172187653163e-12
63.18359375,1.2253741542899215e-12
63.203125,6.561966812718563e-13
63.22265625,2.90423819276987e-13
63.2421875,4.772983769964722e-13
63.26171875,1.0498952599035436e-12
63.28125,7.274645832328433e-13
63.30078125,7.710047425197086e-13
63.3203125,8.537640740157388e-13
63.33984375,1.0176886110338352e-12
63.359375,1.63656937475606e-12
63.37890625,1.5386197197579052e-12
63.3984375,1.5189111688190337e-12
63.41796875,1.0430555621817405e-12
63.4375,4.907618971904604e-13
63.45703125,1.1051549761636784e-12
63.4765625,1.769251784929027e-12
63.49609375,1.4342932484845508e-12
63.515625,7.994615654187931e-13
63.53515625,7.968255491653687e-13
63.5546875,1.1558558466679435e-12
63.57421875,5.807299784229564e-13
63.59375,3.8890002893675686e-13
63.61328125,2.735567943595839e-13
63.6328125,3.4351335006124437e-13
63.65234375,3.3040842233306803e-13
63.671875,6.270704958167379e-13
63.69140625,1.1437988653102904e-12
63.7109375,6.967482117448596e-13
63.73046875,5.608542258280452e-13
63.75,6.09557778332765e-13
63.76953125,3.9115824839116846e-13
63.7890625,4.1077358475900055e-13
63.80859375,3.781695594666189e-13
63.828125,5.184873710961855e-13
63.84765625,9.065086995760099e-13
63.8671875,1.0649274557315176e-12
63.88671875,8.072744738129454e-13
63.90625,6.768374908811727e-13
63.92578125,1.3538044557443058e-12
63.9453125,1.3222006186581142e-12
63.96484375,6.24643298256072e-13
63.984375,1.1062365674558406e-12
64.00390625,1.0282094731746396e-12
64.0234375,8.04356588185758e-13
64.04296875,9.483084514617472e-13
64.0625,5.877298313617581e-13
64.08203125,9.932903121204314e-13
64.1015625,1.3134093589184764e-12
64.12109375,1.0675920313098095e-12
64.140625,1.0519822540272748e-12
64.16015625,1.576818802448838e-12
64.1796875,7.225391315307386e-13
64.19921875,1.0716389428197244e-12
64.21875,8.960736878289955e-13
64.23828125,8.561862350044102e-13
64.2578125,1.3680018155067428e-12
64.27734375,1.0632445863555266e-12
64.296875,1.101558855903912e-12
64.31640625,8.880976677960324e-13
64.3359375,1.3311994869385678e-12
64.35546875,8.937812716552774e-13
64.375,7.494653089445657e-13
64.39453125,1.0299556567045025e-12
64.4140625,5.234781678537032e-13
64.43359375,7.289267511506874e-13
64.453125,8.73765907688341e-13
64.47265625,6.186135207872383e-13
64.4921875,7.592438156916269e-13
64.51171875,7.409558650165194e-13
64.53125,6.012448676493025e-13
64.55078125,5.830814624909425e-13
64.5703125,6.187835900398094e-13
64.58984375,8.216842163985858e-13
64.609375,8.611644284951906e-13
64.62890625,5.810126946331285e-13
64.6484375,9.523306082387308e-13
64.66796875,1.1898396128655594e-12
64.6875,1.1246346819232894e-12
64.70703125,7.090504794463198e-13
64.7265625,7.771338842612353e-13
64.74609375,1.023389310544267e-12
64.765625,5.114924467241236e-13
64.78515625,6.512692911888249e-13
64.8046875,6.921224582213135e-13
64.82421875,6.440144248301899e-13
64.84375,1.235710889824732e-12
64.86328125,1.1103106016227972e-12
64.8828125,1.4971698534400467e-12
64.90234375,1.4290715126522824e-12
64.921875,7.834158152648917e-13
64.94140625,7.441431169465414e-13
64.9609375,8.333970027014771e-13
64.98046875,1.1815195264769249e-12
65.0,1.3952306372435139e-12
65.01953125,8.508340157810612e-13
65.0390625,1.1359353568104642e-12
65.05859375,1.341581113603675e-12
65.078125,1.32563315214365e-12
65.09765625,9.982029525814134e-13
65.1171875,1.1645579067869027e-12
65.13671875,1.1238616537896207e-12
65.15625,7.68926054167975e-13
65.17578125,4.419246577592224e-13
65.1953125,6.720605216671014e-13
65.21484375,1.1564823564419985e-12
65.234375,9.871032621291636e-13
65.25390625,8.315221569620955e-13
65.2734375,6.320575752196785e-13
65.29296875,7.141631078826669e-13
65.3125,6.874619530395611e-13
65.33203125,6.697497068695981e-13
65.3515625,1.1333629545483912e-12
65.37109375,6.738149028429651e-13
65.390625,8.522783114900357e-13
65.41015625,8.611150151993848e-13
65.4296875,8.103934896188269e-13
65.44921875,7.943907670590791e-13
65.46875,7.894496012940469e-13
65.48828125,5.738936879811888e-13
65.5078125,5.430976183163409e-13
65.52734375,6.579639553654365e-13
65.546875,6.808984431760083e-13
65.56640625,9.810349446914494e-13
65.5859375,1.0983546012558034e-12
65.60546875,2.2640907710513547e-12
65.625,2.773572738836103e-12
65.64453125,1.3753426513299174e-12
65.6640625,9.6980743377581e-13
65.68359375,7.279456851814045e-13
65.703125,7.475651976400956e-13
65.72265625,5.326369888273044e-13
65.7421875,6.790157160319476e-13
65.76171875,4.856877677469628e-13
65.78125,3.7212401640436926e-13
65.80078125,8.213756863930636e-13
65.8203125,1.11082208400165e-12
65.83984375,1.3931887208783706e-12
65.859375,1.2897192507497785e-12
65.87890625,9.953004346121492e-13
65.8984375,1.3465156685942529e-12
65.91796875,1.2731850893511043e-12
65.9375,8.724235169661556e-13
65.95703125,6.063505693384324e-13
65.9765625,7.87809840579386e-13
65.99609375,5.154434870953782e-13
66.015625,9.483413856910622e-13
66.03515625,1.0103358727240594e-12
66.0546875,9.031082743338504e-13
66.07421875,5.846876182628855e-13
66.09375,9.326361479251828e-13
66.11328125,5.963693977074208e-13
66.1328125,7.253005724814039e-13
66.15234375,9.275594075221632e-13
66.171875,1.0129773370119776e-12
66.19140625,9.283579238938874e-13
66.2109375,5.405859640222326e-13
66.23046875,9.350266354655541e-13
66.25,1.2773305775007735e-12
66.26953125,1.6658881239812722e-12
66.2890625,1.7210474964246313e-12
66.30859375,8.869342375287098e-13
66.328125,6.196142094941675e-13
66.34765625,6.484519738181324e-13
66.3671875,6.383704214046624e-13
66.38671875,8.993131657387539e-13
66.40625,1.1606419908251525e-12
66.42578125,1.0254519199373371e-12
66.4453125,7.581557831493912e-13
66.46484375,4.3352921482781763e-13
66.484375,5.722484931070875e-13
66.50390625,6.849400974011443e-13
66.5234375,3.9222135414404945e-13
66.54296875,5.583198391845537e-13
66.5625,7.909117282519659e-13
66.58203125,8.43115011170188e-13
66.6015625,8.797055916990191e-13
66.62109375,6.346710968982833e-13
66.640625,5.531488361613823e-13
66.66015625,4.962168328303636e-13
66.6796875,6.467946168667441e-13
66.69921875,6.56579075362559e-13
66.71875,6.3326198593003e-13
66.73828125,1.0167238996268708e-12
66.7578125,7.564292461789455e-13
66.77734375,9.54211536990552e-13
66.796875,8.989901579123904e-13
66.81640625,1.0672782572902033e-12
66.8359375,1.065223314836074e-12
66.85546875,5.076396357691078e-13
66.875,6.79571849259574e-13
66.89453125,5.517072832549508e-13
66.9140625,7.685071451569003e-13
66.93359375,6.829113687420715e-13
66.953125,6.865324821898022e-13
66.97265625,6.444041259041324e-13
66.9921875,8.89534496128411e-13
67.01171875,8.470818725545763e-13
67.03125,9.29203876900134e-13
67.05078125,8.939102825673085e-13
67.0703125,4.720536783193243e-13
67.08984375,6.41765857087102e-13
67.109375,5.077433773833746e-13
67.12890625,2.921040590660042e-13
67.1484375,5.41615984063404e-13
67.16796875,4.4475545529134045e-13
67.1875,3.627672581677768e-13
67.20703125,4.942234493230644e-13
67.2265625,6.805098409811823e-13
67.24609375,7.607396499808132e-13
67.265625,4.3203029230988925e-13
67.28515625,3.5054976664063413e-13
67.3046875,7.687258631105375e-13
67.32421875,4.707526892832079e-13
67.34375,5.375845086744429e-13
67.36328125,7.756993117364901e-13
67.3828125,6.958478802381565e-13
67.40234375,3.230287639352498e-13
67.421875,5.278815510964862e-13
67.44140625,1.1115502279651418e-12
67.4609375,9.227823062297661e-13
67.48046875,1.3020504417595455e-12
67.5,1.1608210535031496e-12
67.51953125,6.12381209882021e-13
67.5390625,7.435585056531003e-13
67.55859375,8.290573966079793e-13
67.578125,8.877297697514455e-13
67.59765625,7.272812555387414e-13
67.6171875,9.669789900702978e-13
67.63671875,7.557538901827805e-13
67.65625,4.5135143201098436e-13
67.67578125,8.088387685622188e-13
67.6953125,6.847703725668869e-13
67.71484375,7.127991476883911e-13
67.734375,6.990300169361591e-13
67.75390625,6.528324179366605e-13
67.7734375,1.091954711609996e-12
67.79296875,1.3692031012542262e-12
67.8125,1.1396381701017954e-12
67.83203125,8.579820845787133e-13
67.8515625,7.805073365542076e-13
67.87109375,9.759551124110836e-13
67.890625,7.308488418593222e-13
67.91015625,4.3357842671600345e-13
67.9296875,7.770259196499836e-13
67.94921875,1.184876667981331e-12
67.96875,7.941940446011039e-13
67.98828125,3.328935108767352e-13
68.0078125,4.959944889030334e-13
68.02734375,6.596365436715207e-13
68.046875,1.169765720504334e-12
68.06640625,9.81659583778364e-13
68.0859375,7.869281936383271e-13
68.10546875,7.741279578450204e-13
68.125,1.0543617327749995e-12
68.14453125,5.140983181344476e-13
68.1640625,4.869900819730286e-13
68.18359375,2.516755937705786e-13
68.203125,3.881573351324053e-13
68.22265625,5.529085241586115e-13
68.2421875,4.44451133531445e-13
68.26171875,3.8545768296605447e-13
68.28125,9.617077066535636e-13
68.30078125,7.478601792989107e-13
68.3203125,9.49624930413573e-13
68.33984375,1.0422612058991839e-12
68.359375,5.96511945127584e-13
68.37890625,6.811847226397364e-13
68.3984375,6.451561250564777e-13
68.41796875,5.974462353396667e-13
68.4375,7.006119254450288e-13
68.45703125,6.971138476462041e-13
68.4765625,9.323405391696368e-13
68.49609375,5.453511096777926e-13
68.515625,3.4508394634145905e-13
68.53515625,5.404925014320774e-13
68.5546875,5.155380339874648e-13
68.57421875,4.801454761812706e-13
68.59375,4.690658474947696e-13
68.61328125,4.0516742208756245e-13
68.6328125,4.997184541574042e-13
68.65234375,6.328065829258046e-13
68.671875,3.881335677333145e-13
68.69140625,8.442513308791122e-13
68.7109375,5.927263803304905e-13
68.73046875,2.445886220794638e-13
68.75,4.863186605844268e-13
68.76953125,5.595807046256358e-13
68.7890625,5.390869749264495e-13
68.80859375,8.039663398583129e-13
68.828125,8.454891181231063e-13
68.84765625,4.2474476203830325e-13
68.8671875,9.643383203483892e-13
68.88671875,9.87859972280222e-13
68.90625,9.255909063242936e-13
68.92578125,8.347390671630424e-13
68.9453125,8.885911859609997e-13
68.96484375,6.41253908894457e-13
68.984375,9.466126880077153e-13
69.00390625,6.856100251797891e-13
69.0234375,9.901870856455307e-13
69.04296875,5.965095108873631e-13
69.0625,4.045589466600427e-13
69.08203125,9.003399824580631e-13
69.1015625,5.920682054485007e-13
69.12109375,3.7905616778772895e-13
69.140625,5.171065809475625e-13
69.16015625,3.5122833364290796e-13
69.1796875,5.200489978073338e-13
69.19921875,6.841427686836569e-13
69.21875,8.598961940126276e-13
69.23828125,7.732449748549724e-13
69.2578125,8.225831005808117e-13
69.27734375,3.5210045251469903e-13
69.296875,6.611487284768098e-13
69.31640625,6.248049847648292e-13
69.3359375,5.433960626324925e-13
69.35546875,7.82732917887717e-13
69.375,9.920763461107113e-13
69.39453125,7.492194272018306e-13
69.4140625,4.004988214788957e-13
69.43359375,6.368791944501008e-13
69.453125,8.645266460731861e-13
69.47265625,8.176395369088719e-13
69.4921875,3.4803910339214555e-13
69.51171875,2.115864803635286e-13
69.53125,5.388671673243558e-13
69.55078125,7.65372989762737e-13
69.5703125,8.831958695265792e-13
69.58984375,8.071952123031427e-13
69.609375,1.1900447486371397e-12
69.62890625,9.246771210008927e-13
69.6484375,5.734061541571458e-13
69.66796875,6.9717640252311e-13
69.6875,8.549387910114454e-13
69.70703125,5.255214876610815e-13
69.7265625,4.712100729710891e-13
69.74609375,9.085313672580949e-13
69.765625,8.399410369026555e-13
69.78515625,8.027193308686481e-13
69.8046875,6.985367667237864e-13
69.82421875,7.201512758927153e-13
69.84375,1.117666314152835e-12
69.86328125,8.877111698989726e-13
69.8828125,5.015827824475256e-13
69.90234375,5.158718791412662e-13
69.921875,8.348132536427457e-13
69.94140625,7.973565774698539e-13
69.9609375,3.862136751275625e-13
69.98046875,3.192256909439795e-13
70.0,6.024939214794669e-13
70.01953125,9.518076819482618e-13
70.0390625,6.322171871960078e-13
70.05859375,4.4360211474435225e-13
70.078125,4.383697696223599e-13
70.09765625,3.584478191857968e-13
70.1171875,6.232709785072164e-13
70.13671875,6.098750459992663e-13
70.15625,3.7401151648361757e-13
70.17578125,4.078794336339226e-13
70.1953125,5.437135304803479e-13
70.21484375,4.907687036677015e-13
70.234375,4.730034261255107e-13
70.25390625,7.543636423825278e-13
70.2734375,5.903665948826618e-13
70.29296875,5.711302235429453e-13
70.3125,5.163428821573467e-13
70.33203125,9.926809903458046e-13
70.3515625,5.548025452133758e-13
70.37109375,6.477241487133836e-13
70.390625,9.527674035114133e-13
70.41015625,8.107860647780115e-13
70.4296875,7.944982092893609e-13
70.44921875,7.998572319677022e-13
70.46875,5.168038163615116e-13
70.48828125,6.2725830121656e-13
70.5078125,5.88252480831791e-13
70.52734375,6.781480500521659e-13
70.546875,1.1438435312846264e-12
70.56640625,1.023469533118639e-12
70.5859375,5.96509402950954e-13
70.60546875,9.029882248328012e-13
70.625,9.925460041161252e-13
70.64453125,8.623522613870946e-13
70.6640625,6.268424304017876e-13
70.68359375,6.556851132498641e-13
70.703125,3.366734673186705e-13
70.72265625,3.5907209146751364e-13
70.7421875,5.201773297326844e-13
70.76171875,6.1236720478022e-13
70.78125,6.793710700502305e-13
70.80078125,6.304815091585713e-13
70.8203125,4.4145372278359816e-13
70.83984375,4.478602595211002e-13
70.859375,4.761490088511724e-13
70.87890625,1.0449174763091443e-12
70.8984375,3.879409549476868e-13
70.91796875,3.0293465196529845e-13
70.9375,4.72885377385689e-13
70.95703125,8.097789656009923e-13
70.9765625,7.271248646561853e-13
70.99609375,8.231836031008065e-13
71.015625,1.2633422917706247e-12
71.03515625,1.0190678720619294e-12
71.0546875,4.798369565651308e-13
71.07421875,4.5392079440674476e-13
71.09375,5.562435986221892e-13
71.11328125,1.1417467491797581e-12
71.1328125,7.660989975280085e-13
71.15234375,5.258929834218248e-13
71.171875,7.269065639933753e-13
71.19140625,8.638365711231273e-13
71.2109375,7.211459091150524e-13
71.23046875,7.516378585830618e-13
71.25,4.78905262535205e-13
71.26953125,4.1696531592527334e-13
71.2890625,6.726017166761047e-13
71.30859375,5.227300472498069e-13
71.328125,3.898285371442061e-13
71.34765625,6.20568951525979e-13
71.3671875,9.955383855633166e-13
71.38671875,5.862600620253131e-13
71.40625,5.314956486650073e-13
71.42578125,3.7718235120703676e-13
71.4453125,3.1888297563748256e-13
71.46484375,5.941854824978876e-13
71.484375,7.892454200762581e-13
71.50390625,4.970953571826516e-13
71.5234375,4.555546034628177e-13
71.54296875,6.091373908083435e-13
71.5625,7.249361668857238e-13
71.58203125,6.06280672492676e-13
71.6015625,6.572719682175663e-13
71.62109375,6.672398099956121e-13
71.640625,4.901164485366182e-13
71.66015625,8.328015915485498e-13
71.6796875,6.695881156155856e-13
71.69921875,6.166745939004223e-13
71.71875,4.4542854272165993e-13
71.73828125,9.001082122420833e-13
71.7578125,7.93916157138027e-13
71.77734375,4.566307535504654e-13
71.796875,3.698703652848905e-13
71.81640625,8.223127927738275e-13
71.8359375,1.131399489885426e-12
71.85546875,1.1874578507091867e-12
71.875,9.133616516559178e-13
71.89453125,9.605630928381645e-13
71.9140625,6.213251113348431e-13
71.93359375,1.2450140538753629e-12
71.953125,1.2223239065511592e-12
71.97265625,6.234108158613173e-13
71.9921875,3.7325853387776926e-13
72.01171875,5.557755997179192e-13
72.03125,4.899590700754067e-13
72.05078125,3.0700630383027836e-13
72.0703125,2.498564816428808e-13
72.08984375,4.164470155483233e-13
72.109375,6.373087451797588e-13
72.12890625,7.005390532435123e-13
72.1484375,5.061429482432908e-13
72.16796875,3.9447492267434364e-13
72.1875,7.04887499109039e-13
72.20703125,1.0809307535841501e-12
72.2265625,1.1437197508852563e-12
72.24609375,9.96366569881575e-13
72.265625,7.243469596790772e-13
72.28515625,9.373957577174673e-13
72.3046875,7.163689411082616e-13
72.32421875,7.520688773841011e-13
72.34375,8.082779265480446e-13
72.36328125,7.581938645487649e-13
72.3828125,7.276247771726906e-13
72.40234375,8.765615836320307e-13
72.421875,7.930830812470809e-13
72.44140625,6.531052878768507e-13
72.4609375,6.847115752903982e-13
72.48046875,3.6418858228564217e-13
72.5,4.032557481297425e-13
72.51953125,5.375116323943785e-13
72.5390625,4.841110124475673e-13
72.55859375,4.615479109924305e-13
72.578125,4.2468782179454183e-13
72.59765625,5.291045396165711e-13
72.6171875,5.140911921666186e-13
72.63671875,4.2854764509152527e-13
72.65625,2.933434623574569e-13
72.67578125,4.5325036982776285e-13
72.6953125,6.085625148086095e-13
72.71484375,1.1077004010558846e-12
72.734375,8.801242995726397e-13
72.75390625,5.306815679039447e-13
72.7734375,6.508628655106732e-13
72.79296875,1.0412044952886909e-12
72.8125,9.958107033608035e-13
72.83203125,8.184861603552875e-13
72.8515625,6.585554081033656e-13
72.87109375,7.42526518172506e-13
72.890625,4.958885255563518e-13
72.91015625,7.673082298355739e-13
72.9296875,7.130533677220935e-13
72.94921875,2.872464584182256e-13
72.96875,2.7211728678874615e-13
72.98828125,2.1936080113161124e-13
73.0078125,3.995043042687938e-13
73.02734375,3.6892545789176704e-13
73.046875,5.550419442221997e-13
73.06640625,3.9191974384586815e-13
73.0859375,5.174354402321605e-13
73.10546875,1.5765110750578232e-12
73.125,9.695728597626478e-13
73.14453125,4.774894425115384e-13
73.1640625,6.258564645565605e-13
73.18359375,7.528021941115273e-13
73.203125,6.051653012761147e-13
73.22265625,3.285532303244574e-13
73.2421875,2.734939213632607e-13
73.26171875,4.468072481956717e-13
73.28125,6.536730370633899e-13
73.30078125,4.0670005652258293e-13
73.3203125,4.552744037934356e-13
73.33984375,4.569549925359627e-13
73.359375,4.950400568091587e-13
73.37890625,7.107443860835856e-13
73.3984375,1.1935418724863767e-12
73.41796875,1.2681378748864453e-12
73.4375,1.0959078646125194e-12
73.45703125,7.089861702702672e-13
73.4765625,3.8466615141174377e-13
73.49609375,3.1798902880698314e-13
73.515625,4.1881126150050297e-13
73.53515625,6.386466881321088e-13
73.5546875,5.027100291583763e-13
73.57421875,3.417147150816405e-13
73.59375,4.363307849494049e-13
73.61328125,4.789497458580085e-13
73.6328125,2.907282708807319e-13
73.65234375,4.987779380174805e-13
73.671875,9.52452362816405e-13
73.69140625,6.699631052502042e-13
73.7109375,6.419997554125944e-13
73.73046875,4.547598832767713e-13
73.75,2.724960902929125e-13
73.76953125,6.450822004595774e-13
73.7890625,1.1834062072312195e-12
73.80859375,6.582995689482208e-13
73.828125,2.3590616004544075e-13
73.84765625,4.4402292978557945e-13
73.8671875,4.675382784746285e-13
73.88671875,6.025138933466205e-13
73.90625,9.427217057321425e-13
73.92578125,9.202945794435893e-13
73.9453125,7.15641103460292e-13
73.96484375,8.704141953511936e-13
73.984375,4.565362091720262e-13
74.00390625,3.514749637881644e-13
74.0234375,4.575161295376889e-13
74.04296875,3.6892622895303593e-13
74.0625,6.900664759761283e-13
74.08203125,5.139339810004397e-13
74.1015625,3.7768963080160865e-13
74.12109375,3.833423311572189e-13
74.140625,6.058229564275793e-13
74.16015625,5.202626756123223e-13
74.1796875,4.948726562632589e-13
74.19921875,3.7242977144116606e-13
74.21875,8.060248000301654e-13
74.23828125,9.187584830366028e-13
74.2578125,6.727138007614303e-13
74.27734375,6.762282234608833e-13
74.296875,4.793067774595022e-13
74.31640625,3.2991282893698336e-13
74.3359375,3.840563393513727e-13
74.35546875,7.180845161951767e-13
74.375,5.080021091334867e-13
74.39453125,6.788618690792106e-13
74.4140625,5.874905722036679e-13
74.43359375,2.9015650908865137e-13
74.453125,6.217145499206789e-13
74.47265625,9.915834643070472e-13
74.4921875,8.089542340118802e-13
74.51171875,3.97815493097716e-13
74.53125,6.25242613294009e-13
74.55078125,7.782878930394891e-13
74.5703125,3.948599854780197e-13
74.58984375,4.065307071958976e-13
74.609375,2.302665042354452e-13
74.62890625,2.4337013477856223e-13
74.6484375,2.486662138515408e-13
74.66796875,3.0074921184521415e-13
74.6875,2.614539204529412e-13
74.70703125,5.153491845348944e-13
74.7265625,2.3222671516569785e-13
74.74609375,2.5732694849498363e-13
74.765625,3.247615698635039e-13
74.78515625,1.6849323962526001e-13
74.8046875,4.018375501894786e-13
74.82421875,3.8006404206694894e-13
74.84375,4.1136722636638924e-13
74.86328125,5.726342186527631e-13
74.8828125,5.472744113586539e-13
74.90234375,5.374522269437883e-13
74.921875,4.767132759700467e-13
74.94140625,5.347237638189871e-13
74.9609375,2.3054541945713425e-13
74.98046875,2.3866314650415527e-13
75.0,8.144076712048809e-13
75.01953125,8.43576637448263e-13
75.0390625,5.662820672963325e-13
75.05859375,5.511145887805106e-13
75.078125,5.816664069480777e-13
75.09765625,7.093578181753372e-13
75.1171875,4.485948192759187e-13
75.13671875,7.802962720557455e-13
75.15625,1.1516998410611445e-12
75.17578125,7.261896583330608e-13
75.1953125,8.207815367359163e-13
75.21484375,8.164842684051384e-13
75.234375,7.363107699476992e-13
75.25390625,6.068581143158339e-13
75.2734375,4.376206617421662e-13
75.29296875,7.330410698122893e-13
75.3125,1.0111703094218756e-12
75.33203125,2.9154668273317433e-13
75.3515625,3.174865622724965e-13
75.37109375,2.8091952563499865e-13
75.390625,4.4323923684820985e-13
75.41015625,3.0552901919941974e-13
75.4296875,2.875745136359033e-13
75.44921875,3.549282077974512e-13
75.46875,3.2828783858634035e-13
75.48828125,4.518842322311603e-13
75.5078125,6.469405711280463e-13
75.52734375,8.077205249750362e-13
75.546875,3.609911721438339e-13
75.56640625,6.370385120310511e-13
75.5859375,7.093749833181139e-13
75.60546875,9.211204389320947e-13
75.625,6.019225267092541e-13
75.64453125,3.2040451550536543e-13
75.6640625,2.3733159475770917e-13
75.68359375,2.859601618484874e-13
75.703125,2.975996187358812e-13
75.72265625,1.2554389372701877e-13
75.7421875,1.354157555626228e-13
75.76171875,2.916351381417424e-13
75.78125,8.097399398723537e-13
75.80078125,6.79308600781041e-13
75.8203125,5.174667427627533e-13
75.83984375,2.9171990351303983e-13
75.859375,4.2672525302708495e-13
75.87890625,8.399418796874985e-13
75.8984375,1.1529248415420886e-12
75.91796875,5.427901221156e-13
75.9375,3.3514040059698843e-13
75.95703125,2.439892698978879e-13
75.9765625,3.2935957161860615e-13
75.99609375,2.34186657191492e-13
76.015625,3.6006828580496023e-13
76.03515625,5.380535595438226e-13
76.0546875,3.8520718753170224e-13
76.07421875,5.712438344365947e-13
76.09375,7.185834916824829e-13
76.11328125,4.836729564356194e-13
76.1328125,3.4656217307569414e-13
76.15234375,3.4710524550166643e-13
76.171875,2.3569479468912547e-13
76.19140625,5.865278202619882e-13
76.2109375,6.820298058047413e-13
76.23046875,5.527764085154344e-13
76.25,5.011987066139332e-13
76.26953125,6.78910021145399e-13
76.2890625,8.494440776237766e-13
76.30859375,5.787498612717693e-13
76.328125,3.275323859547327e-13
76.34765625,3.418929212721799e-13
76.3671875,4.385053320119655e-13
76.38671875,2.937304268445818e-13
76.40625,3.026247761091037e-13
76.42578125,2.120109451607237e-13
76.4453125,3.2993872662056403e-13
76.46484375,3.622127317631007e-13
76.484375,2.0943390287281922e-13
76.50390625,1.8709200805454647e-13
76.5234375,3.3425731619065053e-13
76.54296875,5.297984499438026e-13
76.5625,4.592879893132796e-13
76.58203125,1.9148014300663579e-13
76.6015625,2.2373618433318967e-13
76.62109375,2.511302122194943e-13
76.640625,1.4574956283671018e-13
76.66015625,1.641722166472799e-13
76.6796875,3.423862008903695e-13
76.69921875,3.8880216449682466e-13
76.71875,4.875191875820002e-13
76.73828125,7.469159898449179e-13
76.7578125,4.2988035769452684e-13
76.77734375,3.5734962105269414e-13
76.796875,6.070201608113314e-13
76.81640625,5.35996041035442e-13
76.8359375,5.061008018790443e-13
76.85546875,3.6946314930162124e-13
76.875,4.0125334499214507e-13
76.89453125,2.332848420852972e-13
76.9140625,4.411726128208354e-13
76.93359375,3.0715031839925345e-13
76.953125,2.752504786768243e-13
76.97265625,3.632795227834169e-13
76.9921875,4.459442755242818e-13
77.01171875,2.2962957913929515e-13
77.03125,2.0761612442770457e-13
77.05078125,5.021970683767182e-13
77.0703125,8.321465908891081e-13
77.08984375,3.689896164405167e-13
77.109375,4.916604557134072e-13
77.12890625,3.9408869585977963e-13
77.1484375,5.11677929237582e-13
77.16796875,3.723048847170653e-13
77.1875,4.4235091450233597e-13
77.20703125,2.5135788525728793e-13
77.2265625,2.497871664008195e-13
77.24609375,5.433740430386794e-13
77.265625,4.0374012753756477e-13
77.28515625,3.5365172481569473e-13
77.3046875,4.910172857771235e-13
77.32421875,6.034356444280878e-13
77.34375,3.2044125698398266e-13
77.36328125,4.0958397672903066e-13
77.3828125,3.8812715531368603e-13
77.40234375,3.0162591478110555e-13
77.421875,3.1917445021383445e-13
77.44140625,3.6230224242566724e-13
77.4609375,1.9635810394030362e-13
77.48046875,2.428689331464174e-13
77.5,3.198356480153557e-13
77.51953125,3.1914885265495447e-13
77.5390625,8.01668778484275e-13
77.55859375,6.902813556796145e-13
77.578125,2.8256381703871795e-13
77.59765625,2.4192763137496264e-13
77.6171875,4.416008815111979e-13
77.63671875,4.468265181989056e-13
77.65625,6.508564212256476e-13
77.67578125,4.846979855795332e-13
77.6953125,2.1168508308986806e-13
77.71484375,1.8051096309360852e-13
77.734375,3.6132584135978257e-13
77.75390625,3.520746430707948e-13
77.7734375,7.702611562782495e-13
77.79296875,6.287817328589266e-13
77.8125,7.297923551314936e-13
77.83203125,5.081112138054241e-13
77.8515625,3.8788097501152864e-13
77.87109375,6.773396468343061e-13
77.890625,6.860323508998088e-13
77.91015625,4.2697817951410936e-13
77.9296875,4.248604341131071e-13
77.94921875,3.6347726069937656e-13
77.96875,3.05780994897826e-13
77.98828125,2.2470068913073221e-13
78.0078125,2.283550111617762e-13
78.02734375,5.123159686909913e-13
78.046875,5.238104341218271e-13
78.06640625,3.183730636845082e-13
78.0859375,4.5078686381311595e-13
78.10546875,3.614315370458443e-13
78.125,3.871496556597023e-13
78.14453125,4.345935561633655e-13
78.1640625,3.482792179558101e-13
78.18359375,1.7004874957638104e-13
78.203125,2.7208173427690193e-13
78.22265625,4.1784152637906905e-13
78.2421875,4.567057647673498e-13
78.26171875,4.983875056099518e-13
78.28125,2.7166661185169367e-13
78.30078125,3.0766918866626204e-13
78.3203125,5.541994910694299e-13
78.33984375,9.361184093221178e-13
78.359375,5.38084847703446e-13
78.37890625,4.744685717137363e-13
78.3984375,7.752320612893808e-13
78.41796875,7.01296154652993e-13
78.4375,3.361286542933894e-13
78.45703125,3.601005885632987e-13
78.4765625,3.9764333996954743e-13
78.49609375,4.178908753154401e-13
78.515625,4.276671209317016e-13
78.53515625,4.381192826152461e-13
78.5546875,5.450778994001989e-13
78.57421875,3.546354771186662e-13
78.59375,3.023595535227849e-13
78.61328125,4.012196883770355e-13
78.6328125,2.267825224276314e-13
78.65234375,2.640253006985104e-13
78.671875,2.1731226808885869e-13
78.69140625,1.7574772592469867e-13
78.7109375,1.9496832731731742e-13
78.73046875,2.5606786219721284e-13
78.75,5.517815847511978e-13
78.76953125,7.310351998805399e-13
78.7890625,9.78663234706026e-13
78.80859375,9.143684750684074e-13
78.828125,2.9691020213587304e-13
78.84765625,1.4088411988030056e-13
78.8671875,3.690148257087684e-13
78.88671875,6.360787438826186e-13
78.90625,4.185397609697283e-13
78.92578125,7.406895094317151e-13
78.9453125,5.626582412840797e-13
78.96484375,7.037456720075496e-13
78.984375,6.540927085310337e-13
79.00390625,4.976882198759463e-13
79.0234375,6.980947775093146e-13
79.04296875,5.179359761966718e-13
79.0625,3.617802909642271e-13
79.08203125,3.490423941199232e-13
79.1015625,2.631723508685375e-13
79.12109375,5.209876775178146e-13
79.140625,4.645205168156927e-13
79.16015625,6.857208809052011e-13
79.1796875,6.423994554158543e-13
79.19921875,3.439583665601674e-13
79.21875,2.2113524470022758e-13
79.23828125,3.394903159494807e-13
79.2578125,4.5258979144609144e-13
79.27734375,3.35227290624346e-13
79.296875,2.6310171517832943e-13
79.31640625,4.4285435838743916e-13
79.3359375,6.011204466441718e-13
79.35546875,4.451611997804083e-13
79.375,4.416054150025307e-13
79.39453125,3.704668452537962e-13
79.4140625,3.4529789618215324e-13
79.43359375,3.279656293261294e-13
79.453125,4.893761562985623e-13
79.47265625,3.940492665231e-13
79.4921875,9.553020091686217e-13
79.51171875,8.742870539574146e-13
79.53125,3.9758572134151524e-13
79.55078125,2.6334151292886435e-13
79.5703125,3.4451572715685945e-13
79.58984375,6.295137152068728e-13
79.609375,4.1650857039772585e-13
79.62890625,4.66894406106966e-13
79.6484375,7.449901243552999e-13
79.66796875,7.176197474864773e-13
79.6875,6.912946637522773e-13
79.70703125,6.347124154004976e-13
79.7265625,5.667653694821136e-13
79.74609375,3.924679041572342e-13
79.765625,2.335116144497442e-13
79.78515625,3.094242173965742e-13
79.8046875,3.645372921349936e-13
79.82421875,4.923851710911636e-13
79.84375,6.589019427765209e-13
79.86328125,8.009150586187675e-13
79.8828125,6.714114290385479e-13
79.90234375,6.332027018235438e-13
79.921875,1.0837194780453101e-12
79.94140625,9.035586289702784e-13
79.9609375,5.665154213067729e-13
79.98046875,5.118053897799848e-13
80.0,5.75589727185765e-13


==> figs/data/naca/psd_p4_ef.csv <==
f,p
0.0,0.003830217351156787
0.01953125,0.1495655954860473
0.0390625,0.09635812030113161
0.05859375,0.026188277600139198
0.078125,0.012974763047908464
0.09765625,0.013259215290448333
0.1171875,0.012169084427315255
0.13671875,0.00998068929105962
0.15625,0.017856425136973296
0.17578125,0.15447620048772304
0.1953125,0.4217486955294479
0.21484375,0.04439550052210682
0.234375,0.012803745945648629
0.25390625,0.003506263521413067
0.2734375,0.0012949567358440709
0.29296875,0.0012542952002599001
0.3125,0.002230105484000157
0.33203125,0.0014191614101571107
0.3515625,0.0019570090392295484
0.37109375,0.002960060751077965
0.390625,0.009931413260184147
0.41015625,0.006141613864402868
0.4296875,0.0005708282062230478
0.44921875,0.0003367585095390353
0.46875,0.00019657612940393227
0.48828125,0.00022840618615952734
0.5078125,0.00016169923976867132
0.52734375,0.0001165482774700582
0.546875,0.0001414057695780496
0.56640625,0.00013043556926438173
0.5859375,0.00012565203781286292
0.60546875,0.00017051065034541355
0.625,0.00013323091228605613
0.64453125,6.437030366665292e-05
0.6640625,4.843822294366364e-05
0.68359375,5.5837003938978234e-05
0.703125,6.095519919314012e-05
0.72265625,8.650262740679322e-05
0.7421875,4.812264206858107e-05
0.76171875,3.7293192573060115e-05
0.78125,3.4646734574749756e-05
0.80078125,3.177513118933927e-05
0.8203125,4.0763052845021615e-05
0.83984375,3.7639812388791895e-05
0.859375,2.2677690039285345e-05
0.87890625,9.182910457685612e-06
0.8984375,1.1443589481751049e-05
0.91796875,1.0280447370147199e-05
0.9375,7.551197607940871e-06
0.95703125,1.9486773734407178e-05
0.9765625,3.45426838066854e-05
0.99609375,2.4620691182212713e-05
1.015625,1.9495949170049465e-05
1.03515625,9.222527594942197e-06
1.0546875,9.684054096392924e-06
1.07421875,7.640239931471294e-06
1.09375,1.4827548702819931e-05
1.11328125,1.3982015773898727e-05
1.1328125,5.64275175082774e-06
1.15234375,8.22496186130136e-06
1.171875,1.344903704040659e-05
1.19140625,1.4192056103804571e-05
1.2109375,8.780671820420364e-06
1.23046875,8.22831376739858e-06
1.25,9.338509989617683e-06
1.26953125,8.591302512666748e-06
1.2890625,5.819658296209159e-06
1.30859375,5.7419632546060006e-06
1.328125,7.151013383124772e-06
1.34765625,1.031512168027356e-05
1.3671875,1.0561177729590391e-05
1.38671875,8.5579269371074e-06
1.40625,7.494794125127918e-06
1.42578125,9.994869281665287e-06
1.4453125,5.829824156937605e-06
1.46484375,6.54183202895029e-06
1.484375,6.935236285213247e-06
1.50390625,1.3163648427372556e-05
1.5234375,9.426385520304886e-06
1.54296875,6.063581673622729e-06
1.5625,1.1784663666517156e-05
1.58203125,1.2074179044521105e-05
1.6015625,6.699544706717861e-06
1.62109375,4.024875614917626e-06
1.640625,5.037801513727287e-06
1.66015625,4.5105335493059855e-06
1.6796875,3.7715571460075244e-06
1.69921875,3.466729621454772e-06
1.71875,8.64468798301621e-06
1.73828125,1.1722795929625084e-05
1.7578125,8.272404694970072e-06
1.77734375,7.912788176318755e-06
1.796875,8.112936131381309e-06
1.81640625,8.674754866795547e-06
1.8359375,6.71072102646654e-06
1.85546875,8.20460988460057e-06
1.875,8.842352054237775e-06
1.89453125,1.0580267507282222e-05
1.9140625,1.2693443635174603e-05
1.93359375,1.4942057214291019e-05
1.953125,1.2338918876191512e-05
1.97265625,2.2427369038679265e-05
1.9921875,2.1866306549644397e-05
2.01171875,1.2820761584706226e-05
2.03125,1.7676647775708655e-05
2.05078125,1.7004253886387325e-05
2.0703125,1.8241147835064964e-05
2.08984375,1.3315889249690982e-05
2.109375,1.6734870303574107e-05
2.12890625,1.0832090132165502e-05
2.1484375,1.3684066947250352e-05
2.16796875,2.6228460408309083e-05
2.1875,1.86563309642726e-05
2.20703125,1.6893801999991146e-05
2.2265625,2.541429840254868e-05
2.24609375,2.4486111340078754e-05
2.265625,2.723944991208671e-05
2.28515625,2.4033756251260076e-05
2.3046875,2.9167357642817065e-05
2.32421875,1.5807294287863663e-05
2.34375,2.0072354665492867e-05
2.36328125,1.0811035182409461e-05
2.3828125,1.4139904108950708e-05
2.40234375,1.9107895548350048e-05
2.421875,1.4994665013977699e-05
2.44140625,1.7742548858386122e-05
2.4609375,1.2993450190362412e-05
2.48046875,1.1517122642006205e-05
2.5,2.5726785782755633e-05
2.51953125,2.863824379078374e-05
2.5390625,3.6249430768260815e-05
2.55859375,3.520472713376703e-05
2.578125,3.067810938106346e-05
2.59765625,3.320219019599675e-05
2.6171875,3.285004592459314e-05
2.63671875,2.377508910588373e-05
2.65625,2.9445552621881056e-05
2.67578125,2.5796531352383014e-05
2.6953125,2.752026008138016e-05
2.71484375,1.9377046999756898e-05
2.734375,3.369831141677853e-05
2.75390625,4.465680902136519e-05
2.7734375,2.3553296110304465e-05
2.79296875,3.296175669722556e-05
2.8125,3.533396865359874e-05
2.83203125,3.411233829791518e-05
2.8515625,3.909311665888416e-05
2.87109375,4.6422676949786575e-05
2.890625,3.2851233762699886e-05
2.91015625,3.7793464504050453e-05
2.9296875,3.184190061414157e-05
2.94921875,5.739154062662941e-05
2.96875,8.549436379681526e-05
2.98828125,0.00014230210775593007
3.0078125,0.00014273042182940944
3.02734375,4.876807576978643e-05
3.046875,5.4902951280224817e-05
3.06640625,0.00011385186322463742
3.0859375,0.00011340529495643288
3.10546875,5.547810240276918e-05
3.125,9.439203167467478e-05
3.14453125,8.506030632742297e-05
3.1640625,5.286560120136836e-05
3.18359375,6.102751449096706e-05
3.203125,6.385981212761784e-05
3.22265625,8.944972532203592e-05
3.2421875,6.263893160692532e-05
3.26171875,3.42784128136844e-05
3.28125,4.9798130932163535e-05
3.30078125,5.0223112243612764e-05
3.3203125,4.221392244725028e-05
3.33984375,5.7369905379732935e-05
3.359375,8.944347285941107e-05
3.37890625,7.351143271517059e-05
3.3984375,3.730129405316321e-05
3.41796875,4.749470876343896e-05
3.4375,5.73538088415957e-05
3.45703125,5.721353529921997e-05
3.4765625,6.393120213145951e-05
3.49609375,5.915993865690099e-05
3.515625,6.40771832100977e-05
3.53515625,9.24843915247844e-05
3.5546875,0.00010594468051091654
3.57421875,0.00012061178368060002
3.59375,0.00011742417704057519
3.61328125,4.3898948336651604e-05
3.6328125,6.506530013337792e-05
3.65234375,6.737305359520363e-05
3.671875,5.214714286809933e-05
3.69140625,9.584923280002409e-05
3.7109375,7.586802381959193e-05
3.73046875,8.572890013159498e-05
3.75,0.0001246413797770524
3.76953125,9.405725808031893e-05
3.7890625,6.598982756800733e-05
3.80859375,5.842923216556739e-05
3.828125,6.066567547793587e-05
3.84765625,5.23298129698507e-05
3.8671875,7.194049562447822e-05
3.88671875,0.00010475542012902839
3.90625,0.00016540819581439348
3.92578125,0.00015953022622697136
3.9453125,0.00011949079328399197
3.96484375,7.953381392504185e-05
3.984375,6.330382047990463e-05
4.00390625,8.231262006615837e-05
4.0234375,0.00010083407804247518
4.04296875,0.00010718655468654243
4.0625,0.00012262285822382764
4.08203125,0.00011483464446585112
4.1015625,0.00011424554405309166
4.12109375,8.349479702166843e-05
4.140625,5.281487483959114e-05
4.16015625,0.00013081124550740644
4.1796875,9.720379914348993e-05
4.19921875,8.589587147704288e-05
4.21875,5.409555399823159e-05
4.23828125,4.5045239313595145e-05
4.2578125,5.4735754505599e-05
4.27734375,7.036216690869746e-05
4.296875,7.676401587011257e-05
4.31640625,9.4598506457811e-05
4.3359375,0.00016438404594875457
4.35546875,0.00011482663264450596
4.375,4.1101242456326715e-05
4.39453125,4.6280216294885896e-05
4.4140625,6.382861939442755e-05
4.43359375,0.0001266609051803187
4.453125,6.152646865453287e-05
4.47265625,5.460977787043951e-05
4.4921875,8.876686860503872e-05
4.51171875,8.709745677438268e-05
4.53125,8.968830501328969e-05
4.55078125,0.00012841970578938983
4.5703125,9.149710101094797e-05
4.58984375,5.782846598297725e-05
4.609375,5.1922459592492354e-05
4.62890625,0.0001365781792816258
4.6484375,0.00011951583337698241
4.66796875,9.159241449813564e-05
4.6875,9.017999718098067e-05
4.70703125,8.99097035922608e-05
4.7265625,0.0001270659720620279
4.74609375,9.215088854225433e-05
4.765625,4.983063925477685e-05
4.78515625,5.048942007366629e-05
4.8046875,4.9872358598694826e-05
4.82421875,6.634551711295218e-05
4.84375,5.24634690502934e-05
4.86328125,7.432000641959198e-05
4.8828125,0.00017981716853333052
4.90234375,6.600162330728822e-05
4.921875,5.0384694433567525e-05
4.94140625,5.7278965686491075e-05
4.9609375,5.564364346474534e-05
4.98046875,6.515698565882847e-05
5.0,4.873951695462096e-05
5.01953125,8.685047090469333e-05
5.0390625,0.00010524987957858651
5.05859375,8.716438932522964e-05
5.078125,7.066127617885043e-05
5.09765625,9.29353653744396e-05
5.1171875,6.893248392392544e-05
5.13671875,7.322684907562958e-05
5.15625,0.00010322525358808424
5.17578125,0.00010398022282474442
5.1953125,4.829410344078697e-05
5.21484375,5.7103482880510194e-05
5.234375,5.40339780064846e-05
5.25390625,7.546381369162331e-05
5.2734375,0.00011236410432067572
5.29296875,5.2927384451347e-05
5.3125,8.654538284501515e-05
5.33203125,0.00011428642785551181
5.3515625,7.563370807159215e-05
5.37109375,3.088331504487159e-05
5.390625,9.889184570786179e-05
5.41015625,0.00017507373342981727
5.4296875,0.00013344079805793375
5.44921875,9.724616578872002e-05
5.46875,0.00011109027816082141
5.48828125,8.0880608202284e-05
5.5078125,4.757008051309133e-05
5.52734375,4.645171092075481e-05
5.546875,6.434272883413729e-05
5.56640625,4.94427265841161e-05
5.5859375,4.8398128017859354e-05
5.60546875,5.960207122871111e-05
5.625,3.1025886174140486e-05
5.64453125,3.911769985172124e-05
5.6640625,4.7753376501106884e-05
5.68359375,6.397177943982918e-05
5.703125,9.219025755864449e-05
5.72265625,5.100658118855437e-05
5.7421875,3.2719950340858806e-05
5.76171875,4.6278807400154906e-05
5.78125,3.2578893448906735e-05
5.80078125,6.828943681717412e-05
5.8203125,9.239963746731013e-05
5.83984375,5.0529098265839276e-05
5.859375,4.585398346592416e-05
5.87890625,7.533908769876137e-05
5.8984375,7.658497617828633e-05
5.91796875,4.006722198134529e-05
5.9375,6.981896211456448e-05
5.95703125,6.872810487844126e-05
5.9765625,6.833569634966444e-05
5.99609375,7.439359690759263e-05
6.015625,5.6526603095355354e-05
6.03515625,6.019241362161609e-05
6.0546875,6.510472694331027e-05
6.07421875,5.165644135197738e-05
6.09375,2.5392195455477212e-05
6.11328125,2.523336596014777e-05
6.1328125,2.9929445711023598e-05
6.15234375,2.6828131179709193e-05
6.171875,3.881643140782514e-05
6.19140625,3.8836834133345815e-05
6.2109375,4.6702488056884947e-05
6.23046875,6.08443547905658e-05
6.25,3.145283819143998e-05
6.26953125,4.230070664532463e-05
6.2890625,3.261261049883233e-05
6.30859375,3.149035512097831e-05
6.328125,5.543837762687311e-05
6.34765625,5.449025756335212e-05
6.3671875,4.243984041357816e-05
6.38671875,4.4172136147555886e-05
6.40625,4.783881952085149e-05
6.42578125,3.6725450755770774e-05
6.4453125,5.707127669838315e-05
6.46484375,4.846415633793774e-05
6.484375,2.885977029861808e-05
6.50390625,3.906553828838825e-05
6.5234375,8.105960432232604e-05
6.54296875,9.022935947267636e-05
6.5625,2.3984643334782293e-05
6.58203125,3.1981684059273606e-05
6.6015625,4.356269167564874e-05
6.62109375,3.3956290453392164e-05
6.640625,6.322070121711468e-05
6.66015625,8.230287291282401e-05
6.6796875,4.252195259855144e-05
6.69921875,5.219891991967428e-05
6.71875,3.875329122115171e-05
6.73828125,5.262725993467282e-05
6.7578125,5.1237264011296065e-05
6.77734375,4.543759428147919e-05
6.796875,6.172504944521418e-05
6.81640625,7.015232926660767e-05
6.8359375,7.984067963247535e-05
6.85546875,4.760748602031322e-05
6.875,4.9532150146032807e-05
6.89453125,5.479090746199416e-05
6.9140625,2.1436319041194426e-05
6.93359375,2.8882426758763638e-05
6.953125,5.860991052653226e-05
6.97265625,8.405704302561604e-05
6.9921875,6.868956137646419e-05
7.01171875,3.805441288225258e-05
7.03125,1.1999405210874628e-05
7.05078125,1.8587926117386186e-05
7.0703125,1.896391501282796e-05
7.08984375,2.19820575061936e-05
7.109375,3.729745701696391e-05
7.12890625,4.1168604426334866e-05
7.1484375,2.7804857125721036e-05
7.16796875,5.003150342382562e-05
7.1875,4.324037452161518e-05
7.20703125,3.268886616434055e-05
7.2265625,2.3258708826824608e-05
7.24609375,3.674177354468391e-05
7.265625,2.4123419526595876e-05
7.28515625,3.900301224753431e-05
7.3046875,2.432947553458351e-05
7.32421875,2.34047580263432e-05
7.34375,2.365829804208479e-05
7.36328125,1.508035726820981e-05
7.3828125,2.1868576631946098e-05
7.40234375,2.2561700630409324e-05
7.421875,2.2942062027343184e-05
7.44140625,3.530553328701256e-05
7.4609375,4.488121155763393e-05
7.48046875,4.1168462022097274e-05
7.5,4.4939947732731416e-05
7.51953125,6.21337080907498e-05
7.5390625,4.9764535158238355e-05
7.55859375,4.9722045554287504e-05
7.578125,3.3277634784386466e-05
7.59765625,3.343667038803003e-05
7.6171875,3.459629710611508e-05
7.63671875,2.3941006107872237e-05
7.65625,2.9304945848941954e-05
7.67578125,3.7495881759195e-05
7.6953125,3.156919761025246e-05
7.71484375,2.6501300251658107e-05
7.734375,2.8152124064344692e-05
7.75390625,1.8718193859010353e-05
7.7734375,2.6937087902255973e-05
7.79296875,5.1896612066234744e-05
7.8125,3.589884714877918e-05
7.83203125,2.40050612926233e-05
7.8515625,1.527666434112813e-05
7.87109375,2.3260388615218206e-05
7.890625,1.5352178269140438e-05
7.91015625,1.9681860951124565e-05
7.9296875,2.24444649525616e-05
7.94921875,3.017559553963744e-05
7.96875,2.669823642938694e-05
7.98828125,1.785049603093998e-05
8.0078125,2.2910347460888897e-05
8.02734375,2.6198968371162445e-05
8.046875,2.6713518148765986e-05
8.06640625,1.6287851827013377e-05
8.0859375,2.578100825636435e-05
8.10546875,3.704521064955855e-05
8.125,2.0156259903958186e-05
8.14453125,2.492066104235438e-05
8.1640625,2.9021446884573006e-05
8.18359375,2.6804958899250963e-05
8.203125,1.3559667402089437e-05
8.22265625,2.421021631580041e-05
8.2421875,2.0839756456010463e-05
8.26171875,2.093016252409146e-05
8.28125,2.827484802025157e-05
8.30078125,1.726684815970653e-05
8.3203125,1.550280512225719e-05
8.33984375,2.484127159318051e-05
8.359375,1.784365731981619e-05
8.37890625,2.5188398686708264e-05
8.3984375,2.1788552636734235e-05
8.41796875,1.887309118272727e-05
8.4375,1.1657525948739991e-05
8.45703125,1.285271151703287e-05
8.4765625,1.422676113110182e-05
8.49609375,2.0222152878656285e-05
8.515625,1.7266993557876082e-05
8.53515625,1.438011029195562e-05
8.5546875,2.0170328407933004e-05
8.57421875,1.3316728269134516e-05
8.59375,1.4922306695302591e-05
8.61328125,1.5151308116163412e-05
8.6328125,2.7092523939650028e-05
8.65234375,2.3763572561044308e-05
8.671875,1.2850473200410799e-05
8.69140625,2.0699509912544185e-05
8.7109375,2.7401754020107386e-05
8.73046875,4.419815651866307e-05
8.75,3.0147226288865753e-05
8.76953125,1.9727965146324317e-05
8.7890625,2.1648860664180244e-05
8.80859375,2.2243317783557956e-05
8.828125,1.3110440867385145e-05
8.84765625,8.100007639375559e-06
8.8671875,1.2822185425157774e-05
8.88671875,1.5104794494323927e-05
8.90625,1.960140035258714e-05
8.92578125,1.2312150474775996e-05
8.9453125,2.008458108029162e-05
8.96484375,3.2446119467929806e-05
8.984375,2.708229565936219e-05
9.00390625,2.678916978553617e-05
9.0234375,1.599507975808942e-05
9.04296875,1.0059395669804676e-05
9.0625,1.675683388570954e-05
9.08203125,2.3743470271363354e-05
9.1015625,1.2337444297102582e-05
9.12109375,2.0657705560198048e-05
9.140625,2.6434631472428683e-05
9.16015625,1.6482046770674555e-05
9.1796875,1.6130915032022273e-05
9.19921875,1.9972832707929328e-05
9.21875,1.7604621830605917e-05
9.23828125,1.983168084182953e-05
9.2578125,2.147602727776567e-05
9.27734375,2.626400948712817e-05
9.296875,2.3877313219379095e-05
9.31640625,2.6920485748975426e-05
9.3359375,3.068881545076521e-05
9.35546875,2.0971159028704217e-05
9.375,1.3328841431575512e-05
9.39453125,1.2663134604850814e-05
9.4140625,2.0360652350555558e-05
9.43359375,1.3941438232821467e-05
9.453125,1.622123233819657e-05
9.47265625,2.0222464889442105e-05
9.4921875,2.905543220095732e-05
9.51171875,1.8469283913600958e-05
9.53125,8.561349644003268e-06
9.55078125,1.4293692231317066e-05
9.5703125,1.762983764382536e-05
9.58984375,1.073248996714165e-05
9.609375,1.6369410486309903e-05
9.62890625,1.4284112617062874e-05
9.6484375,1.1645414832868378e-05
9.66796875,1.62043648897029e-05
9.6875,2.237422667864615e-05
9.70703125,1.2135078261568812e-05
9.7265625,2.0978044802213143e-05
9.74609375,3.354066926238273e-05
9.765625,1.518590638987536e-05
9.78515625,1.002741623877495e-05
9.8046875,1.0082139288088865e-05
9.82421875,5.575891068691175e-06
9.84375,6.90294111367613e-06
9.86328125,1.1330553623777937e-05
9.8828125,1.3273459682675747e-05
9.90234375,1.6411268064036364e-05
9.921875,1.076385026517224e-05
9.94140625,1.7007956300528757e-05
9.9609375,1.1468280834767865e-05
9.98046875,7.57073690666536e-06
10.0,6.62400440323891e-06
10.01953125,7.170829473749651e-06
10.0390625,7.530759103543743e-06
10.05859375,6.754031616707408e-06
10.078125,2.0291116953177705e-05
10.09765625,1.0007943362580024e-05
10.1171875,1.4717710273988237e-05
10.13671875,1.7858124224963162e-05
10.15625,1.2772484218642554e-05
10.17578125,1.699083678621953e-05
10.1953125,1.3356910746084653e-05
10.21484375,8.5470034351563e-06
10.234375,2.1130613898148034e-05
10.25390625,1.6504944124889054e-05
10.2734375,1.6979073328095614e-05
10.29296875,1.336708989416652e-05
10.3125,1.1955640221284414e-05
10.33203125,2.49555862949087e-05
10.3515625,2.2978958945425724e-05
10.37109375,1.2139047724507841e-05
10.390625,8.021551595301053e-06
10.41015625,8.889768569287839e-06
10.4296875,9.956586182149233e-06
10.44921875,1.3267202886799797e-05
10.46875,1.998435609745481e-05
10.48828125,1.6158905673951162e-05
10.5078125,1.6471213819625426e-05
10.52734375,1.7691414494166773e-05
10.546875,1.3335624597490331e-05
10.56640625,2.2832525241176298e-05
10.5859375,1.253941174456419e-05
10.60546875,6.0366555135170484e-06
10.625,1.0073888789022689e-05
10.64453125,1.3003310430098349e-05
10.6640625,8.706903693937044e-06
10.68359375,4.826008353415801e-06
10.703125,4.487339517037004e-06
10.72265625,6.384423393411362e-06
10.7421875,1.1404536679266721e-05
10.76171875,7.650813336497865e-06
10.78125,1.2017450961285459e-05
10.80078125,1.6673061858570103e-05
10.8203125,1.6497584573585317e-05
10.83984375,5.827186589655498e-06
10.859375,1.1694147143014668e-05
10.87890625,1.8125437133694354e-05
10.8984375,1.7727387782145186e-05
10.91796875,1.1239571992477446e-05
10.9375,6.455504549590615e-06
10.95703125,1.1423030440786065e-05
10.9765625,1.260867201808395e-05
10.99609375,1.9714425733551956e-05
11.015625,1.2182087737905889e-05
11.03515625,1.0144647108291424e-05
11.0546875,7.326908135227221e-06
11.07421875,1.0449952438905065e-05
11.09375,8.4308206206481e-06
11.11328125,9.179096494464211e-06
11.1328125,1.0180684969890853e-05
11.15234375,8.046320714118939e-06
11.171875,9.055158388733763e-06
11.19140625,8.35243695569755e-06
11.2109375,8.014991833483468e-06
11.23046875,8.824424601030068e-06
11.25,1.4742384232227509e-05
11.26953125,2.0344949430715074e-05
11.2890625,1.621130642070496e-05
11.30859375,1.2622290819099241e-05
11.328125,1.1512579263258851e-05
11.34765625,6.939150006345562e-06
11.3671875,9.158772062489901e-06
11.38671875,1.1144703591574404e-05
11.40625,5.14186196845512e-06
11.42578125,3.817747120744568e-06
11.4453125,9.78852375475594e-06
11.46484375,2.3539630442826334e-05
11.484375,1.5372081931953116e-05
11.50390625,1.0044802120411303e-05
11.5234375,1.3460062255521308e-05
11.54296875,1.1933466216385175e-05
11.5625,1.0973441892475046e-05
11.58203125,1.2098675595047503e-05
11.6015625,8.538591574355693e-06
11.62109375,8.935316615939931e-06
11.640625,7.154700127192584e-06
11.66015625,1.1626972092656376e-05
11.6796875,6.238019587654064e-06
11.69921875,5.987832844180507e-06
11.71875,7.3564915917416225e-06
11.73828125,7.949912736463598e-06
11.7578125,7.81226213558481e-06
11.77734375,1.1743410667672924e-05
11.796875,1.5838012422325968e-05
11.81640625,1.677798460904524e-05
11.8359375,1.2358345807639316e-05
11.85546875,7.3769049402764506e-06
11.875,3.3403134287228825e-06
11.89453125,4.531318680171166e-06
11.9140625,6.256039244795076e-06
11.93359375,1.1908417656161834e-05
11.953125,1.430066165240722e-05
11.97265625,2.1616870707212163e-05
11.9921875,1.8596318865661556e-05
12.01171875,1.0610651952802039e-05
12.03125,8.287016025308056e-06
12.05078125,1.0024087591729615e-05
12.0703125,6.102876413517252e-06
12.08984375,3.7795624977412224e-06
12.109375,8.319622762246727e-06
12.12890625,9.375999427127972e-06
12.1484375,8.40081883851919e-06
12.16796875,9.519903673799166e-06
12.1875,8.489030354426678e-06
12.20703125,1.0110449331077012e-05
12.2265625,1.7400353741612262e-05
12.24609375,7.663676079417586e-06
12.265625,3.956489259981903e-06
12.28515625,5.070700280208515e-06
12.3046875,5.664566837806516e-06
12.32421875,6.589132126622312e-06
12.34375,9.112556541549752e-06
12.36328125,7.73396701498676e-06
12.3828125,1.0186154069940854e-05
12.40234375,7.392129830570911e-06
12.421875,5.8642168493631935e-06
12.44140625,8.378013011984572e-06
12.4609375,1.4092872144753223e-05
12.48046875,9.753945406989019e-06
12.5,9.2173224910615e-06
12.51953125,1.1939956261658175e-05
12.5390625,8.547017893126877e-06
12.55859375,5.741782905727881e-06
12.578125,6.747415476417875e-06
12.59765625,7.391350394348352e-06
12.6171875,6.788965347976502e-06
12.63671875,8.028478369717509e-06
12.65625,7.558071419640161e-06
12.67578125,5.6192384884671406e-06
12.6953125,9.780799203826031e-06
12.71484375,9.453035403107603e-06
12.734375,9.93686808247246e-06
12.75390625,4.383836302396868e-06
12.7734375,4.444921802663328e-06
12.79296875,6.586377835584471e-06
12.8125,7.456255434313507e-06
12.83203125,1.3635234162712767e-05
12.8515625,8.536802657990326e-06
12.87109375,7.755577496022444e-06
12.890625,1.3654439698808628e-05
12.91015625,1.2408858648543344e-05
12.9296875,8.367636565182232e-06
12.94921875,7.334367547894374e-06
12.96875,5.9153339570368495e-06
12.98828125,3.99942997347222e-06
13.0078125,5.3344202021450674e-06
13.02734375,6.2282460755119386e-06
13.046875,8.323827866135565e-06
13.06640625,1.1645773192184195e-05
13.0859375,9.795906757745444e-06
13.10546875,8.72679419084827e-06
13.125,1.4474186356977392e-05
13.14453125,1.2173895223733092e-05
13.1640625,6.3563445328933375e-06
13.18359375,4.290916156638796e-06
13.203125,5.039076655738889e-06
13.22265625,7.319777799117751e-06
13.2421875,5.145943894340067e-06
13.26171875,6.350850126662971e-06
13.28125,7.322743912181442e-06
13.30078125,8.231861207193144e-06
13.3203125,6.762649348299013e-06
13.33984375,3.85166383095444e-06
13.359375,7.9709938700055e-06
13.37890625,9.61404997910574e-06
13.3984375,5.665417939802451e-06
13.41796875,9.540997401132717e-06
13.4375,6.686052485616898e-06
13.45703125,5.9009677513242115e-06
13.4765625,7.260663968091303e-06
13.49609375,5.78353988121476e-06
13.515625,3.0881602920978318e-06
13.53515625,5.700897672755629e-06
13.5546875,5.823236415286751e-06
13.57421875,4.968322485149799e-06
13.59375,3.6352663721004265e-06
13.61328125,6.177986978358358e-06
13.6328125,3.976915560684926e-06
13.65234375,4.117330221996731e-06
13.671875,3.0921556104967907e-06
13.69140625,4.112046944002447e-06
13.7109375,6.053762121585383e-06
13.73046875,1.1882675746226085e-05
13.75,8.047572036973758e-06
13.76953125,4.6288336016806256e-06
13.7890625,5.119202911149974e-06
13.80859375,4.466623710383237e-06
13.828125,3.4549464326953234e-06
13.84765625,3.868950778457802e-06
13.8671875,5.766869819849553e-06
13.88671875,8.002356279975571e-06
13.90625,6.840101422261947e-06
13.92578125,6.457532520091714e-06
13.9453125,6.4316845198258165e-06
13.96484375,1.0177404005442896e-05
13.984375,1.0954238458381839e-05
14.00390625,6.902025403126401e-06
14.0234375,5.036057027440718e-06
14.04296875,2.806402604645265e-06
14.0625,7.875721929464194e-06
14.08203125,7.461811964717217e-06
14.1015625,6.123185987979066e-06
14.12109375,4.3157970454454e-06
14.140625,5.945737950778266e-06
14.16015625,7.085789859488251e-06
14.1796875,6.1981882886584005e-06
14.19921875,4.3781748456934066e-06
14.21875,4.044485361543825e-06
14.23828125,6.88825646480558e-06
14.2578125,6.5703825052569764e-06
14.27734375,4.132709639800264e-06
14.296875,2.3204153586023474e-06
14.31640625,3.87760818432697e-06
14.3359375,7.512332502392367e-06
14.35546875,5.946221749403988e-06
14.375,6.405905817668309e-06
14.39453125,6.285279228580435e-06
14.4140625,7.0629594338588614e-06
14.43359375,5.669043105710092e-06
14.453125,5.9853341853754905e-06
14.47265625,7.5996186592028035e-06
14.4921875,8.934695074904493e-06
14.51171875,1.05458506630335e-05
14.53125,6.87298340009267e-06
14.55078125,7.204314419408487e-06
14.5703125,7.487669465089952e-06
14.58984375,3.128145123362051e-06
14.609375,3.0234924088702937e-06
14.62890625,4.063249643512421e-06
14.6484375,4.1896782931683374e-06
14.66796875,4.1301097395572345e-06
14.6875,6.01851019301578e-06
14.70703125,3.3574802307398165e-06
14.7265625,2.915256137091797e-06
14.74609375,3.852950574783905e-06
14.765625,5.147048721361488e-06
14.78515625,6.927658773042488e-06
14.8046875,1.1129133566756698e-05
14.82421875,5.546979070058295e-06
14.84375,4.216073487394423e-06
14.86328125,3.5075945545463744e-06
14.8828125,5.60606074074572e-06
14.90234375,4.671403941405584e-06
14.921875,5.989197678245048e-06
14.94140625,6.68498925201933e-06
14.9609375,9.015097039790379e-06
14.98046875,9.670454478867655e-06
15.0,7.522379179548327e-06
15.01953125,8.060988496284112e-06
15.0390625,1.0285914805551671e-05
15.05859375,6.065139476898006e-06
15.078125,6.952953481116163e-06
15.09765625,3.8095983589076277e-06
15.1171875,3.6018722986204384e-06
15.13671875,3.7131243800293395e-06
15.15625,5.743876659486342e-06
15.17578125,7.70855819964067e-06
15.1953125,6.509085632205942e-06
15.21484375,5.459586822013912e-06
15.234375,5.8578123055666076e-06
15.25390625,6.952231402617488e-06
15.2734375,1.1101405362601837e-05
15.29296875,5.763557795243288e-06
15.3125,4.514539302351875e-06
15.33203125,2.441421163282875e-06
15.3515625,2.9333156878688027e-06
15.37109375,3.745576429097349e-06
15.390625,5.340356768512582e-06
15.41015625,7.62689526481316e-06
15.4296875,1.7339320155060416e-05
15.44921875,9.508171518319248e-06
15.46875,3.71562757916405e-06
15.48828125,3.4774983333011964e-06
15.5078125,2.220531517062434e-06
15.52734375,4.936316639982394e-06
15.546875,4.7282580094720995e-06
15.56640625,3.587185467166523e-06
15.5859375,5.1744874785189736e-06
15.60546875,7.112849440227065e-06
15.625,7.824564283149963e-06
15.64453125,4.657159584113837e-06
15.6640625,2.672493438899777e-06
15.68359375,4.23016555195489e-06
15.703125,3.979075783747464e-06
15.72265625,3.3709409692268274e-06
15.7421875,2.106932014886466e-06
15.76171875,3.457712629677898e-06
15.78125,3.316541282395348e-06
15.80078125,8.462905497876102e-06
15.8203125,9.628919819361818e-06
15.83984375,6.8381234276311185e-06
15.859375,5.021221965917914e-06
15.87890625,4.425023004731784e-06
15.8984375,5.418459203507694e-06
15.91796875,5.636736073736444e-06
15.9375,4.788067073136173e-06
15.95703125,4.02767791927084e-06
15.9765625,3.021204908955861e-06
15.99609375,3.811388051340193e-06
16.015625,4.256879224917633e-06
16.03515625,2.926858052285359e-06
16.0546875,2.3059691404001124e-06
16.07421875,5.922355511254304e-06
16.09375,4.480568695893841e-06
16.11328125,4.4771694176889194e-06
16.1328125,3.934889700820059e-06
16.15234375,1.9671233909148063e-06
16.171875,3.1051565831767276e-06
16.19140625,7.798872203108502e-06
16.2109375,4.930404265370981e-06
16.23046875,5.7851727053416606e-06
16.25,3.177625126269389e-06
16.26953125,3.742131076745831e-06
16.2890625,3.9402272245736984e-06
16.30859375,3.292529356015668e-06
16.328125,6.9256852822384095e-06
16.34765625,6.015335502340134e-06
16.3671875,4.743999554519092e-06
16.38671875,4.644158506796854e-06
16.40625,1.791872899523569e-06
16.42578125,1.414688285335583e-06
16.4453125,3.2668409008644513e-06
16.46484375,4.540315409368456e-06
16.484375,6.909894847020596e-06
16.50390625,3.3678789350509773e-06
16.5234375,3.4409562730170117e-06
16.54296875,6.096236435726258e-06
16.5625,6.751430254335509e-06
16.58203125,5.188642741058133e-06
16.6015625,2.4912836948272434e-06
16.62109375,3.2979487229314624e-06
16.640625,3.555211366373313e-06
16.66015625,3.666176798176291e-06
16.6796875,3.963539348417287e-06
16.69921875,5.0179080832103255e-06
16.71875,2.5311265228955845e-06
16.73828125,5.714703652100621e-06
16.7578125,1.124690077874407e-05
16.77734375,8.146771173945407e-06
16.796875,5.182852135360454e-06
16.81640625,3.2487840937792177e-06
16.8359375,3.673142541813883e-06
16.85546875,6.472586673321716e-06
16.875,4.5200654019698725e-06
16.89453125,2.740728100778318e-06
16.9140625,1.9047051314368003e-06
16.93359375,3.2839409960020503e-06
16.953125,3.4796395955302505e-06
16.97265625,2.148370129017292e-06
16.9921875,1.9564720503008126e-06
17.01171875,3.5955534481306028e-06
17.03125,4.283447541556077e-06
17.05078125,3.7452115407580213e-06
17.0703125,4.360257856881936e-06
17.08984375,3.6106306561762434e-06
17.109375,4.50058407679952e-06
17.12890625,4.5259254356068375e-06
17.1484375,4.077355766672914e-06
17.16796875,2.7062761523478795e-06
17.1875,1.905172617686009e-06
17.20703125,2.80038692030539e-06
17.2265625,4.914608121659111e-06
17.24609375,6.945649824310183e-06
17.265625,4.894984141290434e-06
17.28515625,2.509391812516643e-06
17.3046875,4.202574928809842e-06
17.32421875,5.0976887776651705e-06
17.34375,3.617492503997956e-06
17.36328125,4.410549341682695e-06
17.3828125,8.267440086391036e-06
17.40234375,9.869733311612754e-06
17.421875,5.0036540305599645e-06
17.44140625,2.9983229942560538e-06
17.4609375,3.5017850393722076e-06
17.48046875,1.923301821011459e-06
17.5,1.4173709323868279e-06
17.51953125,3.7604512939252057e-06
17.5390625,3.273935041093387e-06
17.55859375,4.727014598043188e-06
17.578125,5.011775899420437e-06
17.59765625,7.593944423120114e-06
17.6171875,6.120545636330484e-06
17.63671875,5.277843033624597e-06
17.65625,4.7724773528667405e-06
17.67578125,3.2908217686504676e-06
17.6953125,1.3263348471329264e-06
17.71484375,1.5619830043423085e-06
17.734375,2.214341586933935e-06
17.75390625,4.592272587493813e-06
17.7734375,3.953645842153947e-06
17.79296875,3.5063536974415033e-06
17.8125,3.843004327923929e-06
17.83203125,2.4197858891655734e-06
17.8515625,3.3083271206180764e-06
17.87109375,7.635361391342931e-06
17.890625,8.66270108363841e-06
17.91015625,6.743979683421255e-06
17.9296875,3.818831731208887e-06
17.94921875,3.6648730717965384e-06
17.96875,2.5311039752342956e-06
17.98828125,2.631658307171088e-06
18.0078125,4.73899723067156e-06
18.02734375,9.116874698006516e-06
18.046875,3.9836585386556575e-06
18.06640625,3.385754558377345e-06
18.0859375,6.048772717141213e-06
18.10546875,4.489503103274269e-06
18.125,2.2096515321379848e-06
18.14453125,2.514250806070461e-06
18.1640625,1.7067164375583537e-06
18.18359375,1.8324183110726397e-06
18.203125,2.998068582780463e-06
18.22265625,6.622822706780343e-06
18.2421875,1.1928762550413997e-05
18.26171875,7.034118436276714e-06
18.28125,4.402404759080706e-06
18.30078125,4.7561692760941615e-06
18.3203125,3.1174773307939146e-06
18.33984375,3.2639846153638678e-06
18.359375,5.477714353393594e-06
18.37890625,3.3742900837717514e-06
18.3984375,5.967185900616956e-06
18.41796875,5.242207116591416e-06
18.4375,1.554647714873876e-06
18.45703125,1.413281752209637e-06
18.4765625,1.786038492098771e-06
18.49609375,2.722654120450292e-06
18.515625,6.618474401814773e-06
18.53515625,5.770397002836327e-06
18.5546875,2.3368824396286543e-06
18.57421875,2.4802617647838443e-06
18.59375,3.2685967604576265e-06
18.61328125,3.314945958801315e-06
18.6328125,3.1362438379750114e-06
18.65234375,3.6921709559250584e-06
18.671875,4.124714212000063e-06
18.69140625,4.989177419589864e-06
18.7109375,6.2155225619993515e-06
18.73046875,2.3910673207264154e-06
18.75,2.866550284555408e-06
18.76953125,2.7483697001220786e-06
18.7890625,3.2423157591290416e-06
18.80859375,5.368621102966416e-06
18.828125,3.532748688091354e-06
18.84765625,4.1159149843137435e-06
18.8671875,3.973643282677554e-06
18.88671875,1.970581824184865e-06
18.90625,2.8745476933513885e-06
18.92578125,3.1416487519741947e-06
18.9453125,2.8901572885797648e-06
18.96484375,2.8718568521762398e-06
18.984375,2.6593334705532868e-06
19.00390625,3.4170890682766643e-06
19.0234375,2.6733424239548972e-06
19.04296875,2.9114388733588845e-06
19.0625,3.566115249321051e-06
19.08203125,2.7155547319070436e-06
19.1015625,2.362083047580969e-06
19.12109375,1.9843560376604766e-06
19.140625,2.5708766251350836e-06
19.16015625,2.334410295646217e-06
19.1796875,1.5222720310026687e-06
19.19921875,2.0103352258735665e-06
19.21875,3.005202624644942e-06
19.23828125,2.390129049928981e-06
19.2578125,1.7882511426918856e-06
19.27734375,2.082920439561606e-06
19.296875,1.6939737517328148e-06
19.31640625,2.4861674621608278e-06
19.3359375,2.6157367629555768e-06
19.35546875,2.915826698043763e-06
19.375,2.074302388697112e-06
19.39453125,1.8700084081196151e-06
19.4140625,2.48031033261837e-06
19.43359375,2.735664906233126e-06
19.453125,3.189900361493109e-06
19.47265625,3.1598797882529435e-06
19.4921875,2.7646477898505356e-06
19.51171875,4.026003608874996e-06
19.53125,1.5335671535885636e-06
19.55078125,2.0678044632712844e-06
19.5703125,3.4291602008922177e-06
19.58984375,3.6552833877723403e-06
19.609375,2.5756824355842987e-06
19.62890625,3.0855989535063187e-06
19.6484375,2.792721987126609e-06
19.66796875,2.793177809912882e-06
19.6875,5.853111719103725e-06
19.70703125,3.877841194119708e-06
19.7265625,3.270596012629898e-06
19.74609375,4.545092244084249e-06
19.765625,2.758405327480599e-06
19.78515625,2.350806682264496e-06
19.8046875,3.6241781417688723e-06
19.82421875,3.075194557610633e-06
19.84375,4.729026443226084e-06
19.86328125,3.151412463046809e-06
19.8828125,4.226498647965934e-06
19.90234375,4.0199579106423835e-06
19.921875,4.816800641269329e-06
19.94140625,6.467552864814584e-06
19.9609375,5.324493670699724e-06
19.98046875,4.762659873476366e-06
20.0,2.7137172744128605e-06
20.01953125,3.202740460353075e-06
20.0390625,2.3613928842455595e-06
20.05859375,2.221477076578046e-06
20.078125,2.2633907860268717e-06
20.09765625,3.470926452321968e-06
20.1171875,4.4104204574523284e-06
20.13671875,1.5470954245650372e-06
20.15625,2.3621336318116028e-06
20.17578125,4.492671450886718e-06
20.1953125,2.296082150737163e-06
20.21484375,1.4741194287498596e-06
20.234375,2.8070829911181315e-06
20.25390625,3.394481418520193e-06
20.2734375,2.9310164319340173e-06
20.29296875,2.8835677195944106e-06
20.3125,3.514596252089566e-06
20.33203125,3.969404901985879e-06
20.3515625,5.5547850978185195e-06
20.37109375,2.635027086443254e-06
20.390625,1.9099189934240076e-06
20.41015625,3.508082106179701e-06
20.4296875,2.955768879448745e-06
20.44921875,2.8404604910308927e-06
20.46875,2.781196552131771e-06
20.48828125,4.2518208892937396e-06
20.5078125,3.3584196744866813e-06
20.52734375,2.9057371768956087e-06
20.546875,4.356902300717393e-06
20.56640625,4.777198974825284e-06
20.5859375,4.579742033924907e-06
20.60546875,3.0438462525406167e-06
20.625,1.929624186383224e-06
20.64453125,1.6602149792797644e-06
20.6640625,1.4723414630599016e-06
20.68359375,2.2058312745632505e-06
20.703125,2.2789062414856726e-06
20.72265625,3.382082168744868e-06
20.7421875,1.6822831085668187e-06
20.76171875,2.0632402883068796e-06
20.78125,1.7664215673137623e-06
20.80078125,1.945722178145095e-06
20.8203125,2.1687298820576138e-06
20.83984375,2.845633891602072e-06
20.859375,2.3846618275707405e-06
20.87890625,3.4692080058721643e-06
20.8984375,2.885167685503351e-06
20.91796875,1.006204318965785e-06
20.9375,1.0925177891730139e-06
20.95703125,1.578609540364518e-06
20.9765625,1.856628286275626e-06
20.99609375,2.0147496772052594e-06
21.015625,1.6894295098172234e-06
21.03515625,2.0935777886538904e-06
21.0546875,2.319547736292996e-06
21.07421875,3.163408726788016e-06
21.09375,3.465709628841785e-06
21.11328125,1.7983771550537708e-06
21.1328125,1.9545641364686695e-06
21.15234375,2.1056255360354273e-06
21.171875,1.686316120370486e-06
21.19140625,1.3124616232336224e-06
21.2109375,1.285562463419026e-06
21.23046875,1.6071539718227155e-06
21.25,1.275511210451186e-06
21.26953125,2.3283299259764852e-06
21.2890625,2.957592560241849e-06
21.30859375,2.462930331756397e-06
21.328125,3.2839350039130948e-06
21.34765625,3.5416328592719352e-06
21.3671875,2.502108718357418e-06
21.38671875,3.997368065667645e-06
21.40625,4.053580608831483e-06
21.42578125,4.0603663890408914e-06
21.4453125,4.435510267959698e-06
21.46484375,2.016986327731421e-06
21.484375,1.8420880320208568e-06
21.50390625,3.5117359678261027e-06
21.5234375,2.7167594174483507e-06
21.54296875,1.390549303916134e-06
21.5625,1.483506403410433e-06
21.58203125,1.5356745486772778e-06
21.6015625,1.1575051486898308e-06
21.62109375,2.5971528478833783e-06
21.640625,2.6035154464390316e-06
21.66015625,2.219293614944207e-06
21.6796875,3.3008832514612348e-06
21.69921875,4.472269008312949e-06
21.71875,2.8944586976590924e-06
21.73828125,3.785408086430797e-06
21.7578125,2.5899672497153615e-06
21.77734375,3.883055384376994e-06
21.796875,3.2626317327240436e-06
21.81640625,1.036877580416057e-06
21.8359375,3.0810160491689482e-06
21.85546875,3.546302987054026e-06
21.875,2.4964235700365305e-06
21.89453125,1.134110736072093e-06
21.9140625,1.1947433679981206e-06
21.93359375,2.0707416077312878e-06
21.953125,2.8365267330590985e-06
21.97265625,1.6345487436137254e-06
21.9921875,1.091448155710566e-06
22.01171875,1.3551194377513994e-06
22.03125,1.8315459778057274e-06
22.05078125,1.3159667388141467e-06
22.0703125,9.208019584889277e-07
22.08984375,1.8877818257716286e-06
22.109375,4.076345164029129e-06
22.12890625,2.954993557763584e-06
22.1484375,2.0232263172886646e-06
22.16796875,2.507892480244385e-06
22.1875,2.475548378052149e-06
22.20703125,3.7888104442164917e-06
22.2265625,3.302306750098075e-06
22.24609375,3.087087782207555e-06
22.265625,3.07162203337554e-06
22.28515625,3.903397559647017e-06
22.3046875,2.728995917271755e-06
22.32421875,1.3486178898796758e-06
22.34375,9.989086039072177e-07
22.36328125,2.0707642562780022e-06
22.3828125,3.8571951595571105e-06
22.40234375,3.1367106161962007e-06
22.421875,3.981518423916547e-06
22.44140625,2.974725430288656e-06
22.4609375,2.890145206707279e-06
22.48046875,2.5445935180859744e-06
22.5,2.7519952620265054e-06
22.51953125,4.649421802893428e-06
22.5390625,3.965703568028777e-06
22.55859375,1.6845137410648038e-06
22.578125,1.122950765277567e-06
22.59765625,1.0166393800768651e-06
22.6171875,2.7693453802573013e-06
22.63671875,2.4454363770549954e-06
22.65625,1.919788260877031e-06
22.67578125,2.205683010479211e-06
22.6953125,2.9042765578868967e-06
22.71484375,1.989665701193424e-06
22.734375,1.2700362338980779e-06
22.75390625,1.3445382320455136e-06
22.7734375,1.6397951887673122e-06
22.79296875,1.8810018017525017e-06
22.8125,3.6304525792409235e-06
22.83203125,3.4298303142015153e-06
22.8515625,1.4265336354047834e-06
22.87109375,1.4333116056589744e-06
22.890625,2.9167755629521043e-06
22.91015625,1.4612890493828213e-06
22.9296875,2.3828463189811377e-06
22.94921875,2.5986823341121724e-06
22.96875,1.3381763463466975e-06
22.98828125,1.4260389156030873e-06
23.0078125,1.9022138034392918e-06
23.02734375,2.360777187636313e-06
23.046875,1.829262514477004e-06
23.06640625,8.449169962601816e-07
23.0859375,8.545929525894527e-07
23.10546875,1.4059832788785179e-06
23.125,2.4455003983863814e-06
23.14453125,2.260109809160116e-06
23.1640625,2.1986597242592825e-06
23.18359375,1.8991565446884172e-06
23.203125,1.5039859392359904e-06
23.22265625,6.103809706973278e-07
23.2421875,4.043156108259883e-07
23.26171875,1.3695995229406468e-06
23.28125,2.4888832652388567e-06
23.30078125,2.109781748249727e-06
23.3203125,3.225607461367188e-06
23.33984375,1.4974449398449805e-06
23.359375,1.3471874467279505e-06
23.37890625,2.4357010457548204e-06
23.3984375,1.5350580409034464e-06
23.41796875,1.1118393940086351e-06
23.4375,1.7441759896317314e-06
23.45703125,2.219515556391113e-06
23.4765625,2.405587855600194e-06
23.49609375,3.2918894593582113e-06
23.515625,3.598744969113925e-06
23.53515625,2.1190728592414777e-06
23.5546875,1.3007076321635526e-06
23.57421875,1.31886570469156e-06
23.59375,2.644973235915601e-06
23.61328125,2.576251472891147e-06
23.6328125,1.9925410555326198e-06
23.65234375,2.330057001167401e-06
23.671875,1.8443498855344758e-06
23.69140625,1.8505487017428278e-06
23.7109375,1.4787334359139174e-06
23.73046875,1.6472011399883933e-06
23.75,1.6552246760972671e-06
23.76953125,2.2019205416982435e-06
23.7890625,1.3013234670082442e-06
23.80859375,1.153041962108071e-06
23.828125,1.2683866413925474e-06
23.84765625,1.1407504210835179e-06
23.8671875,1.2540572154470023e-06
23.88671875,9.617666571883798e-07
23.90625,6.460650817484925e-07
23.92578125,1.2521680241766668e-06
23.9453125,2.942852012658037e-06
23.96484375,3.333011885839417e-06
23.984375,2.0225695870924107e-06
24.00390625,1.998022183549344e-06
24.0234375,2.0147335373160745e-06
24.04296875,1.5594627150717556e-06
24.0625,1.7173417331535676e-06
24.08203125,1.3758229042380248e-06
24.1015625,1.7760862866071965e-06
24.12109375,1.8585656239683698e-06
24.140625,1.1095388876426603e-06
24.16015625,1.592998089715384e-06
24.1796875,1.3971300441305929e-06
24.19921875,1.0031594038704487e-06
24.21875,1.5902160625715777e-06
24.23828125,3.1318133770296673e-06
24.2578125,3.185315128093469e-06
24.27734375,1.290805626047518e-06
24.296875,9.07059329404281e-07
24.31640625,1.7150620373772487e-06
24.3359375,2.4625855604908637e-06
24.35546875,2.1960467460457552e-06
24.375,2.9225929294389844e-06
24.39453125,3.2687975585123645e-06
24.4140625,1.1309263550819403e-06
24.43359375,8.580361805989304e-07
24.453125,1.1004437893546946e-06
24.47265625,1.272390890584239e-06
24.4921875,3.0448741165322115e-06
24.51171875,2.186001611336003e-06
24.53125,2.3766580052431015e-06
24.55078125,2.8957933608788178e-06
24.5703125,2.2913356700310247e-06
24.58984375,9.525281764862303e-07
24.609375,9.660792923825002e-07
24.62890625,1.264621511333298e-06
24.6484375,7.766974836185204e-07
24.66796875,1.0328651899630038e-06
24.6875,8.952200327734009e-07
24.70703125,1.284086783002614e-06
24.7265625,2.319480805994693e-06
24.74609375,3.4424708532539783e-06
24.765625,2.1187181753878336e-06
24.78515625,2.8040142569915806e-06
24.8046875,2.330264278830861e-06
24.82421875,2.049978402162576e-06
24.84375,1.216953900531517e-06
24.86328125,1.1134293289838276e-06
24.8828125,1.3807984814289587e-06
24.90234375,8.14922968092765e-07
24.921875,1.439739405840062e-06
24.94140625,1.852496008649122e-06
24.9609375,1.7237291708106616e-06
24.98046875,1.2187628406049115e-06
25.0,1.965628674661269e-06
25.01953125,2.700651764317513e-06
25.0390625,2.457559103446403e-06
25.05859375,1.3236201662867948e-06
25.078125,1.3497191446834596e-06
25.09765625,1.89261234279256e-06
25.1171875,2.401721067351388e-06
25.13671875,1.3414078852340482e-06
25.15625,1.4723743897272373e-06
25.17578125,1.5151126432753987e-06
25.1953125,1.4914867851755326e-06
25.21484375,2.7358065593738336e-06
25.234375,1.3886431074591316e-06
25.25390625,1.478957205461167e-06
25.2734375,1.4247405017450002e-06
25.29296875,2.7340714998742607e-06
25.3125,2.952335529028993e-06
25.33203125,1.5771540222420708e-06
25.3515625,1.3403751335784248e-06
25.37109375,1.7097000207642825e-06
25.390625,1.6982879319582902e-06
25.41015625,6.318331024016804e-07
25.4296875,9.840774776795222e-07
25.44921875,1.4490511541716126e-06
25.46875,1.845232022145527e-06
25.48828125,1.3445012073402026e-06
25.5078125,9.235460945926516e-07
25.52734375,1.0590617804892534e-06
25.546875,1.5560859003710183e-06
25.56640625,1.1258141973064299e-06
25.5859375,1.251404885289188e-06
25.60546875,1.641998233332894e-06
25.625,2.1466337703128307e-06
25.64453125,1.230666434161344e-06
25.6640625,1.7359360744438463e-06
25.68359375,1.9313051904610104e-06
25.703125,1.2949530365000116e-06
25.72265625,1.0745675626663135e-06
25.7421875,1.1486925446248903e-06
25.76171875,1.2887779768048596e-06
25.78125,2.0210524730310724e-06
25.80078125,1.9727832913679596e-06
25.8203125,2.802308551576706e-06
25.83984375,2.7080655041088647e-06
25.859375,1.0975577785701201e-06
25.87890625,1.2663155450880146e-06
25.8984375,1.2259093128076136e-06
25.91796875,2.2507100744336705e-06
25.9375,2.4877201097799805e-06
25.95703125,1.362470105315769e-06
25.9765625,2.9873987496789816e-06
25.99609375,2.3973290440670857e-06
26.015625,1.623956276399583e-06
26.03515625,1.1803331003578358e-06
26.0546875,1.4745229378273046e-06
26.07421875,1.507741660271861e-06
26.09375,7.34215640944736e-07
26.11328125,4.979549719886505e-07
26.1328125,7.433276393482775e-07
26.15234375,5.244139297938769e-07
26.171875,6.999077068008166e-07
26.19140625,1.6529960551515965e-06
26.2109375,1.6390916465589197e-06
26.23046875,2.173230732238122e-06
26.25,1.7592997147060024e-06
26.26953125,1.9008615784370432e-06
26.2890625,9.638627836607359e-07
26.30859375,1.2617615280293918e-06
26.328125,1.500004136809054e-06
26.34765625,1.5370939069705043e-06
26.3671875,1.231148700587783e-06
26.38671875,1.5840658465855274e-06
26.40625,1.5873366671235844e-06
26.42578125,1.7220788817407963e-06
26.4453125,1.0739173607791128e-06
26.46484375,1.5223334186086685e-06
26.484375,1.7156312660562039e-06
26.50390625,1.457753205485099e-06
26.5234375,1.5358075274658894e-06
26.54296875,1.3991147968003883e-06
26.5625,1.346798416900929e-06
26.58203125,7.868038589115259e-07
26.6015625,1.3834673362722938e-06
26.62109375,1.8692231995871868e-06
26.640625,4.007738263353319e-06
26.66015625,3.94814939617329e-06
26.6796875,1.6029822259291557e-06
26.69921875,8.227934010253456e-07
26.71875,5.219073479069227e-07
26.73828125,2.0678234575960996e-06
26.7578125,2.2939579554432905e-06
26.77734375,2.0032140391069493e-06
26.796875,7.723540271844829e-07
26.81640625,7.890064687125998e-07
26.8359375,1.273573795189647e-06
26.85546875,1.6703745615296297e-06
26.875,2.107714664047017e-06
26.89453125,1.4211644414359574e-06
26.9140625,6.571634277507448e-07
26.93359375,1.4298513651146448e-06
26.953125,1.950066012521613e-06
26.97265625,2.0883270146086884e-06
26.9921875,1.107454771447351e-06
27.01171875,7.597257793080664e-07
27.03125,1.4620624502973919e-06
27.05078125,1.976834920620163e-06
27.0703125,2.3362492059341688e-06
27.08984375,2.2151407154887242e-06
27.109375,9.120966094311997e-07
27.12890625,1.046498858710833e-06
27.1484375,1.387571804944894e-06
27.16796875,1.268323016877036e-06
27.1875,9.62946063498833e-07
27.20703125,6.909233036086828e-07
27.2265625,1.6403909826109148e-06
27.24609375,1.4459809648571872e-06
27.265625,1.4916589071181445e-06
27.28515625,8.164655458642851e-07
27.3046875,8.756193261167149e-07
27.32421875,2.3271331713243444e-06
27.34375,1.638765791908482e-06
27.36328125,1.508698776278633e-06
27.3828125,1.1123544063655643e-06
27.40234375,1.143019002150647e-06
27.421875,1.0710207766644954e-06
27.44140625,7.1342366144351e-07
27.4609375,1.120312226037135e-06
27.48046875,2.0324199737130685e-06
27.5,1.7144986451546137e-06
27.51953125,7.446513115551634e-07
27.5390625,8.286789171504558e-07
27.55859375,1.3784719380971274e-06
27.578125,1.1395976658207128e-06
27.59765625,1.0389830159459556e-06
27.6171875,9.183761113447673e-07
27.63671875,1.3213350954730572e-06
27.65625,1.8078880281580988e-06
27.67578125,2.3928011359766677e-06
27.6953125,2.535199919145713e-06
27.71484375,1.3692122697438477e-06
27.734375,1.8218606881227228e-06
27.75390625,1.394676510848048e-06
27.7734375,1.0311196595273648e-06
27.79296875,9.020334914336683e-07
27.8125,1.4225999360493417e-06
27.83203125,1.161149865815089e-06
27.8515625,1.849505162900456e-06
27.87109375,1.0821339507964618e-06
27.890625,9.584677465221625e-07
27.91015625,2.1589946020524437e-06
27.9296875,1.2832223223749854e-06
27.94921875,9.393279400730739e-07
27.96875,1.228119999452769e-06
27.98828125,1.1803311084724357e-06
28.0078125,6.440810765238586e-07
28.02734375,7.272257239374674e-07
28.046875,7.286936061649856e-07
28.06640625,7.870906776406587e-07
28.0859375,9.130544288325055e-07
28.10546875,9.040657698968519e-07
28.125,1.0064308749322834e-06
28.14453125,2.0099092372728424e-06
28.1640625,1.7850880011177044e-06
28.18359375,1.2396573615432933e-06
28.203125,9.164268737855667e-07
28.22265625,8.377593793623759e-07
28.2421875,1.765778230321464e-06
28.26171875,2.0753250108264947e-06
28.28125,1.5830611971263963e-06
28.30078125,1.4967873190269082e-06
28.3203125,4.737521265232915e-07
28.33984375,4.5980614441247437e-07
28.359375,8.173069216326145e-07
28.37890625,1.046428284482929e-06
28.3984375,6.775898540268724e-07
28.41796875,6.744699743239815e-07
28.4375,5.836242888269421e-07
28.45703125,9.238726347475531e-07
28.4765625,9.466038152115609e-07
28.49609375,4.1410318124991594e-07
28.515625,2.691759001888089e-07
28.53515625,1.0409380613090253e-06
28.5546875,1.6983180693964818e-06
28.57421875,1.5524766522465827e-06
28.59375,1.554913353031916e-06
28.61328125,1.2965711269346751e-06
28.6328125,8.853791651435191e-07
28.65234375,9.73832657677233e-07
28.671875,1.5164596719108774e-06
28.69140625,2.0821828381762366e-06
28.7109375,1.4590208171883299e-06
28.73046875,7.718275468278946e-07
28.75,1.0823049442524954e-06
28.76953125,9.662183113156923e-07
28.7890625,8.486194086981993e-07
28.80859375,1.2588337840137546e-06
28.828125,1.627544045788491e-06
28.84765625,1.4747591211466691e-06
28.8671875,7.797302703756371e-07
28.88671875,4.58499362633293e-07
28.90625,6.105155221115706e-07
28.92578125,7.363073188897044e-07
28.9453125,7.668773992143907e-07
28.96484375,1.2479507356061167e-06
28.984375,7.159488467799204e-07
29.00390625,5.208939150232377e-07
29.0234375,1.0852669392729842e-06
29.04296875,1.3083208953505022e-06
29.0625,7.643541594147137e-07
29.08203125,9.403730011712011e-07
29.1015625,9.409039103180739e-07
29.12109375,1.1834965762113252e-06
29.140625,9.647938883552366e-07
29.16015625,4.031307382150343e-07
29.1796875,5.122354594418045e-07
29.19921875,9.228994898854885e-07
29.21875,7.367697052854221e-07
29.23828125,6.089417453007676e-07
29.2578125,1.2110756510487057e-06
29.27734375,1.7417895757282793e-06
29.296875,1.2396830538353058e-06
29.31640625,1.565801840581808e-06
29.3359375,1.4492243208117762e-06
29.35546875,1.4671395535830993e-06
29.375,1.769492082451498e-06
29.39453125,2.340422224378296e-06
29.4140625,1.2297023949437807e-06
29.43359375,1.0069869573315211e-06
29.453125,6.797105040987083e-07
29.47265625,7.17456997458598e-07
29.4921875,4.552165064045076e-07
29.51171875,1.0219066174814096e-06
29.53125,1.1678328760769016e-06
29.55078125,9.715701087957283e-07
29.5703125,7.017569958296734e-07
29.58984375,8.378114831627856e-07
29.609375,6.456919721549256e-07
29.62890625,1.5748703071331736e-06
29.6484375,1.5796161587267359e-06
29.66796875,1.4243195100571795e-06
29.6875,1.2507820962414247e-06
29.70703125,2.0260029821245937e-06
29.7265625,2.5702122888341954e-06
29.74609375,1.285379922005548e-06
29.765625,9.54618674113944e-07
29.78515625,1.5253321258233302e-06
29.8046875,1.5265455358838575e-06
29.82421875,1.21408622624631e-06
29.84375,1.0649231941028946e-06
29.86328125,1.8717432495108632e-06
29.8828125,1.7312545343295258e-06
29.90234375,7.795403004176671e-07
29.921875,9.597821600356753e-07
29.94140625,8.175784594408952e-07
29.9609375,8.304728030503e-07
29.98046875,1.0282142782546476e-06
30.0,1.2794524335257859e-06
30.01953125,1.1602832984751007e-06
30.0390625,1.2618665581151264e-06
30.05859375,1.3954124981441337e-06
30.078125,1.559226645551968e-06
30.09765625,1.7159995901161637e-06
30.1171875,1.641936537134715e-06
30.13671875,7.130342734532124e-07
30.15625,1.0664645990903533e-06
30.17578125,7.15853877894349e-07
30.1953125,4.7595575011775375e-07
30.21484375,8.414656509843838e-07
30.234375,1.1999476528042423e-06
30.25390625,2.1694441996062514e-06
30.2734375,2.2094594379142034e-06
30.29296875,1.0750302171086804e-06
30.3125,8.473678613664619e-07
30.33203125,7.466585560984521e-07
30.3515625,9.708922756792147e-07
30.37109375,1.5949407208680803e-06
30.390625,1.3479203508848421e-06
30.41015625,1.31125422912902e-06
30.4296875,1.5385784717962397e-06
30.44921875,1.4550505461339665e-06
30.46875,7.779556619780046e-07
30.48828125,7.268790799492082e-07
30.5078125,8.042548091086111e-07
30.52734375,7.741600047367756e-07
30.546875,6.220237914802189e-07
30.56640625,4.6067094887745457e-07
30.5859375,7.68802809627552e-07
30.60546875,1.0504672934836952e-06
30.625,6.912137491953328e-07
30.64453125,9.5633790444355e-07
30.6640625,1.2707741002585992e-06
30.68359375,1.638153050760241e-06
30.703125,2.0615084209462698e-06
30.72265625,1.5119797895850539e-06
30.7421875,1.313959132026317e-06
30.76171875,1.3191330684362661e-06
30.78125,1.1465997450845584e-06
30.80078125,6.907864792080353e-07
30.8203125,8.670527247115826e-07
30.83984375,1.1174167230366955e-06
30.859375,1.4679515699699325e-06
30.87890625,9.715081994084189e-07
30.8984375,5.113860718324153e-07
30.91796875,4.542550664312002e-07
30.9375,8.134900688800296e-07
30.95703125,4.907411256423515e-07
30.9765625,7.681204498184927e-07
30.99609375,9.202949108741545e-07
31.015625,1.3277590371243692e-06
31.03515625,1.1539672360173003e-06
31.0546875,7.435588838499042e-07
31.07421875,1.4454311717526344e-06
31.09375,1.6379856253891935e-06
31.11328125,1.3765728892772556e-06
31.1328125,1.2209543641522255e-06
31.15234375,9.840624857504113e-07
31.171875,1.0208562637565992e-06
31.19140625,8.210507330458399e-07
31.2109375,3.188670152990423e-07
31.23046875,8.985410058274411e-07
31.25,1.3604965645060913e-06
31.26953125,1.7248379353385435e-06
31.2890625,1.6022911952932013e-06
31.30859375,9.911170135137616e-07
31.328125,6.420476304778871e-07
31.34765625,7.876344783898372e-07
31.3671875,1.5112611102820698e-06
31.38671875,8.900623603233428e-07
31.40625,5.997815792084545e-07
31.42578125,5.031295222265215e-07
31.4453125,8.796934844142461e-07
31.46484375,1.0962204871516092e-06
31.484375,1.0829320042769418e-06
31.50390625,1.3796409816522423e-06
31.5234375,1.2875115967041185e-06
31.54296875,1.2539491341665221e-06
31.5625,1.3569003390489538e-06
31.58203125,8.111013291943022e-07
31.6015625,1.2929788785385584e-06
31.62109375,1.258814302211788e-06
31.640625,1.306394563023409e-06
31.66015625,6.230474557816242e-07
31.6796875,7.725749233079713e-07
31.69921875,6.389911490881487e-07
31.71875,5.262667561316927e-07
31.73828125,6.451053350841088e-07
31.7578125,6.30990317246454e-07
31.77734375,1.218523647570707e-06
31.796875,1.1740219752754438e-06
31.81640625,7.39160717696793e-07
31.8359375,1.1912910998554316e-06
31.85546875,1.1033846975582394e-06
31.875,8.549498071017772e-07
31.89453125,8.713547875285092e-07
31.9140625,5.798019310031566e-07
31.93359375,8.14269800909704e-07
31.953125,1.0218410233017144e-06
31.97265625,1.1895289707612425e-06
31.9921875,1.0288999767778144e-06
32.01171875,1.1001313993657231e-06
32.03125,1.6176578676117358e-06
32.05078125,1.3048741104520493e-06
32.0703125,1.08892225962263e-06
32.08984375,6.861601955409693e-07
32.109375,1.2946792465671662e-06
32.12890625,8.681238388831956e-07
32.1484375,1.4329313850309062e-06
32.16796875,1.132165407321867e-06
32.1875,4.795443507111047e-07
32.20703125,7.651806074876511e-07
32.2265625,8.670764212413662e-07
32.24609375,5.50890844597715e-07
32.265625,8.008507741134485e-07
32.28515625,8.703322324372322e-07
32.3046875,5.311881180483529e-07
32.32421875,6.597809480523672e-07
32.34375,6.391688995838966e-07
32.36328125,9.155781316555773e-07
32.3828125,5.279023006156398e-07
32.40234375,5.948359742953298e-07
32.421875,6.03981735563124e-07
32.44140625,6.305537310190168e-07
32.4609375,1.1180745773773974e-06
32.48046875,9.753908539679871e-07
32.5,8.039189799960796e-07
32.51953125,4.86641178741153e-07
32.5390625,7.69251340487649e-07
32.55859375,6.954857236604913e-07
32.578125,8.34376186053289e-07
32.59765625,1.179341496265433e-06
32.6171875,1.0229767759733771e-06
32.63671875,8.279273836433016e-07
32.65625,5.044887998639224e-07
32.67578125,4.7461558699518433e-07
32.6953125,5.199968883943612e-07
32.71484375,6.777584515012624e-07
32.734375,5.803566369554236e-07
32.75390625,7.333564364039663e-07
32.7734375,1.1344907944762893e-06
32.79296875,1.547632433864827e-06
32.8125,9.130872478549951e-07
32.83203125,4.946115800502047e-07
32.8515625,1.213670918347223e-06
32.87109375,1.1281027573286109e-06
32.890625,1.504350764701975e-06
32.91015625,8.869039839494281e-07
32.9296875,2.755251917231152e-07
32.94921875,3.9728405334210835e-07
32.96875,1.054552806015791e-06
32.98828125,8.997180712079905e-07
33.0078125,1.0452888674285054e-06
33.02734375,1.4313570162193382e-06
33.046875,2.092900770880143e-06
33.06640625,1.1672278294911136e-06
33.0859375,8.818523798884244e-07
33.10546875,9.077796029116486e-07
33.125,9.28980166767399e-07
33.14453125,1.0408067799901891e-06
33.1640625,1.1785195019476382e-06
33.18359375,8.098855097638747e-07
33.203125,7.235094333198986e-07
33.22265625,1.2323948969570049e-06
33.2421875,9.50089877618172e-07
33.26171875,6.170421681984884e-07
33.28125,1.1025228105435779e-06
33.30078125,9.924160473867797e-07
33.3203125,8.876305930858226e-07
33.33984375,1.6622299144321207e-06
33.359375,9.7592978048816e-07
33.37890625,4.182795370638233e-07
33.3984375,9.505893586739484e-07
33.41796875,5.451891513757693e-07
33.4375,3.1655213573792523e-07
33.45703125,4.2050658321470267e-07
33.4765625,5.44409695174486e-07
33.49609375,8.415956906830204e-07
33.515625,1.0489514168760241e-06
33.53515625,1.1323945256718643e-06
33.5546875,1.1691351944804457e-06
33.57421875,7.305093620231313e-07
33.59375,7.94689315934943e-07
33.61328125,5.485279027339193e-07
33.6328125,4.6628335825315165e-07
33.65234375,7.162674887005018e-07
33.671875,9.03857144825778e-07
33.69140625,9.918774526612483e-07
33.7109375,1.2052526398283923e-06
33.73046875,1.6642410961925565e-06
33.75,1.252673840322495e-06
33.76953125,1.2433469316999399e-06
33.7890625,1.156014944533452e-06
33.80859375,1.1665104924877465e-06
33.828125,1.019981429808691e-06
33.84765625,1.1065390195676875e-06
33.8671875,1.6474378428817913e-06
33.88671875,1.5115960815647365e-06
33.90625,7.159073826613108e-07
33.92578125,6.759979627742527e-07
33.9453125,8.005050491989593e-07
33.96484375,4.984546825097172e-07
33.984375,7.495104878208537e-07
34.00390625,1.2947163140594579e-06
34.0234375,2.308853331490175e-06
34.04296875,1.145514514607208e-06
34.0625,6.259180856812074e-07
34.08203125,1.3502376644775246e-06
34.1015625,1.1265796637194498e-06
34.12109375,1.4636620362543382e-06
34.140625,1.838833332500471e-06
34.16015625,1.516122045797641e-06
34.1796875,2.619716223935473e-06
34.19921875,7.697954184452301e-07
34.21875,9.786563418332117e-07
34.23828125,1.1707888149414197e-06
34.2578125,3.7419134834181444e-07
34.27734375,4.644267515684859e-07
34.296875,8.830282441713248e-07
34.31640625,1.2863937371552416e-06
34.3359375,1.096518861181041e-06
34.35546875,9.691135884018889e-07
34.375,8.231814518636542e-07
34.39453125,5.361852004184818e-07
34.4140625,6.85236301279692e-07
34.43359375,5.47640914922347e-07
34.453125,4.371015249174745e-07
34.47265625,4.563197688325717e-07
34.4921875,8.544901551623012e-07
34.51171875,4.833156520074932e-07
34.53125,6.196119899206793e-07
34.55078125,7.802256164405634e-07
34.5703125,9.370340610310876e-07
34.58984375,4.948365024080335e-07
34.609375,6.946516932686387e-07
34.62890625,1.2111663388928714e-06
34.6484375,1.510716731849476e-06
34.66796875,7.386583242879315e-07
34.6875,4.2993482490733297e-07
34.70703125,6.01412640792798e-07
34.7265625,4.6120493128863645e-07
34.74609375,3.623265015449659e-07
34.765625,8.209816477751386e-07
34.78515625,1.0905744905186342e-06
34.8046875,8.848969949753206e-07
34.82421875,8.422767066539265e-07
34.84375,6.746417557761151e-07
34.86328125,1.0556822676783367e-06
34.8828125,1.433471406516047e-06
34.90234375,1.192261764823152e-06
34.921875,6.886450044356177e-07
34.94140625,3.5173155581057116e-07
34.9609375,4.985958525417168e-07
34.98046875,4.568232029180057e-07
35.0,3.9352050923892755e-07
35.01953125,7.004853681068061e-07
35.0390625,6.25116279553393e-07
35.05859375,2.8941410795431143e-07
35.078125,8.146682980302611e-07
35.09765625,8.716920729937855e-07
35.1171875,8.825962993921054e-07
35.13671875,3.2725009077148463e-07
35.15625,9.488321612532509e-07
35.17578125,1.525237523713083e-06
35.1953125,1.1342027875035532e-06
35.21484375,8.384631294027783e-07
35.234375,1.2561964065200973e-06
35.25390625,9.5411210918175e-07
35.2734375,2.894263549308705e-07
35.29296875,7.804912404112055e-07
35.3125,1.1622348473092398e-06
35.33203125,6.820073542312531e-07
35.3515625,7.304981959819574e-07
35.37109375,4.900427622977297e-07
35.390625,8.724376937493193e-07
35.41015625,9.506876948310161e-07
35.4296875,5.673781783797377e-07
35.44921875,1.1075248659788134e-06
35.46875,8.075840050389477e-07
35.48828125,5.484410498171102e-07
35.5078125,4.743873681526201e-07
35.52734375,4.41544562308526e-07
35.546875,5.614882096037481e-07
35.56640625,7.499576533818011e-07
35.5859375,1.1062372452822591e-06
35.60546875,1.0922841548042449e-06
35.625,1.0548710528578947e-06
35.64453125,1.460352162641091e-06
35.6640625,8.447677195298617e-07
35.68359375,7.590760989493187e-07
35.703125,8.397671821013193e-07
35.72265625,7.165039263698157e-07
35.7421875,6.658832595119191e-07
35.76171875,9.519934530962859e-07
35.78125,1.3164707833745089e-06
35.80078125,8.339360216383809e-07
35.8203125,6.994690637991243e-07
35.83984375,8.87220219786104e-07
35.859375,7.09308082048617e-07
35.87890625,9.221764716726496e-07
35.8984375,5.433518954326918e-07
35.91796875,1.2894397033858974e-06
35.9375,1.1049795595659881e-06
35.95703125,6.257294140080722e-07
35.9765625,7.251020840272416e-07
35.99609375,5.713491413456968e-07
36.015625,7.444794155608181e-07
36.03515625,6.892581735544986e-07
36.0546875,1.031833453422885e-06
36.07421875,7.812012931527175e-07
36.09375,4.536533600442796e-07
36.11328125,8.005593052737158e-07
36.1328125,1.1341647787314858e-06
36.15234375,5.1564290009556e-07
36.171875,4.519670776383312e-07
36.19140625,4.396513881707476e-07
36.2109375,4.494361596249131e-07
36.23046875,1.072819514826844e-06
36.25,1.1606140891829753e-06
36.26953125,4.971345819545733e-07
36.2890625,3.762136549811214e-07
36.30859375,8.190335348951738e-07
36.328125,6.463391864478889e-07
36.34765625,6.21509619225749e-07
36.3671875,7.740633098457479e-07
36.38671875,5.491471344074391e-07
36.40625,1.266714625538669e-06
36.42578125,8.096509378190704e-07
36.4453125,7.189927890528711e-07
36.46484375,1.253281271266256e-06
36.484375,7.558398952475453e-07
36.50390625,5.856863141614465e-07
36.5234375,7.089666277932735e-07
36.54296875,6.706612487365017e-07
36.5625,3.9877527851836923e-07
36.58203125,7.421417201379673e-07
36.6015625,7.085535753240723e-07
36.62109375,9.465223653664676e-07
36.640625,7.999456360014916e-07
36.66015625,6.289962975612458e-07
36.6796875,5.583305841432735e-07
36.69921875,6.492872116448469e-07
36.71875,7.224787272336147e-07
36.73828125,7.624148191669082e-07
36.7578125,4.1184969784305156e-07
36.77734375,4.462613746121446e-07
36.796875,5.308871384811252e-07
36.81640625,5.327459912490505e-07
36.8359375,6.998173488215549e-07
36.85546875,1.0380464811091953e-06
36.875,8.306587975094027e-07
36.89453125,8.199112111390276e-07
36.9140625,7.26741591088943e-07
36.93359375,8.580359134282768e-07
36.953125,1.0400157710735181e-06
36.97265625,7.81264210855324e-07
36.9921875,7.520134891253102e-07
37.01171875,6.631563523242848e-07
37.03125,4.671321725476219e-07
37.05078125,5.217493323363146e-07
37.0703125,5.154934935664213e-07
37.08984375,9.371631257172989e-07
37.109375,7.320410156586009e-07
37.12890625,2.2936133210600686e-07
37.1484375,3.7254450025314537e-07
37.16796875,5.379642209733478e-07
37.1875,4.5464910643693575e-07
37.20703125,4.787388905272522e-07
37.2265625,9.487163810112919e-07
37.24609375,1.1362888544466706e-06
37.265625,4.4461388410153867e-07
37.28515625,3.045336238627977e-07
37.3046875,5.139364144631081e-07
37.32421875,6.615251351496953e-07
37.34375,6.459698272063495e-07
37.36328125,7.8083972135476e-07
37.3828125,7.565506661776052e-07
37.40234375,6.121507183432548e-07
37.421875,5.568926049234249e-07
37.44140625,8.230005988012565e-07
37.4609375,8.828663997178119e-07
37.48046875,8.313035411719531e-07
37.5,6.002085960831506e-07
37.51953125,7.036205875174245e-07
37.5390625,9.278563667162252e-07
37.55859375,6.347716714203512e-07
37.578125,1.0693791069777963e-06
37.59765625,1.506158402953395e-06
37.6171875,9.534847971287045e-07
37.63671875,3.818773733647854e-07
37.65625,8.468542223117572e-07
37.67578125,1.222117946711155e-06
37.6953125,4.968260169857718e-07
37.71484375,6.264689563318451e-07
37.734375,6.30059231250009e-07
37.75390625,4.516247937731399e-07
37.7734375,5.250167069638061e-07
37.79296875,6.536170111133493e-07
37.8125,7.580063158761012e-07
37.83203125,9.073275834373721e-07
37.8515625,7.392135159003805e-07
37.87109375,5.396988364493078e-07
37.890625,8.495611042277325e-07
37.91015625,4.839884927363708e-07
37.9296875,5.064377301280674e-07
37.94921875,3.1376015160460533e-07
37.96875,5.348221837530175e-07
37.98828125,3.004112703596432e-07
38.0078125,5.181191518491752e-07
38.02734375,9.812635517606236e-07
38.046875,1.1478208975571526e-06
38.06640625,6.736789590505775e-07
38.0859375,5.192621992171028e-07
38.10546875,6.056378260265895e-07
38.125,6.086278879676842e-07
38.14453125,1.319887080102783e-06
38.1640625,1.3307389177687422e-06
38.18359375,6.823769719914431e-07
38.203125,7.635569009599565e-07
38.22265625,1.3457084664317864e-06
38.2421875,1.4180368791434665e-06
38.26171875,4.768572363846368e-07
38.28125,5.940694799946643e-07
38.30078125,9.82541805683504e-07
38.3203125,1.0644332906569437e-06
38.33984375,4.6507644569663124e-07
38.359375,3.8230975917088526e-07
38.37890625,5.30175280147751e-07
38.3984375,7.54969361763382e-07
38.41796875,1.01841869780474e-06
38.4375,9.133559341948551e-07
38.45703125,4.934672649886078e-07
38.4765625,6.392873357546678e-07
38.49609375,5.354443127122782e-07
38.515625,4.5638587503793844e-07
38.53515625,7.097070902359396e-07
38.5546875,1.4417052225459095e-06
38.57421875,1.5946516416642318e-06
38.59375,9.936354574534865e-07
38.61328125,9.397647782344534e-07
38.6328125,9.323700734232456e-07
38.65234375,1.3172468060896288e-06
38.671875,6.68483452202684e-07
38.69140625,8.666812187983728e-07
38.7109375,5.64178036072581e-07
38.73046875,5.775951126175857e-07
38.75,5.3406697093153e-07
38.76953125,4.464526830048886e-07
38.7890625,7.647862826637825e-07
38.80859375,1.178080457027932e-06
38.828125,9.789989011950253e-07
38.84765625,8.6652745297381e-07
38.8671875,9.297896084854028e-07
38.88671875,8.565311421614882e-07
38.90625,9.938319435311837e-07
38.92578125,6.501447684537389e-07
38.9453125,6.405270870354399e-07
38.96484375,4.6140027732563153e-07
38.984375,9.978591347146932e-07
39.00390625,5.514364908177783e-07
39.0234375,6.668734779053746e-07
39.04296875,6.825446129724406e-07
39.0625,6.365854427975678e-07
39.08203125,6.06807671382713e-07
39.1015625,8.48552000230933e-07
39.12109375,1.169352713007456e-06
39.140625,4.5478461498147953e-07
39.16015625,4.207597666729839e-07
39.1796875,8.518726987088459e-07
39.19921875,4.967395257257022e-07
39.21875,3.9369648425784836e-07
39.23828125,7.46239335734773e-07
39.2578125,1.1595687275313605e-06
39.27734375,7.459858841866382e-07
39.296875,5.166214255513835e-07
39.31640625,8.597804541563013e-07
39.3359375,1.3094805786827399e-06
39.35546875,7.854402471659274e-07
39.375,5.486577679980434e-07
39.39453125,4.0579166290446816e-07
39.4140625,5.818274127981565e-07
39.43359375,7.088569636989286e-07
39.453125,7.023247084288191e-07
39.47265625,6.761761146815579e-07
39.4921875,9.216189085130619e-07
39.51171875,8.682416275551506e-07
39.53125,1.0378684296322305e-06
39.55078125,9.375531305368307e-07
39.5703125,1.0769233294924373e-06
39.58984375,5.551028438047754e-07
39.609375,3.216972723486667e-07
39.62890625,4.590193343959698e-07
39.6484375,5.766270920904792e-07
39.66796875,6.097041978509582e-07
39.6875,9.117441821386806e-07
39.70703125,9.077759478719305e-07
39.7265625,9.931093483451628e-07
39.74609375,1.005811059406136e-06
39.765625,8.26063242274113e-07
39.78515625,8.399033492319153e-07
39.8046875,1.410038114579305e-06
39.82421875,1.251913178263027e-06
39.84375,9.307493171353889e-07
39.86328125,1.0029687410727804e-06
39.8828125,9.902596764655339e-07
39.90234375,8.165148661942745e-07
39.921875,1.0198363154437753e-06
39.94140625,6.283759321180786e-07
39.9609375,6.343834587902402e-07
39.98046875,8.180204730250975e-07
40.0,3.836702936027105e-07
40.01953125,6.082179029377393e-07
40.0390625,8.448140782176262e-07
40.05859375,1.1364887724819084e-06
40.078125,1.2781238532211208e-06
40.09765625,1.095577721092134e-06
40.1171875,1.1686443356297513e-06
40.13671875,1.5995964465965131e-06
40.15625,1.1104744352441707e-06
40.17578125,8.089903579161128e-07
40.1953125,9.243373208908934e-07
40.21484375,3.4286726638973916e-07
40.234375,6.016611534689902e-07
40.25390625,6.977034365630282e-07
40.2734375,3.881602393301819e-07
40.29296875,4.3598006386841167e-07
40.3125,7.844143835535433e-07
40.33203125,6.431977401744273e-07
40.3515625,4.501655718163336e-07
40.37109375,5.276020614354184e-07
40.390625,5.242791750603473e-07
40.41015625,8.074671501595256e-07
40.4296875,6.198598525092095e-07
40.44921875,9.042314376469091e-07
40.46875,9.975014427525802e-07
40.48828125,9.31297749873383e-07
40.5078125,7.27372654373006e-07
40.52734375,5.745793354559201e-07
40.546875,6.696097025675679e-07
40.56640625,7.413821497770714e-07
40.5859375,7.681435330383506e-07
40.60546875,1.0368574256173108e-06
40.625,5.505129687165456e-07
40.64453125,5.145867044899869e-07
40.6640625,4.207656115743013e-07
40.68359375,4.1172100406973757e-07
40.703125,9.36686272885185e-07
40.72265625,8.852412114726535e-07
40.7421875,6.068550544543924e-07
40.76171875,4.775278310921357e-07
40.78125,5.549155896546793e-07
40.80078125,6.010065331911725e-07
40.8203125,8.948633992942509e-07
40.83984375,5.891115457999469e-07
40.859375,4.969921685100695e-07
40.87890625,9.649411827462527e-07
40.8984375,1.3248450125877786e-06
40.91796875,7.58591709004981e-07
40.9375,6.570155549306316e-07
40.95703125,6.52882772421463e-07
40.9765625,6.750431163142806e-07
40.99609375,1.0063135659232326e-06
41.015625,7.734959537997406e-07
41.03515625,7.905109810329224e-07
41.0546875,6.749892740301289e-07
41.07421875,4.4925448297896276e-07
41.09375,3.873649805671235e-07
41.11328125,5.193873816399145e-07
41.1328125,5.247792165432681e-07
41.15234375,5.590055895227894e-07
41.171875,5.32796243342308e-07
41.19140625,7.600161631502846e-07
41.2109375,1.135016305299967e-06
41.23046875,1.0029679120467194e-06
41.25,9.596330218246195e-07
41.26953125,8.169496296648688e-07
41.2890625,8.792379084683274e-07
41.30859375,8.578968151490194e-07
41.328125,5.487520859235236e-07
41.34765625,2.5445319053179347e-07
41.3671875,6.553618611488638e-07
41.38671875,7.424395938053869e-07
41.40625,1.0283524459950259e-06
41.42578125,1.2021024839504723e-06
41.4453125,1.0940749944099982e-06
41.46484375,1.4242489688216523e-06
41.484375,6.131234211667503e-07
41.50390625,4.2801625911815636e-07
41.5234375,4.49230333987838e-07
41.54296875,1.1006817716164536e-06
41.5625,9.250215511423228e-07
41.58203125,2.9652039353287987e-07
41.6015625,7.108962725859266e-07
41.62109375,9.303953015164828e-07
41.640625,1.329960013315751e-06
41.66015625,6.984116434799991e-07
41.6796875,5.791191332230522e-07
41.69921875,3.636731205213341e-07
41.71875,5.552942770295482e-07
41.73828125,8.822511400187168e-07
41.7578125,8.182801864352352e-07
41.77734375,7.496435242228952e-07
41.796875,5.297694272749858e-07
41.81640625,7.331979368107248e-07
41.8359375,7.405005336875233e-07
41.85546875,5.998581825245924e-07
41.875,2.98189981696423e-07
41.89453125,2.2833288738217144e-07
41.9140625,3.388464838339696e-07
41.93359375,6.384000813995985e-07
41.953125,3.194404501458213e-07
41.97265625,3.3862631084101734e-07
41.9921875,5.609719925100203e-07
42.01171875,4.034791047368953e-07
42.03125,8.231207541879739e-07
42.05078125,1.1384964874585223e-06
42.0703125,6.478067460868059e-07
42.08984375,7.600670908198257e-07
42.109375,6.032070539261201e-07
42.12890625,7.297215078541607e-07
42.1484375,6.956671442898789e-07
42.16796875,7.866125201125488e-07
42.1875,6.265531631479964e-07
42.20703125,9.118133292967404e-07
42.2265625,5.99209914936099e-07
42.24609375,7.572293759724515e-07
42.265625,7.74386894786425e-07
42.28515625,3.3264862753071077e-07
42.3046875,3.6011223059454476e-07
42.32421875,6.612003404525247e-07
42.34375,5.374857971694018e-07
42.36328125,9.879461994450354e-07
42.3828125,7.92268856851413e-07
42.40234375,5.866356437042978e-07
42.421875,5.899168547708423e-07
42.44140625,2.999744344781068e-07
42.4609375,2.0157022035397785e-07
42.48046875,3.0585530425346114e-07
42.5,5.146729793997109e-07
42.51953125,7.390543710364817e-07
42.5390625,8.882188586703239e-07
42.55859375,4.1222737119079864e-07
42.578125,4.024209313913451e-07
42.59765625,6.288986050457305e-07
42.6171875,6.027215254252258e-07
42.63671875,8.1717952121095e-07
42.65625,6.234706195518434e-07
42.67578125,1.3130421342668579e-06
42.6953125,1.3982126660366587e-06
42.71484375,6.411810285489847e-07
42.734375,7.150533222939597e-07
42.75390625,6.809892230105845e-07
42.7734375,6.236967640855007e-07
42.79296875,8.034530807422604e-07
42.8125,9.61907758465485e-07
42.83203125,8.726389045915759e-07
42.8515625,8.663540940730593e-07
42.87109375,9.453579285991343e-07
42.890625,7.097024972492543e-07
42.91015625,6.818948077763335e-07
42.9296875,4.85120136200336e-07
42.94921875,4.1530409656177777e-07
42.96875,5.847871932941163e-07
42.98828125,4.611641400441822e-07
43.0078125,7.888172920396287e-07
43.02734375,6.777087969667654e-07
43.046875,3.6583752036504394e-07
43.06640625,5.882658104942718e-07
43.0859375,9.423800320120327e-07
43.10546875,7.435394221082623e-07
43.125,5.155793966423691e-07
43.14453125,4.944272328617846e-07
43.1640625,6.054673111474431e-07
43.18359375,4.1964725465908483e-07
43.203125,7.272220433281671e-07
43.22265625,8.350883826332728e-07
43.2421875,6.694260254036667e-07
43.26171875,1.2391039838208671e-06
43.28125,8.532926748639715e-07
43.30078125,3.557739741155126e-07
43.3203125,5.122985795478194e-07
43.33984375,5.042950968448392e-07
43.359375,4.943876748836278e-07
43.37890625,4.702351081530578e-07
43.3984375,8.081965200865831e-07
43.41796875,5.799830921463584e-07
43.4375,5.035731121179994e-07
43.45703125,3.816688166927342e-07
43.4765625,5.951917279354761e-07
43.49609375,4.4717487392840295e-07
43.515625,4.7617699514523706e-07
43.53515625,5.48815649124752e-07
43.5546875,4.985111297842626e-07
43.57421875,4.815447065299281e-07
43.59375,6.844446755775219e-07
43.61328125,7.327303436807872e-07
43.6328125,9.846856918385062e-07
43.65234375,5.319301197362485e-07
43.671875,5.829342617990232e-07
43.69140625,3.9562057795929496e-07
43.7109375,9.190144634443602e-07
43.73046875,1.321382396717139e-06
43.75,1.1283448072004996e-06
43.76953125,9.170956690048053e-07
43.7890625,8.77316068780766e-07
43.80859375,6.056795044011019e-07
43.828125,3.7450723912791444e-07
43.84765625,6.135421338229389e-07
43.8671875,8.430790814449676e-07
43.88671875,7.237529746510048e-07
43.90625,5.138099680376616e-07
43.92578125,1.7982754010624081e-07
43.9453125,2.3355795254167783e-07
43.96484375,5.104496054161571e-07
43.984375,3.2787806004966265e-07
44.00390625,4.3781327955779916e-07
44.0234375,5.478261133854934e-07
44.04296875,3.7151222828431387e-07
44.0625,3.1282624855493954e-07
44.08203125,4.1754609410917545e-07
44.1015625,6.435343968475872e-07
44.12109375,4.845318337823257e-07
44.140625,5.524133776431174e-07
44.16015625,8.868990337910487e-07
44.1796875,7.111025286530877e-07
44.19921875,5.859529465606774e-07
44.21875,5.752557384570844e-07
44.23828125,4.039751046854949e-07
44.2578125,1.0465211263314625e-06
44.27734375,7.97025579950023e-07
44.296875,4.6966611641304724e-07
44.31640625,9.872582520926315e-07
44.3359375,6.859016212072122e-07
44.35546875,9.706758852876729e-07
44.375,7.650777762224727e-07
44.39453125,8.792632373740952e-07
44.4140625,7.177087075392615e-07
44.43359375,1.114756766973238e-06
44.453125,6.998564845769728e-07
44.47265625,5.221519119462083e-07
44.4921875,8.972569798205592e-07
44.51171875,6.050365171449e-07
44.53125,2.3013474056959472e-07
44.55078125,3.1547447448735357e-07
44.5703125,7.149415972001855e-07
44.58984375,9.159025259915448e-07
44.609375,5.882979930531136e-07
44.62890625,5.197076102147685e-07
44.6484375,2.856712620214373e-07
44.66796875,1.0891812985333244e-07
44.6875,1.3099183384598172e-07
44.70703125,1.9318313590963247e-07
44.7265625,2.737228685060838e-07
44.74609375,5.256991894404792e-07
44.765625,2.7836248836965067e-07
44.78515625,3.749014621082093e-07
44.8046875,6.563994486721014e-07
44.82421875,6.364181182352168e-07
44.84375,8.674962421562794e-07
44.86328125,6.037213318818875e-07
44.8828125,4.0983905434961923e-07
44.90234375,5.258482493117817e-07
44.921875,7.683586842817734e-07
44.94140625,7.508893439061774e-07
44.9609375,3.162522010223431e-07
44.98046875,3.54380497496604e-07
45.0,3.9849372802506263e-07
45.01953125,9.072309418930846e-07
45.0390625,1.4817722877988602e-06
45.05859375,7.492486261572662e-07
45.078125,4.539169720149031e-07
45.09765625,3.6600252954332906e-07
45.1171875,3.3236740228987326e-07
45.13671875,4.7103456280300913e-07
45.15625,5.752774695696465e-07
45.17578125,5.599030577323896e-07
45.1953125,6.323752932989828e-07
45.21484375,9.375610637458051e-07
45.234375,8.467317792032285e-07
45.25390625,4.4848099040113945e-07
45.2734375,4.211902939661343e-07
45.29296875,7.811937516248651e-07
45.3125,1.0018647713393234e-06
45.33203125,4.839281558311891e-07
45.3515625,4.797427545389289e-07
45.37109375,1.0147285473799867e-06
45.390625,7.339561024984613e-07
45.41015625,6.669970484161431e-07
45.4296875,7.242013792410342e-07
45.44921875,5.26315842631091e-07
45.46875,4.377340053675919e-07
45.48828125,5.643489835983887e-07
45.5078125,4.7337834007719803e-07
45.52734375,7.819123746626313e-07
45.546875,8.965022203949482e-07
45.56640625,5.545374021299933e-07
45.5859375,5.924984751469918e-07
45.60546875,4.524846625533989e-07
45.625,4.444413077434998e-07
45.64453125,4.774688891189342e-07
45.6640625,5.668851682278791e-07
45.68359375,4.74471660948896e-07
45.703125,3.4191463290639655e-07
45.72265625,6.759722625073765e-07
45.7421875,6.434283847351346e-07
45.76171875,2.594866800151425e-07
45.78125,5.687751613426116e-07
45.80078125,8.438680545907536e-07
45.8203125,5.309807437184438e-07
45.83984375,4.189127096753462e-07
45.859375,6.493885615527985e-07
45.87890625,7.660679144770777e-07
45.8984375,3.730628780999236e-07
45.91796875,5.711992237339338e-07
45.9375,5.265669466514004e-07
45.95703125,5.685269858523504e-07
45.9765625,8.502089271735077e-07
45.99609375,1.3227834842013354e-06
46.015625,1.0680525539569792e-06
46.03515625,9.318636739622198e-07
46.0546875,8.061764892611505e-07
46.07421875,7.92282487174055e-07
46.09375,7.515835635661695e-07
46.11328125,8.623588377062463e-07
46.1328125,6.453300185532764e-07
46.15234375,5.509854584936037e-07
46.171875,3.8502618261128776e-07
46.19140625,2.5882665303669403e-07
46.2109375,3.934215176041462e-07
46.23046875,5.479148279302122e-07
46.25,3.5542786210770244e-07
46.26953125,2.654614791381113e-07
46.2890625,2.404700992493834e-07
46.30859375,4.92442702004207e-07
46.328125,4.4090829185946807e-07
46.34765625,7.44997548983533e-07
46.3671875,9.107469073143541e-07
46.38671875,4.4243012572643055e-07
46.40625,7.151843592999719e-07
46.42578125,5.674510851187179e-07
46.4453125,6.36355797058886e-07
46.46484375,5.913274098980735e-07
46.484375,3.1238894974914924e-07
46.50390625,2.9924636221647957e-07
46.5234375,3.825089886023466e-07
46.54296875,6.381523919568774e-07
46.5625,6.709194768362948e-07
46.58203125,6.783548461580572e-07
46.6015625,6.257517771670923e-07
46.62109375,5.187679965145816e-07
46.640625,4.7508836535417e-07
46.66015625,5.088574306634598e-07
46.6796875,3.289351183093332e-07
46.69921875,4.10745406450918e-07
46.71875,6.455344148620754e-07
46.73828125,4.717949592691497e-07
46.7578125,5.779660504801615e-07
46.77734375,7.416799334914867e-07
46.796875,9.215686915130451e-07
46.81640625,7.360148414016808e-07
46.8359375,9.297178043903384e-07
46.85546875,8.410445812314308e-07
46.875,2.8394916520342866e-07
46.89453125,3.1901279634485424e-07
46.9140625,3.4883302372824535e-07
46.93359375,5.636144726553567e-07
46.953125,5.845177661775962e-07
46.97265625,8.46346694763402e-07
46.9921875,7.921604818964727e-07
47.01171875,3.4589893975700267e-07
47.03125,2.6817265350051117e-07
47.05078125,2.7334807062796003e-07
47.0703125,3.309476509543654e-07
47.08984375,6.17413733738742e-07
47.109375,5.105992648068548e-07
47.12890625,9.655811176953583e-07
47.1484375,8.571701350382469e-07
47.16796875,5.581713360115327e-07
47.1875,4.2087414643731293e-07
47.20703125,5.619703683992246e-07
47.2265625,6.765109331091443e-07
47.24609375,8.317191920396142e-07
47.265625,6.416607996778213e-07
47.28515625,7.301330651695975e-07
47.3046875,4.806799154845337e-07
47.32421875,4.835365262889065e-07
47.34375,5.543090872555944e-07
47.36328125,6.365982689754383e-07
47.3828125,7.842513387649577e-07
47.40234375,6.569352503072507e-07
47.421875,5.908118404166249e-07
47.44140625,4.213145520853397e-07
47.4609375,3.5259638813382236e-07
47.48046875,8.687760041934311e-07
47.5,5.531623568901508e-07
47.51953125,5.754163129806302e-07
47.5390625,2.479841381663767e-07
47.55859375,2.9910331863493345e-07
47.578125,7.337210326518013e-07
47.59765625,1.0052164711110823e-06
47.6171875,5.234594682326073e-07
47.63671875,3.9391982885138414e-07
47.65625,5.242433821124495e-07
47.67578125,4.1450147264022663e-07
47.6953125,4.942325617615899e-07
47.71484375,4.821592262883576e-07
47.734375,7.015611564371983e-07
47.75390625,6.307927896119475e-07
47.7734375,5.519484857856055e-07
47.79296875,6.654175613184026e-07
47.8125,3.85661684768855e-07
47.83203125,6.706472733916404e-07
47.8515625,6.451621943963115e-07
47.87109375,5.86198766229218e-07
47.890625,6.097509885680607e-07
47.91015625,7.537582748566702e-07
47.9296875,6.30549006756074e-07
47.94921875,2.603084280958878e-07
47.96875,3.404617802344711e-07
47.98828125,1.0171578287827161e-06
48.0078125,8.224399155474643e-07
48.02734375,7.995106040649702e-07
48.046875,4.1221300196175974e-07
48.06640625,4.079159553546416e-07
48.0859375,4.966725852521588e-07
48.10546875,4.319995437119872e-07
48.125,6.818602917302034e-07
48.14453125,5.44861098695916e-07
48.1640625,4.7236987265318215e-07
48.18359375,6.190258714693737e-07
48.203125,4.771865749749805e-07
48.22265625,3.411086294911771e-07
48.2421875,7.126188838007498e-07
48.26171875,7.294743833374014e-07
48.28125,9.649035362713358e-07
48.30078125,6.72165722738937e-07
48.3203125,4.4107517702267137e-07
48.33984375,7.883410043948233e-07
48.359375,1.010921376281748e-06
48.37890625,6.014984537650423e-07
48.3984375,6.522500817201994e-07
48.41796875,6.062168120545941e-07
48.4375,4.298825950358807e-07
48.45703125,3.9067576791814126e-07
48.4765625,5.759075671328467e-07
48.49609375,3.2621634329118313e-07
48.515625,4.946898906426568e-07
48.53515625,3.4376696378134015e-07
48.5546875,2.608861127674634e-07
48.57421875,6.75766491912855e-07
48.59375,7.339339493264807e-07
48.61328125,5.56883251050782e-07
48.6328125,4.7536978983271653e-07
48.65234375,5.915696123066981e-07
48.671875,7.303916346095528e-07
48.69140625,4.410930940362858e-07
48.7109375,1.0717523605729441e-06
48.73046875,1.1213735336435396e-06
48.75,5.787878133596295e-07
48.76953125,5.558320939948346e-07
48.7890625,8.168844446392193e-07
48.80859375,8.171892520362764e-07
48.828125,5.872957007991344e-07
48.84765625,6.631486965119571e-07
48.8671875,6.68524734659853e-07
48.88671875,5.82648739151859e-07
48.90625,4.544464079159226e-07
48.92578125,5.562574139867706e-07
48.9453125,4.98055062865705e-07
48.96484375,7.672944992608533e-07
48.984375,3.9131492983699853e-07
49.00390625,2.9768375991002846e-07
49.0234375,2.965471103982068e-07
49.04296875,3.1163978977187813e-07
49.0625,3.597788317039914e-07
49.08203125,5.938081534763787e-07
49.1015625,4.1680503862451706e-07
49.12109375,4.915416417627553e-07
49.140625,3.444334315858899e-07
49.16015625,3.250909483421395e-07
49.1796875,5.684872580237479e-07
49.19921875,4.3848110696531234e-07
49.21875,4.646359630359512e-07
49.23828125,5.62844802541376e-07
49.2578125,8.416277246030769e-07
49.27734375,1.1013356039194467e-06
49.296875,6.347720802841538e-07
49.31640625,4.733279214053962e-07
49.3359375,9.191113865670712e-07
49.35546875,6.704780577933907e-07
49.375,3.1318760536379134e-07
49.39453125,1.543051182793717e-07
49.4140625,2.6618204733463464e-07
49.43359375,3.6652342079970916e-07
49.453125,3.7518295962676175e-07
49.47265625,5.062285569090966e-07
49.4921875,4.956103824250771e-07
49.51171875,4.109460100634834e-07
49.53125,5.029840002202234e-07
49.55078125,4.964062846415051e-07
49.5703125,4.787041061056455e-07
49.58984375,3.1749818667092915e-07
49.609375,4.52958792586387e-07
49.62890625,1.4565523685960327e-06
49.6484375,1.0077730837654946e-06
49.66796875,7.455349417002385e-07
49.6875,9.631320592836742e-07
49.70703125,9.410852525165957e-07
49.7265625,4.6181494281663845e-07
49.74609375,3.524429038509872e-07
49.765625,5.816770497638069e-07
49.78515625,4.107679564192843e-07
49.8046875,4.791412901923723e-07
49.82421875,3.832989550636094e-07
49.84375,1.4778189487962178e-07
49.86328125,3.6704329238800177e-07
49.8828125,8.642643952518314e-07
49.90234375,9.027984129815803e-07
49.921875,4.548894303886875e-07
49.94140625,4.6815812640067375e-07
49.9609375,3.569727788253583e-07
49.98046875,6.128244046725509e-07
50.0,8.201203408172871e-07
50.01953125,9.525631622096548e-07
50.0390625,5.988091229381676e-07
50.05859375,5.584272361206511e-07
50.078125,6.298254048347963e-07
50.09765625,7.725966589256552e-07
50.1171875,6.360728598855191e-07
50.13671875,6.825625610847687e-07
50.15625,2.8514958802925945e-07
50.17578125,4.190030874062166e-07
50.1953125,5.091784307479064e-07
50.21484375,5.596264185346674e-07
50.234375,6.892576693029274e-07
50.25390625,3.767462038441973e-07
50.2734375,2.8610797067937835e-07
50.29296875,3.9661598608917045e-07
50.3125,5.147193627798894e-07
50.33203125,8.515152440742803e-07
50.3515625,5.304167382449706e-07
50.37109375,5.081389660620598e-07
50.390625,7.176131272916141e-07
50.41015625,9.997228145553359e-07
50.4296875,4.390368997529995e-07
50.44921875,3.3336267289391243e-07
50.46875,5.209436380881734e-07
50.48828125,4.5123649251205825e-07
50.5078125,4.4919773500787647e-07
50.52734375,3.1168534868609867e-07
50.546875,2.3338436689295764e-07
50.56640625,5.970521663979776e-07
50.5859375,4.2214460057463213e-07
50.60546875,4.4933485686571955e-07
50.625,7.368000832542727e-07
50.64453125,8.387275158614577e-07
50.6640625,5.470614985050501e-07
50.68359375,7.818145172011531e-07
50.703125,7.276869163832828e-07
50.72265625,4.050499813549177e-07
50.7421875,3.6578718349642785e-07
50.76171875,4.3128154267389874e-07
50.78125,4.5468038697738525e-07
50.80078125,2.3487106724612643e-07
50.8203125,2.970167651026501e-07
50.83984375,8.394489235839919e-07
50.859375,6.291282747323993e-07
50.87890625,2.2282035712262888e-07
50.8984375,3.543803246652828e-07
50.91796875,3.7337209363434915e-07
50.9375,4.6972433908511703e-07
50.95703125,3.4392272647935666e-07
50.9765625,1.61891181812331e-07
50.99609375,4.938632220630183e-07
51.015625,5.362610803953822e-07
51.03515625,3.5500725666662816e-07
51.0546875,3.8829545722259474e-07
51.07421875,4.140677337457018e-07
51.09375,4.468875937897708e-07
51.11328125,6.074996160462179e-07
51.1328125,8.433436632315985e-07
51.15234375,4.777120192469581e-07
51.171875,4.705455959959335e-07
51.19140625,7.597050074834597e-07
51.2109375,6.047976338185766e-07
51.23046875,6.229265485301032e-07
51.25,7.069051586324369e-07
51.26953125,4.6896399194779377e-07
51.2890625,6.08707361934929e-07
51.30859375,6.033357185882967e-07
51.328125,3.672196993578593e-07
51.34765625,3.113108302510592e-07
51.3671875,5.696820602177063e-07
51.38671875,9.082321686463942e-07
51.40625,9.576868453997352e-07
51.42578125,7.690307214857928e-07
51.4453125,8.068147308517078e-07
51.46484375,5.52477488483027e-07
51.484375,4.298469966048071e-07
51.50390625,2.2033559596244376e-07
51.5234375,3.761525753972141e-07
51.54296875,3.796579079168511e-07
51.5625,3.583389895754108e-07
51.58203125,4.90777325383621e-07
51.6015625,2.874821521619469e-07
51.62109375,1.9759571951149218e-07
51.640625,2.2295030174935591e-07
51.66015625,5.470341380412481e-07
51.6796875,7.456992418390181e-07
51.69921875,7.438158711634984e-07
51.71875,8.940683113995204e-07
51.73828125,7.519168755250102e-07
51.7578125,6.394513681673296e-07
51.77734375,1.6169420962503444e-06
51.796875,1.0605795457808452e-06
51.81640625,6.77408418181143e-07
51.8359375,5.685102111600138e-07
51.85546875,3.6033817814570467e-07
51.875,4.867909906985893e-07
51.89453125,4.186200162313056e-07
51.9140625,4.866658652017872e-07
51.93359375,4.2969520030529465e-07
51.953125,4.308099958937551e-07
51.97265625,4.477740158448872e-07
51.9921875,4.295198621608953e-07
52.01171875,6.713860300390424e-07
52.03125,5.56954126882074e-07
52.05078125,6.937402173608984e-07
52.0703125,5.761225718844304e-07
52.08984375,4.2536664681392535e-07
52.109375,2.5980823420804203e-07
52.12890625,3.7303406280098576e-07
52.1484375,5.021177681767867e-07
52.16796875,6.667975278946664e-07
52.1875,7.100637342279981e-07
52.20703125,8.441318817208947e-07
52.2265625,8.454703759687525e-07
52.24609375,1.0541228658814043e-06
52.265625,5.463185071824952e-07
52.28515625,4.613889079843583e-07
52.3046875,7.32739446126161e-07
52.32421875,6.091661952454423e-07
52.34375,4.214514119886775e-07
52.36328125,6.278681018124748e-07
52.3828125,5.66932434114645e-07
52.40234375,3.1586444867182774e-07
52.421875,4.394886762015415e-07
52.44140625,5.074309938842738e-07
52.4609375,3.1465191374075946e-07
52.48046875,2.604045583846294e-07
52.5,3.5682939708142e-07
52.51953125,3.7041083181567874e-07
52.5390625,4.356609808297011e-07
52.55859375,8.36249634026082e-07
52.578125,5.457253416265817e-07
52.59765625,3.3593798330573757e-07
52.6171875,4.6036649586321787e-07
52.63671875,4.675200070944784e-07
52.65625,6.745124671171163e-07
52.67578125,7.058479233861995e-07
52.6953125,4.3204236018176626e-07
52.71484375,4.86148460099909e-07
52.734375,4.931854720239842e-07
52.75390625,6.166338404620949e-07
52.7734375,5.077134308445294e-07
52.79296875,4.913160161812203e-07
52.8125,5.225690270835381e-07
52.83203125,9.787602279194544e-07
52.8515625,7.38313792160354e-07
52.87109375,2.145225670976139e-07
52.890625,5.774535218674101e-07
52.91015625,1.0210700429370573e-06
52.9296875,1.1965674979296814e-06
52.94921875,7.300664369468571e-07
52.96875,4.367605492315615e-07
52.98828125,9.279331723976762e-07
53.0078125,7.064211274556786e-07
53.02734375,3.688199282100463e-07
53.046875,1.998865679345112e-07
53.06640625,9.272382074007453e-07
53.0859375,1.0576728241204023e-06
53.10546875,5.180976669318745e-07
53.125,4.5785722390549896e-07
53.14453125,2.987598348659416e-07
53.1640625,5.796183291021674e-07
53.18359375,4.81435153247438e-07
53.203125,2.724469224571705e-07
53.22265625,2.1498756141679287e-07
53.2421875,5.878159989162532e-07
53.26171875,5.568874558192283e-07
53.28125,5.275844751463886e-07
53.30078125,5.34430448626168e-07
53.3203125,2.617534954738415e-07
53.33984375,2.1479828532806384e-07
53.359375,3.981255739264015e-07
53.37890625,1.0049732662456407e-06
53.3984375,7.986800289289856e-07
53.41796875,4.950345984954918e-07
53.4375,8.111681271558306e-07
53.45703125,7.298298004882395e-07
53.4765625,2.986762725476919e-07
53.49609375,3.1880495254105393e-07
53.515625,4.823810115864654e-07
53.53515625,8.741811670765618e-07
53.5546875,6.426860990204476e-07
53.57421875,6.780140592995199e-07
53.59375,3.260815338069635e-07
53.61328125,4.843400938040708e-07
53.6328125,8.676614159908808e-07
53.65234375,6.923359611756236e-07
53.671875,4.4995968531208475e-07
53.69140625,3.5589654706443033e-07
53.7109375,2.799947695969104e-07
53.73046875,3.3968959529685017e-07
53.75,5.013280413723982e-07
53.76953125,4.3566934974589245e-07
53.7890625,8.675774104252791e-07
53.80859375,1.0135926310815493e-06
53.828125,7.878982155554663e-07
53.84765625,6.113905653317993e-07
53.8671875,9.414680722100395e-07
53.88671875,5.340896329109542e-07
53.90625,3.029727018309181e-07
53.92578125,5.830855427311437e-07
53.9453125,5.39081369468062e-07
53.96484375,3.857620837248432e-07
53.984375,6.786384496007399e-07
54.00390625,3.1155123006024704e-07
54.0234375,2.503174511308279e-07
54.04296875,2.6979988374212484e-07
54.0625,4.498315041941564e-07
54.08203125,3.611346892392494e-07
54.1015625,4.0902639073465755e-07
54.12109375,6.916039718446356e-07
54.140625,8.442709684033101e-07
54.16015625,7.207703392412885e-07
54.1796875,7.79479481740337e-07
54.19921875,2.8851740805127356e-07
54.21875,3.782219086610424e-07
54.23828125,5.13171466142204e-07
54.2578125,3.9188536200177544e-07
54.27734375,5.042509214639976e-07
54.296875,5.59512627277088e-07
54.31640625,6.98881734968856e-07
54.3359375,4.3169112289931004e-07
54.35546875,6.997253808680942e-07
54.375,4.6372511781501537e-07
54.39453125,2.946494547999342e-07
54.4140625,2.3744349569178757e-07
54.43359375,5.865217495160654e-07
54.453125,6.888183643663396e-07
54.47265625,4.255377031618353e-07
54.4921875,4.25437958299492e-07
54.51171875,3.6090113060046947e-07
54.53125,4.18671965166908e-07
54.55078125,3.076190838841514e-07
54.5703125,5.145279602458449e-07
54.58984375,1.0752191576000445e-06
54.609375,6.233282628176097e-07
54.62890625,8.424163329911939e-07
54.6484375,5.194087223606255e-07
54.66796875,4.61615771510888e-07
54.6875,6.178790310744666e-07
54.70703125,4.778873906932899e-07
54.7265625,3.5337048899198243e-07
54.74609375,3.508782221305834e-07
54.765625,6.480488979704071e-07
54.78515625,4.021524332848849e-07
54.8046875,2.218310041653804e-07
54.82421875,5.261373161461161e-07
54.84375,3.760257070324786e-07
54.86328125,3.2499883063816156e-07
54.8828125,2.768654566553519e-07
54.90234375,2.867239378995714e-07
54.921875,3.4739538464839534e-07
54.94140625,3.801432721963542e-07
54.9609375,4.5641083052825823e-07
54.98046875,4.3876667057911563e-07
55.0,2.3679944676176802e-07
55.01953125,3.7985957869457863e-07
55.0390625,9.12745181433738e-07
55.05859375,6.961154856141261e-07
55.078125,7.218919676292986e-07
55.09765625,5.345664810913597e-07
55.1171875,7.625810996157494e-07
55.13671875,9.561039887717683e-07
55.15625,2.2647839498272357e-07
55.17578125,1.9345238232274622e-07
55.1953125,3.392820859993728e-07
55.21484375,4.415189971403536e-07
55.234375,3.915558511923329e-07
55.25390625,2.4382426086071027e-07
55.2734375,3.5004511123744053e-07
55.29296875,6.354424318575258e-07
55.3125,3.8857360584660784e-07
55.33203125,5.120768037942259e-07
55.3515625,5.186875300996841e-07
55.37109375,7.326688155165966e-07
55.390625,8.097560014969619e-07
55.41015625,3.9695410126483175e-07
55.4296875,6.925769659021133e-07
55.44921875,5.017878757369428e-07
55.46875,4.6813211284491445e-07
55.48828125,6.439751817961927e-07
55.5078125,4.641560108011869e-07
55.52734375,3.990999652322861e-07
55.546875,3.864171152855004e-07
55.56640625,3.053723026257218e-07
55.5859375,1.3850738786718371e-07
55.60546875,1.1765585861265916e-07
55.625,4.895473685546902e-07
55.64453125,4.047155445972335e-07
55.6640625,1.1413962724897979e-07
55.68359375,2.6521643238275186e-07
55.703125,2.9433027578081017e-07
55.72265625,3.320325013118798e-07
55.7421875,3.66024365114853e-07
55.76171875,5.023200244953056e-07
55.78125,6.017491363059552e-07
55.80078125,5.176602206200358e-07
55.8203125,5.076911786782388e-07
55.83984375,4.833800403059051e-07
55.859375,4.062333045717444e-07
55.87890625,5.262977209004311e-07
55.8984375,5.93637873912006e-07
55.91796875,5.659603719755797e-07
55.9375,3.089745224643012e-07
55.95703125,4.968237119607246e-07
55.9765625,3.592495459372765e-07
55.99609375,5.797624597897051e-07
56.015625,4.0021122367090446e-07
56.03515625,2.642051652795565e-07
56.0546875,3.194967400284436e-07
56.07421875,5.298419652611579e-07
56.09375,5.537567571121159e-07
56.11328125,6.883671711078393e-07
56.1328125,7.847405787074008e-07
56.15234375,4.0136909285613547e-07
56.171875,2.702873564066168e-07
56.19140625,4.252881924173829e-07
56.2109375,7.545252447870306e-07
56.23046875,6.674937284632579e-07
56.25,5.60631532556258e-07
56.26953125,8.138548574415935e-07
56.2890625,1.1810144709129831e-06
56.30859375,8.499012824646408e-07
56.328125,2.3536600900827045e-07
56.34765625,3.265914410342444e-07
56.3671875,5.385667257709685e-07
56.38671875,5.219107626446097e-07
56.40625,3.5025974533633464e-07
56.42578125,3.758129056926964e-07
56.4453125,6.801582059705934e-07
56.46484375,5.933421170490313e-07
56.484375,2.414498976743873e-07
56.50390625,3.2649798977399306e-07
56.5234375,2.4723119850875274e-07
56.54296875,2.8203856828955424e-07
56.5625,5.274059786171409e-07
56.58203125,7.581999710033212e-07
56.6015625,7.604040467811767e-07
56.62109375,9.792669719222758e-07
56.640625,1.0101447786659145e-06
56.66015625,1.0099376249990385e-06
56.6796875,7.935712203434133e-07
56.69921875,8.341944923846546e-07
56.71875,8.007952574332481e-07
56.73828125,5.288154468749572e-07
56.7578125,6.981252812480618e-07
56.77734375,5.289906129139781e-07
56.796875,4.830914518799235e-07
56.81640625,5.132763155469172e-07
56.8359375,2.9376274108063647e-07
56.85546875,4.353760326972376e-07
56.875,5.917111316779217e-07
56.89453125,6.885493487714553e-07
56.9140625,1.002816054026619e-06
56.93359375,7.420764081760738e-07
56.953125,6.392052037145056e-07
56.97265625,5.283723527269854e-07
56.9921875,3.8653516879169413e-07
57.01171875,5.790299952782834e-07
57.03125,1.6460088827422053e-07
57.05078125,1.8009480192935136e-07
57.0703125,3.0921821041667004e-07
57.08984375,4.3382063990849e-07
57.109375,6.489096029539748e-07
57.12890625,5.126515052314607e-07
57.1484375,4.629454062784124e-07
57.16796875,3.1556588629793274e-07
57.1875,4.554558096921747e-07
57.20703125,3.588109672861116e-07
57.2265625,3.0766016312189243e-07
57.24609375,4.2436991411584715e-07
57.265625,3.498939181466676e-07
57.28515625,5.437326447169775e-07
57.3046875,7.826127372586407e-07
57.32421875,5.612461943672781e-07
57.34375,3.288285417472122e-07
57.36328125,6.855183667188933e-07
57.3828125,5.253389992927675e-07
57.40234375,2.890851871771226e-07
57.421875,2.4946475703561123e-07
57.44140625,4.2498918218522826e-07
57.4609375,4.6791906291124806e-07
57.48046875,3.7130920486479674e-07
57.5,5.950436877081494e-07
57.51953125,6.52938508287066e-07
57.5390625,5.12785438264904e-07
57.55859375,6.992047675769498e-07
57.578125,7.825879101309926e-07
57.59765625,5.725163758072186e-07
57.6171875,1.8914141476096914e-07
57.63671875,4.713217858039358e-07
57.65625,5.779090839076951e-07
57.67578125,3.420533979664335e-07
57.6953125,2.2519643942312316e-07
57.71484375,2.982069123624837e-07
57.734375,5.585941140679976e-07
57.75390625,5.563254519042347e-07
57.7734375,4.33555133663406e-07
57.79296875,4.237826192713625e-07
57.8125,3.5049891884565415e-07
57.83203125,2.052303130955451e-07
57.8515625,2.0575000719106207e-07
57.87109375,2.877154898498448e-07
57.890625,3.623363452663911e-07
57.91015625,4.261214456905423e-07
57.9296875,5.672623443656803e-07
57.94921875,6.534232007700923e-07
57.96875,9.036246531395638e-07
57.98828125,3.902598973012636e-07
58.0078125,3.332529501550775e-07
58.02734375,2.7241049390432147e-07
58.046875,4.300576226716855e-07
58.06640625,4.920333887855896e-07
58.0859375,1.8531022269381146e-07
58.10546875,1.0175190611017645e-07
58.125,3.252503373903478e-07
58.14453125,6.505081961946793e-07
58.1640625,7.852866542668354e-07
58.18359375,3.875776008263879e-07
58.203125,4.5226149775381526e-07
58.22265625,4.6978212290690095e-07
58.2421875,4.863652545995869e-07
58.26171875,4.374255414505339e-07
58.28125,5.529565410076551e-07
58.30078125,7.732552886933142e-07
58.3203125,5.065024992269336e-07
58.33984375,8.18261766411696e-07
58.359375,1.133958096877389e-06
58.37890625,1.0709138356652632e-06
58.3984375,8.954167019524148e-07
58.41796875,3.8850587993186246e-07
58.4375,2.947619600719386e-07
58.45703125,5.495822830602369e-07
58.4765625,3.4386058999453826e-07
58.49609375,4.020425729294405e-07
58.515625,2.7891911945723087e-07
58.53515625,4.780722931417125e-07
58.5546875,4.2753578473532966e-07
58.57421875,3.3279846029454696e-07
58.59375,3.375752130010344e-07
58.61328125,2.475176403296121e-07
58.6328125,2.754945078502098e-07
58.65234375,3.8683920844485374e-07
58.671875,3.974564422512235e-07
58.69140625,3.871226336433343e-07
58.7109375,2.1580606194571213e-07
58.73046875,5.512462802176655e-07
58.75,6.965008764190918e-07
58.76953125,5.253738529238778e-07
58.7890625,4.318749047562778e-07
58.80859375,6.672506035462397e-07
58.828125,8.642446259560127e-07
58.84765625,5.668421498680389e-07
58.8671875,4.1030550512517334e-07
58.88671875,4.677760095895057e-07
58.90625,6.092071720363531e-07
58.92578125,7.990329683332241e-07
58.9453125,5.066087717538259e-07
58.96484375,4.3340164225108394e-07
58.984375,6.136064565890647e-07
59.00390625,2.538143014826358e-07
59.0234375,1.9577489558713966e-07
59.04296875,4.7493965209154986e-07
59.0625,8.454535775126134e-07
59.08203125,6.349024551978152e-07
59.1015625,6.282241815775579e-07
59.12109375,7.82132780550095e-07
59.140625,4.599775071518686e-07
59.16015625,8.291498066369473e-07
59.1796875,1.175666031712188e-06
59.19921875,7.524538738352287e-07
59.21875,4.558525615483168e-07
59.23828125,5.328149618330094e-07
59.2578125,5.508792766363636e-07
59.27734375,3.892929210789356e-07
59.296875,7.384952257186206e-07
59.31640625,5.741697819445021e-07
59.3359375,4.503331400913985e-07
59.35546875,3.0854064600307764e-07
59.375,3.06160784160669e-07
59.39453125,4.177666665852864e-07
59.4140625,2.1703727563237265e-07
59.43359375,4.569307306412927e-07
59.453125,6.383314897917884e-07
59.47265625,5.71584724762843e-07
59.4921875,3.654184643336189e-07
59.51171875,3.597072164618997e-07
59.53125,7.191271084239989e-07
59.55078125,5.6042222957888e-07
59.5703125,4.4277946488036217e-07
59.58984375,9.241258208914484e-07
59.609375,6.402068779273634e-07
59.62890625,7.263635573330042e-07
59.6484375,5.835695764077913e-07
59.66796875,2.7509016268954106e-07
59.6875,1.6100898433288284e-07
59.70703125,2.6754226753597835e-07
59.7265625,2.639856347191408e-07
59.74609375,5.351412748554929e-07
59.765625,1.0295711718407352e-06
59.78515625,1.0182865533653445e-06
59.8046875,6.176116585977635e-07
59.82421875,6.930197713770536e-07
59.84375,8.505162717127607e-07
59.86328125,5.281778708822391e-07
59.8828125,5.090871415754024e-07
59.90234375,2.2204898196084105e-07
59.921875,1.6972792480579556e-07
59.94140625,4.6955504691552155e-07
59.9609375,3.6684954911338164e-07
59.98046875,4.185003397525933e-07
60.0,7.029092339273063e-07
60.01953125,5.321509591906977e-07
60.0390625,4.0318793760052643e-07
60.05859375,2.484579832526256e-07
60.078125,3.04242603125456e-07
60.09765625,4.5902914069416426e-07
60.1171875,3.33491799771215e-07
60.13671875,6.356794685748894e-07
60.15625,4.02844526070141e-07
60.17578125,3.1295745033665825e-07
60.1953125,8.237497698498819e-07
60.21484375,5.288616167988855e-07
60.234375,5.919581864357755e-07
60.25390625,6.440075012294261e-07
60.2734375,2.831378213193984e-07
60.29296875,5.143785197757853e-07
60.3125,4.3883115818626714e-07
60.33203125,2.670145812356822e-07
60.3515625,2.1253014183325227e-07
60.37109375,3.0345706497746896e-07
60.390625,3.215847847540349e-07
60.41015625,6.9315317089605e-07
60.4296875,5.931537404024401e-07
60.44921875,3.749525233992083e-07
60.46875,1.089623034862107e-07
60.48828125,3.0927574769476433e-07
60.5078125,5.731062880574796e-07
60.52734375,7.721673139400585e-07
60.546875,5.272675195016691e-07
60.56640625,6.478630402344165e-07
60.5859375,2.849201273257472e-07
60.60546875,2.6351133485709186e-07
60.625,5.828282632010935e-07
60.64453125,6.266231831309171e-07
60.6640625,3.0548339860599056e-07
60.68359375,3.574006761784819e-07
60.703125,5.149511454516523e-07
60.72265625,5.121298069793707e-07
60.7421875,5.57047253021323e-07
60.76171875,6.267970489412368e-07
60.78125,4.733815962245041e-07
60.80078125,6.269371937320142e-07
60.8203125,1.071975662567128e-06
60.83984375,7.864909405937939e-07
60.859375,5.903461376253066e-07
60.87890625,3.073877176419466e-07
60.8984375,3.4228137294134103e-07
60.91796875,5.00948249841124e-07
60.9375,2.1089409970159654e-07
60.95703125,2.8196997368198364e-07
60.9765625,5.412681696574111e-07
60.99609375,5.495981596113027e-07
61.015625,3.154646505285815e-07
61.03515625,5.23927769921929e-07
61.0546875,7.4321383410863e-07
61.07421875,6.473141464624929e-07
61.09375,3.0899710395116e-07
61.11328125,5.49273184903637e-07
61.1328125,5.22626607575352e-07
61.15234375,2.8060545777745396e-07
61.171875,3.586921708637684e-07
61.19140625,4.131198895600241e-07
61.2109375,3.524562601334697e-07
61.23046875,4.981166308485261e-07
61.25,4.2850889287594575e-07
61.26953125,5.299837907883752e-07
61.2890625,3.8961205340670206e-07
61.30859375,4.154744369255691e-07
61.328125,6.545699465935057e-07
61.34765625,3.741577768878013e-07
61.3671875,3.9721499510585377e-07
61.38671875,2.8591230832308013e-07
61.40625,3.529186531666091e-07
61.42578125,3.5559722244616737e-07
61.4453125,2.1843989363261984e-07
61.46484375,2.2000847718263084e-07
61.484375,5.057425902489123e-07
61.50390625,5.51814225750587e-07
61.5234375,6.330081637158126e-07
61.54296875,9.863669190001607e-07
61.5625,6.45761234147425e-07
61.58203125,3.5830271660626265e-07
61.6015625,3.472330045360897e-07
61.62109375,1.9951169007867057e-07
61.640625,2.30923529460705e-07
61.66015625,1.2158001083702588e-07
61.6796875,2.092007753814745e-07
61.69921875,3.1631109732303154e-07
61.71875,3.846031485701692e-07
61.73828125,3.659247345876582e-07
61.7578125,3.3171934757058794e-07
61.77734375,6.251971116164436e-07
61.796875,8.754724225598511e-07
61.81640625,4.889121485752873e-07
61.8359375,6.582428125445109e-07
61.85546875,5.768449845825593e-07
61.875,3.691228050083737e-07
61.89453125,9.92371316092888e-07
61.9140625,1.323368579410019e-06
61.93359375,8.608027402650092e-07
61.953125,6.568387019960773e-07
61.97265625,4.299624483018485e-07
61.9921875,5.864901904950777e-07
62.01171875,6.055793332334587e-07
62.03125,6.140295201796812e-07
62.05078125,8.384161075794249e-07
62.0703125,8.839355963609699e-07
62.08984375,8.189103434051225e-07
62.109375,6.191339892296252e-07
62.12890625,7.472181201041011e-07
62.1484375,5.638558486484258e-07
62.16796875,3.0438912326826035e-07
62.1875,4.37611794532898e-07
62.20703125,1.9082292605959817e-07
62.2265625,3.482327155394569e-07
62.24609375,1.0818023764709583e-06
62.265625,8.859588449436784e-07
62.28515625,4.394771284714747e-07
62.3046875,5.246433200999644e-07
62.32421875,2.5673604762878926e-07
62.34375,2.943680572250004e-07
62.36328125,4.6984347263010556e-07
62.3828125,5.125192090342591e-07
62.40234375,5.334126891042827e-07
62.421875,3.1883943717212137e-07
62.44140625,3.805762363922403e-07
62.4609375,4.716524781381698e-07
62.48046875,2.9174566099818813e-07
62.5,2.728788853614053e-07
62.51953125,4.130308693831783e-07
62.5390625,5.579021107538026e-07
62.55859375,4.110367290022544e-07
62.578125,2.5816287032509803e-07
62.59765625,7.558243390560784e-07
62.6171875,1.044010223599425e-06
62.63671875,4.6610453702003494e-07
62.65625,3.995373303654334e-07
62.67578125,3.8021126929299445e-07
62.6953125,6.851633995469839e-07
62.71484375,6.834978520934112e-07
62.734375,9.529683024076615e-07
62.75390625,9.33535611073411e-07
62.7734375,4.698603287433122e-07
62.79296875,5.012160196344446e-07
62.8125,4.689987747018464e-07
62.83203125,4.1833099272854295e-07
62.8515625,5.420802845011462e-07
62.87109375,3.18540761091227e-07
62.890625,4.789564616336629e-07
62.91015625,4.656353839035832e-07
62.9296875,4.486594340736912e-07
62.94921875,2.5184206995763274e-07
62.96875,2.1891201286978223e-07
62.98828125,4.5876516721989215e-07
63.0078125,6.105057449524657e-07
63.02734375,4.96817757276458e-07
63.046875,3.5986736912419413e-07
63.06640625,6.989887793692525e-07
63.0859375,6.0408839520805e-07
63.10546875,6.523281972412786e-07
63.125,3.063565125861919e-07
63.14453125,2.967105014137148e-07
63.1640625,7.09333288502549e-07
63.18359375,4.451573815297766e-07
63.203125,2.900036517542291e-07
63.22265625,6.411666760676061e-07
63.2421875,4.16118844088545e-07
63.26171875,4.250126647445686e-07
63.28125,7.601558576177171e-07
63.30078125,9.763122162866414e-07
63.3203125,4.3323380468629945e-07
63.33984375,9.075314988498173e-07
63.359375,1.3149643571005766e-06
63.37890625,7.403196179769578e-07
63.3984375,3.684085403841149e-07
63.41796875,5.706736833607318e-07
63.4375,4.4680422048527636e-07
63.45703125,4.346671311969147e-07
63.4765625,8.083917162101942e-07
63.49609375,5.690094328469817e-07
63.515625,4.574390207429644e-07
63.53515625,4.660174859590106e-07
63.5546875,3.7992519920079556e-07
63.57421875,5.919413618224377e-07
63.59375,6.224238325616868e-07
63.61328125,7.055882904948908e-07
63.6328125,6.247559092762761e-07
63.65234375,6.082477999541636e-07
63.671875,3.896141466844286e-07
63.69140625,2.8905843918456766e-07
63.7109375,3.9729830679909945e-07
63.73046875,5.405876298143433e-07
63.75,3.484626083624783e-07
63.76953125,1.7818866714514123e-07
63.7890625,3.5102896036814326e-07
63.80859375,5.849882356108684e-07
63.828125,5.109337459502521e-07
63.84765625,6.48665214421128e-07
63.8671875,6.393670371139277e-07
63.88671875,6.802612553184339e-07
63.90625,4.797044226261471e-07
63.92578125,6.4473997213405e-07
63.9453125,3.589902628125437e-07
63.96484375,2.886687746719345e-07
63.984375,3.87538906714115e-07
64.00390625,5.499083141941271e-07
64.0234375,4.2337621501653954e-07
64.04296875,3.3327955176655496e-07
64.0625,2.7654822432072435e-07
64.08203125,4.168339171710856e-07
64.1015625,3.979671120639662e-07
64.12109375,6.820355033906452e-07
64.140625,1.1413349472026624e-06
64.16015625,8.335136356980649e-07
64.1796875,5.895662781805293e-07
64.19921875,4.4794708524928063e-07
64.21875,4.2577493498788604e-07
64.23828125,5.058975655317659e-07
64.2578125,7.301040074205841e-07
64.27734375,3.02294466027359e-07
64.296875,2.888560514095773e-07
64.31640625,2.88555217926944e-07
64.3359375,3.943911670671797e-07
64.35546875,3.1097192266682327e-07
64.375,5.621752315065828e-07
64.39453125,7.281895973009841e-07
64.4140625,4.980082506937099e-07
64.43359375,6.275120787521034e-07
64.453125,7.278450479275926e-07
64.47265625,7.208715443996613e-07
64.4921875,4.80104233923767e-07
64.51171875,3.7905605697925166e-07
64.53125,7.953018771611483e-07
64.55078125,6.883177059864451e-07
64.5703125,4.982006331978523e-07
64.58984375,3.225373113659633e-07
64.609375,4.739825357179196e-07
64.62890625,5.841490204500217e-07
64.6484375,4.1325445487333817e-07
64.66796875,3.26405984315225e-07
64.6875,5.699812278797226e-07
64.70703125,6.159864003096612e-07
64.7265625,7.232186626371203e-07
64.74609375,9.020746726154326e-07
64.765625,7.021270904763556e-07
64.78515625,8.473939342259231e-07
64.8046875,6.117993471077612e-07
64.82421875,3.523025561529838e-07
64.84375,1.3280682750786763e-07
64.86328125,3.24460398495744e-07
64.8828125,2.8576540477734e-07
64.90234375,5.175108419490687e-07
64.921875,6.696819514343351e-07
64.94140625,4.340382221893179e-07
64.9609375,2.4104268769368367e-07
64.98046875,2.4004872746224046e-07
65.0,1.777271246967463e-07
65.01953125,6.203431952018078e-07
65.0390625,5.850886871362493e-07
65.05859375,2.8307212593481006e-07
65.078125,2.817380682291729e-07
65.09765625,3.533719513222327e-07
65.1171875,4.6863756601909726e-07
65.13671875,4.633353623818469e-07
65.15625,1.9122507829444097e-07
65.17578125,6.117982643972518e-07
65.1953125,1.0344958123260576e-06
65.21484375,9.258208905006576e-07
65.234375,4.4786850549834276e-07
65.25390625,2.277447352079316e-07
65.2734375,3.28490989066169e-07
65.29296875,3.018657896857806e-07
65.3125,4.6440278889465113e-07
65.33203125,7.7613812243886e-07
65.3515625,4.498548046865999e-07
65.37109375,4.2855745681754477e-07
65.390625,4.6435752510325414e-07
65.41015625,3.204465616768751e-07
65.4296875,5.893897193534833e-07
65.44921875,6.21595220150489e-07
65.46875,3.916614213900494e-07
65.48828125,5.421274285294292e-07
65.5078125,6.326566778359451e-07
65.52734375,7.062552748540144e-07
65.546875,6.107753008092874e-07
65.56640625,3.9115489734619193e-07
65.5859375,2.326201502341229e-07
65.60546875,4.6637828082526577e-07
65.625,8.307742497225593e-07
65.64453125,5.395020608371067e-07
65.6640625,5.313139288667267e-07
65.68359375,6.422812741683631e-07
65.703125,4.16659142306465e-07
65.72265625,5.756840112345567e-07
65.7421875,5.5838835038432e-07
65.76171875,4.818324926372928e-07
65.78125,5.977085497553367e-07
65.80078125,3.801770575429839e-07
65.8203125,3.728208394003142e-07
65.83984375,5.402794890714305e-07
65.859375,1.0755559797473274e-06
65.87890625,1.3102695388816853e-06
65.8984375,8.889339042728615e-07
65.91796875,7.842115799009859e-07
65.9375,1.274220998365285e-06
65.95703125,1.0514245114459466e-06
65.9765625,5.647942491611063e-07
65.99609375,3.767477333798971e-07
66.015625,6.419409781675347e-07
66.03515625,6.038324573822112e-07
66.0546875,3.592501830265855e-07
66.07421875,3.550079556939411e-07
66.09375,5.398055118687248e-07
66.11328125,4.442041783032673e-07
66.1328125,5.104739358785162e-07
66.15234375,3.620771888495495e-07
66.171875,2.3591894400959714e-07
66.19140625,5.055008206164954e-07
66.2109375,9.736655666693836e-07
66.23046875,4.2735539204838845e-07
66.25,4.098271114205233e-07
66.26953125,4.340000024349739e-07
66.2890625,5.682552472834387e-07
66.30859375,7.656608889703217e-07
66.328125,5.836024330205968e-07
66.34765625,5.321165407481794e-07
66.3671875,8.024284038447307e-07
66.38671875,3.7887703403169693e-07
66.40625,2.73319245719446e-07
66.42578125,7.463120250912178e-07
66.4453125,9.79830820847789e-07
66.46484375,4.904464840101061e-07
66.484375,3.880642026468175e-07
66.50390625,5.27679225056531e-07
66.5234375,5.491822103915414e-07
66.54296875,5.349727516502631e-07
66.5625,2.8460110695411023e-07
66.58203125,4.5019242164001966e-07
66.6015625,5.898425160270726e-07
66.62109375,4.6554099811598734e-07
66.640625,4.999930958038251e-07
66.66015625,3.1722680664471505e-07
66.6796875,5.098208185678584e-07
66.69921875,7.206419997270055e-07
66.71875,1.004512147441974e-06
66.73828125,9.096588191343234e-07
66.7578125,3.373837346346499e-07
66.77734375,4.287550815564657e-07
66.796875,3.3717136194187587e-07
66.81640625,2.957255941725843e-07
66.8359375,5.678388972464541e-07
66.85546875,5.675556112760985e-07
66.875,4.871346256737926e-07
66.89453125,9.09407429758517e-07
66.9140625,5.095031336629779e-07
66.93359375,2.759015517745766e-07
66.953125,4.2624253189563687e-07
66.97265625,2.8053642145035925e-07
66.9921875,4.405741922928959e-07
67.01171875,5.640016834624737e-07
67.03125,1.3153208864968423e-06
67.05078125,9.423129595352256e-07
67.0703125,4.0160063337102813e-07
67.08984375,7.681437592122609e-07
67.109375,6.743043907116123e-07
67.12890625,3.785051339703195e-07
67.1484375,3.46361230952096e-07
67.16796875,2.3462657305011136e-07
67.1875,3.034275177728965e-07
67.20703125,3.3185623861937936e-07
67.2265625,7.03182323616094e-07
67.24609375,8.723319620404645e-07
67.265625,3.545202860973349e-07
67.28515625,4.4821189983925154e-07
67.3046875,6.760016313437688e-07
67.32421875,6.50439465316948e-07
67.34375,5.734566561418702e-07
67.36328125,6.433596718784646e-07
67.3828125,2.9635792886109284e-07
67.40234375,4.005660884144368e-07
67.421875,6.03183020405677e-07
67.44140625,5.839436964249055e-07
67.4609375,5.33329256692316e-07
67.48046875,5.692210250535854e-07
67.5,6.78272268074429e-07
67.51953125,7.113617046013022e-07
67.5390625,3.504069959087474e-07
67.55859375,2.604573449574927e-07
67.578125,3.9173600047230317e-07
67.59765625,1.045790659024172e-06
67.6171875,9.82423259727784e-07
67.63671875,8.760945754021526e-07
67.65625,4.952854216384436e-07
67.67578125,5.417908589604616e-07
67.6953125,4.824124997733995e-07
67.71484375,4.286212400710405e-07
67.734375,3.693853583490703e-07
67.75390625,6.1541648714907e-07
67.7734375,6.017842645554414e-07
67.79296875,4.867886910609973e-07
67.8125,4.017557984826584e-07
67.83203125,2.2631796440540802e-07
67.8515625,3.7147513320963e-07
67.87109375,3.7863291494160235e-07
67.890625,3.481206837749657e-07
67.91015625,3.2044674762753764e-07
67.9296875,3.127851411602617e-07
67.94921875,5.531597245675925e-07
67.96875,4.609362564952818e-07
67.98828125,2.760554004869108e-07
68.0078125,4.2826294992885617e-07
68.02734375,7.647688217589724e-07
68.046875,4.6649779820563557e-07
68.06640625,3.026145503815019e-07
68.0859375,4.3623960136327335e-07
68.10546875,3.1158565486162644e-07
68.125,1.216532225851772e-07
68.14453125,2.850041571630576e-07
68.1640625,5.507426548480237e-07
68.18359375,8.671804784017889e-07
68.203125,1.0809149583707175e-06
68.22265625,8.918133997990595e-07
68.2421875,4.167724007880136e-07
68.26171875,4.873287247733044e-07
68.28125,5.230094333985174e-07
68.30078125,4.6515817243145127e-07
68.3203125,6.411955384850765e-07
68.33984375,4.5449614092919316e-07
68.359375,2.5886407477425946e-07
68.37890625,1.96861221984075e-07
68.3984375,3.3593589262007884e-07
68.41796875,3.500140976120564e-07
68.4375,3.140164386049017e-07
68.45703125,6.361419523989081e-07
68.4765625,5.552897330083428e-07
68.49609375,1.0432711167809797e-06
68.515625,1.2177030956412104e-06
68.53515625,4.257496620985042e-07
68.5546875,4.2575827496911285e-07
68.57421875,5.538405077300293e-07
68.59375,4.771011705705025e-07
68.61328125,6.006157178130044e-07
68.6328125,4.5486202789487906e-07
68.65234375,3.9754672586381435e-07
68.671875,1.0574147536687762e-06
68.69140625,1.0271355071853423e-06
68.7109375,6.94982674050622e-07
68.73046875,5.819283278461415e-07
68.75,4.2634323213963176e-07
68.76953125,4.2197133353825077e-07
68.7890625,4.799447888465833e-07
68.80859375,4.2347092507254174e-07
68.828125,1.0194661000838992e-06
68.84765625,9.929471756251105e-07
68.8671875,7.921020451937211e-07
68.88671875,3.9693465221005627e-07
68.90625,3.2241526283775795e-07
68.92578125,3.916251072162319e-07
68.9453125,5.778894244958839e-07
68.96484375,4.378268139651154e-07
68.984375,3.6672334800192145e-07
69.00390625,5.550809887614574e-07
69.0234375,7.085104795403423e-07
69.04296875,6.7658416311898e-07
69.0625,9.036660808027796e-07
69.08203125,6.98466112549616e-07
69.1015625,7.495653197183401e-07
69.12109375,6.659865936918008e-07
69.140625,6.079274284153921e-07
69.16015625,3.8695782923643356e-07
69.1796875,5.020005904530095e-07
69.19921875,5.161117197032748e-07
69.21875,7.322016934832499e-07
69.23828125,5.483452286933366e-07
69.2578125,4.4056358505393525e-07
69.27734375,3.1901228020663894e-07
69.296875,3.0034892269200063e-07
69.31640625,1.5638011652640726e-07
69.3359375,3.763868092928986e-07
69.35546875,4.735984165149176e-07
69.375,5.13789394996403e-07
69.39453125,3.121611541719089e-07
69.4140625,5.991618039396581e-07
69.43359375,9.534852975063474e-07
69.453125,8.849793756297062e-07
69.47265625,8.408784079017329e-07
69.4921875,7.818989870383061e-07
69.51171875,5.086833883970556e-07
69.53125,5.332770232271578e-07
69.55078125,5.40068132606152e-07
69.5703125,3.942012583907834e-07
69.58984375,2.591269487024436e-07
69.609375,1.9773973190053472e-07
69.62890625,7.299164043708004e-07
69.6484375,9.008088303971585e-07
69.66796875,3.2148722910813075e-07
69.6875,3.69943865196868e-07
69.70703125,2.88905281380515e-07
69.7265625,5.634782915724245e-07
69.74609375,7.100322242708203e-07
69.765625,7.43384319044077e-07
69.78515625,7.37223067770217e-07
69.8046875,7.319549289971912e-07
69.82421875,7.559443239908258e-07
69.84375,6.977184255766216e-07
69.86328125,5.022795885713913e-07
69.8828125,4.018030307177016e-07
69.90234375,6.681015720701389e-07
69.921875,8.938612223981821e-07
69.94140625,3.733790271614384e-07
69.9609375,4.09846395672999e-07
69.98046875,7.264089204265353e-07
70.0,9.081051153405984e-07
70.01953125,8.926808670511829e-07
70.0390625,4.484270245810725e-07
70.05859375,3.4474722408087344e-07
70.078125,4.157475264203472e-07
70.09765625,4.81432567330762e-07
70.1171875,5.274919861677152e-07
70.13671875,2.8567713868182705e-07
70.15625,2.8973481270246806e-07
70.17578125,3.551664217494418e-07
70.1953125,5.915374280640747e-07
70.21484375,6.107566616077397e-07
70.234375,4.4948408938475003e-07
70.25390625,3.1706444581538386e-07
70.2734375,4.303485092521105e-07
70.29296875,5.181970931271563e-07
70.3125,4.1661738538480063e-07
70.33203125,4.812332582134294e-07
70.3515625,7.194660441409344e-07
70.37109375,8.54695491734767e-07
70.390625,1.0548416497930952e-06
70.41015625,6.288469569379874e-07
70.4296875,7.542578371586688e-07
70.44921875,6.942482036555724e-07
70.46875,2.9254988367156214e-07
70.48828125,4.862153913036992e-07
70.5078125,2.671400735318214e-07
70.52734375,3.252219365356143e-07
70.546875,3.533171239148752e-07
70.56640625,3.535955871601964e-07
70.5859375,2.7096053345955456e-07
70.60546875,3.336696349311246e-07
70.625,2.3658649971636338e-07
70.64453125,1.8076034524896481e-07
70.6640625,4.0020069839359693e-07
70.68359375,6.806642409788735e-07
70.703125,6.167587624478933e-07
70.72265625,5.354412156440031e-07
70.7421875,5.455294563702568e-07
70.76171875,6.011609685153033e-07
70.78125,2.604260486938162e-07
70.80078125,1.481447603581163e-07
70.8203125,2.3809303771497854e-07
70.83984375,6.356106141478095e-07
70.859375,9.385349248981654e-07
70.87890625,3.8393291425241826e-07
70.8984375,2.4665917033542517e-07
70.91796875,2.9055619369693493e-07
70.9375,7.527822602535191e-07
70.95703125,9.210891210188258e-07
70.9765625,3.825378107474935e-07
70.99609375,6.297600472935475e-07
71.015625,4.1795970493198046e-07
71.03515625,4.7440611366628586e-07
71.0546875,4.774381137537867e-07
71.07421875,4.121792689009714e-07
71.09375,3.7105411611509953e-07
71.11328125,6.425370658834731e-07
71.1328125,1.062104708303037e-06
71.15234375,2.9809630250018924e-07
71.171875,4.4913746297950886e-07
71.19140625,4.17132813991386e-07
71.2109375,8.001004523143162e-07
71.23046875,4.02844452067723e-07
71.25,3.324802991880468e-07
71.26953125,5.882397247957157e-07
71.2890625,5.353582681603946e-07
71.30859375,5.734709463977978e-07
71.328125,4.1387381968055833e-07
71.34765625,5.504025704998935e-07
71.3671875,3.790548378427921e-07
71.38671875,4.0205967562439063e-07
71.40625,4.2936130377822093e-07
71.42578125,3.0234900586349455e-07
71.4453125,3.945173739872485e-07
71.46484375,2.910448764565629e-07
71.484375,4.838609089776128e-07
71.50390625,1.2211467002249542e-06
71.5234375,1.292161482370108e-06
71.54296875,6.717630397842091e-07
71.5625,5.354932457820482e-07
71.58203125,3.0901934721354803e-07
71.6015625,3.8590357513490485e-07
71.62109375,5.777369827588846e-07
71.640625,7.003949413119596e-07
71.66015625,7.058816166022253e-07
71.6796875,4.078011071716315e-07
71.69921875,3.8246005475081083e-07
71.71875,6.602540709135717e-07
71.73828125,4.754931884988635e-07
71.7578125,6.406846303262526e-07
71.77734375,5.501443391179832e-07
71.796875,5.866374296914833e-07
71.81640625,6.635147587737623e-07
71.8359375,5.847385701184016e-07
71.85546875,5.241255850355844e-07
71.875,5.183359371592909e-07
71.89453125,1.1785298576130702e-06
71.9140625,9.810499548143245e-07
71.93359375,4.6384635547458433e-07
71.953125,5.104632717625035e-07
71.97265625,3.22536335901138e-07
71.9921875,5.155625606727061e-07
72.01171875,4.0282120480172084e-07
72.03125,3.2733877746416424e-07
72.05078125,6.729634730415521e-07
72.0703125,7.527529954093063e-07
72.08984375,7.087357118392069e-07
72.109375,5.62592094060864e-07
72.12890625,3.855382744114064e-07
72.1484375,6.376109489133092e-07
72.16796875,5.655796363033777e-07
72.1875,8.590057974790034e-07
72.20703125,6.516227405267656e-07
72.2265625,1.9745397919241742e-07
72.24609375,1.7099851462996087e-07
72.265625,3.291878373503128e-07
72.28515625,5.22521672282486e-07
72.3046875,4.933093602672248e-07
72.32421875,3.5240071087143437e-07
72.34375,3.745650240997962e-07
72.36328125,3.6395803318505367e-07
72.3828125,7.053889116689798e-07
72.40234375,7.930408555747747e-07
72.421875,5.755019531962351e-07
72.44140625,6.808720504619394e-07
72.4609375,6.442172634697438e-07
72.48046875,7.288062195448526e-07
72.5,7.194357710210525e-07
72.51953125,4.15209718492547e-07
72.5390625,2.955976442266499e-07
72.55859375,3.549946941105879e-07
72.578125,2.867287793728777e-07
72.59765625,2.818187843046355e-07
72.6171875,4.788552559116584e-07
72.63671875,5.202728821290322e-07
72.65625,3.544926451382826e-07
72.67578125,2.3750194436393264e-07
72.6953125,3.822478738561093e-07
72.71484375,4.299252674135726e-07
72.734375,3.735657685352411e-07
72.75390625,2.7777254183989896e-07
72.7734375,1.6936066972703122e-07
72.79296875,4.6322640689927083e-07
72.8125,3.3851033077430655e-07
72.83203125,2.825387218089785e-07
72.8515625,3.01704837550582e-07
72.87109375,4.976615446457955e-07
72.890625,7.653421793457878e-07
72.91015625,5.969601140138684e-07
72.9296875,3.4669494107464824e-07
72.94921875,2.771614723518166e-07
72.96875,3.9888852236272035e-07
72.98828125,1.1785401153036814e-06
73.0078125,7.931092208051376e-07
73.02734375,4.978687736408319e-07
73.046875,5.930424601454963e-07
73.06640625,3.3616485981084136e-07
73.0859375,5.876675758317503e-07
73.10546875,8.336031160461299e-07
73.125,7.194904334409322e-07
73.14453125,7.301102100759943e-07
73.1640625,2.958527167320671e-07
73.18359375,5.043525497091805e-07
73.203125,4.6867209134245716e-07
73.22265625,5.964747382833914e-07
73.2421875,3.5953192554946565e-07
73.26171875,2.0272608844314677e-07
73.28125,4.262652715250154e-07
73.30078125,6.51591577837159e-07
73.3203125,3.9562678910363814e-07
73.33984375,2.9116624498183407e-07
73.359375,4.487752485051956e-07
73.37890625,5.786229288656954e-07
73.3984375,3.6049800262962133e-07
73.41796875,3.351885821598461e-07
73.4375,6.16423898987201e-07
73.45703125,6.905604117008042e-07
73.4765625,4.4403216284038686e-07
73.49609375,2.572595322846367e-07
73.515625,5.670486609654331e-07
73.53515625,9.659850467477161e-07
73.5546875,5.710315289402409e-07
73.57421875,3.598085272737377e-07
73.59375,2.176285272444706e-07
73.61328125,2.7277081780455533e-07
73.6328125,5.110027217000245e-07
73.65234375,3.4317358561311697e-07
73.671875,4.546303131996858e-07
73.69140625,4.4875068330415644e-07
73.7109375,4.50812384333647e-07
73.73046875,4.2258738089313663e-07
73.75,3.897126253538132e-07
73.76953125,3.972137309433719e-07
73.7890625,2.6693713320418275e-07
73.80859375,3.890712757571091e-07
73.828125,4.906308879593419e-07
73.84765625,4.325037328014913e-07
73.8671875,2.2262854501921022e-07
73.88671875,3.7426405807688277e-07
73.90625,1.0153744627947257e-06
73.92578125,7.877281430493221e-07
73.9453125,2.572554605660571e-07
73.96484375,3.8088938650645695e-07
73.984375,2.5853175937889637e-07
74.00390625,1.828645167955045e-07
74.0234375,4.1042931721758525e-07
74.04296875,5.533122146288564e-07
74.0625,4.811813844960184e-07
74.08203125,4.759563561541576e-07
74.1015625,3.3359899264144933e-07
74.12109375,4.065167821223406e-07
74.140625,5.933852959694566e-07
74.16015625,7.398048679088529e-07
74.1796875,1.2071764557388502e-06
74.19921875,1.3107884781369023e-06
74.21875,7.664634239877814e-07
74.23828125,5.843418467614766e-07
74.2578125,4.947911851272955e-07
74.27734375,5.360913814453699e-07
74.296875,8.32113663307641e-07
74.31640625,3.1735421673044687e-07
74.3359375,5.066691380502138e-07
74.35546875,8.548141979699921e-07
74.375,6.103759914222875e-07
74.39453125,5.245162217016206e-07
74.4140625,2.946578946677933e-07
74.43359375,3.6078782936719736e-07
74.453125,3.556349019997217e-07
74.47265625,4.801953105272131e-07
74.4921875,7.037379760377472e-07
74.51171875,4.245385527038728e-07
74.53125,6.41164671967784e-07
74.55078125,9.331821764718818e-07
74.5703125,2.6222814075037396e-07
74.58984375,2.738686459148506e-07
74.609375,7.006549164055442e-07
74.62890625,8.323340693031794e-07
74.6484375,8.442134390950875e-07
74.66796875,6.15391348470735e-07
74.6875,1.503674912424732e-07
74.70703125,1.724793986388422e-07
74.7265625,3.687478094627538e-07
74.74609375,3.811475728454916e-07
74.765625,2.700646870976115e-07
74.78515625,3.7992047777004635e-07
74.8046875,5.118925885284944e-07
74.82421875,4.25125770748004e-07
74.84375,3.853240952622544e-07
74.86328125,5.9851516665875e-07
74.8828125,1.2585957768154475e-06
74.90234375,5.609951793238425e-07
74.921875,3.520900557180996e-07
74.94140625,4.748149980260775e-07
74.9609375,8.182905397871782e-07
74.98046875,6.414894519582518e-07
75.0,3.565534651710133e-07
75.01953125,5.222589147627164e-07
75.0390625,5.618109617769742e-07
75.05859375,4.5307730810816855e-07
75.078125,3.1589786761169205e-07
75.09765625,4.1621342642676424e-07
75.1171875,5.454257622613045e-07
75.13671875,3.40432430276157e-07
75.15625,1.9706162151495262e-07
75.17578125,1.9193510429370808e-07
75.1953125,1.959296637383096e-07
75.21484375,1.9111471564333537e-07
75.234375,3.308150798564602e-07
75.25390625,4.800126018860377e-07
75.2734375,3.973782759774619e-07
75.29296875,3.4595204347068054e-07
75.3125,4.706702949034424e-07
75.33203125,2.9635023016761344e-07
75.3515625,2.902970046977612e-07
75.37109375,4.1692477619970556e-07
75.390625,3.71642164958733e-07
75.41015625,4.174474180845394e-07
75.4296875,4.913886273191558e-07
75.44921875,4.193519970923404e-07
75.46875,6.596582901702061e-07
75.48828125,4.7467619710864186e-07
75.5078125,2.969835801891551e-07
75.52734375,4.552796316210085e-07
75.546875,4.994406056791205e-07
75.56640625,3.612070073856836e-07
75.5859375,2.7336074477977377e-07
75.60546875,2.8343646282222857e-07
75.625,3.792996943843383e-07
75.64453125,5.024998821571884e-07
75.6640625,6.537422969650265e-07
75.68359375,4.267789905823285e-07
75.703125,1.6228138692773713e-07
75.72265625,1.8296255763113947e-07
75.7421875,3.1447102996534763e-07
75.76171875,5.699639627417444e-07
75.78125,4.316426577605028e-07
75.80078125,4.041514782464839e-07
75.8203125,3.571601760507388e-07
75.83984375,3.8063418400551527e-07
75.859375,7.250699236038319e-07
75.87890625,8.595422830658843e-07
75.8984375,5.437508108807843e-07
75.91796875,2.977893236886419e-07
75.9375,3.425498141904133e-07
75.95703125,5.386205283362572e-07
75.9765625,4.6319921986394353e-07
75.99609375,5.999790404037314e-07
76.015625,3.678839585851626e-07
76.03515625,2.674490373253804e-07
76.0546875,3.4276427118653133e-07
76.07421875,4.6158939811669936e-07
76.09375,3.5972005486368713e-07
76.11328125,3.3994726815761236e-07
76.1328125,7.67815465019725e-07
76.15234375,5.966722544903901e-07
76.171875,4.895089508157283e-07
76.19140625,3.366634287809147e-07
76.2109375,4.848663048644411e-07
76.23046875,3.947250160182279e-07
76.25,4.150102900830825e-07
76.26953125,6.163058495180257e-07
76.2890625,6.056590938393458e-07
76.30859375,3.7064422173160396e-07
76.328125,2.1976071316596398e-07
76.34765625,7.602483213098903e-07
76.3671875,1.44278850006633e-06
76.38671875,6.809829778404779e-07
76.40625,4.1108891980247325e-07
76.42578125,4.739336475906368e-07
76.4453125,2.2655960779369734e-07
76.46484375,3.1223139361375135e-07
76.484375,2.952940989211765e-07
76.50390625,2.597418901169611e-07
76.5234375,5.170005508199479e-07
76.54296875,3.7531952868479933e-07
76.5625,8.342149878563488e-07
76.58203125,7.908357222185271e-07
76.6015625,2.0548682439060807e-07
76.62109375,1.6736544833057028e-07
76.640625,5.023414064211483e-07
76.66015625,4.3062898617175537e-07
76.6796875,3.7565992680454944e-07
76.69921875,6.207717305022042e-07
76.71875,4.788484691783233e-07
76.73828125,2.579922412919359e-07
76.7578125,4.6907481864560535e-07
76.77734375,5.32913956297785e-07
76.796875,4.0182480286072564e-07
76.81640625,4.853210040749628e-07
76.8359375,4.9805485437169e-07
76.85546875,7.30372891689777e-07
76.875,6.512374137985154e-07
76.89453125,2.7491901737193287e-07
76.9140625,1.5417289009679507e-07
76.93359375,9.442520168822626e-08
76.953125,6.155411081040535e-08
76.97265625,1.5499511918764006e-07
76.9921875,4.39613862226324e-07
77.01171875,6.344750065301212e-07
77.03125,3.492821803074973e-07
77.05078125,3.793468231931709e-07
77.0703125,3.1530664311594455e-07
77.08984375,5.416867576968052e-07
77.109375,4.85699755928978e-07
77.12890625,4.996504629325426e-07
77.1484375,5.543275378751735e-07
77.16796875,5.660665730673928e-07
77.1875,4.3883098497662146e-07
77.20703125,4.5744025833858944e-07
77.2265625,6.566913710123013e-07
77.24609375,3.740855956689875e-07
77.265625,4.0329104140445646e-07
77.28515625,4.244814286384247e-07
77.3046875,6.957909952572665e-07
77.32421875,7.554430080281793e-07
77.34375,7.227574387522185e-07
77.36328125,3.968132359224862e-07
77.3828125,2.808350234289353e-07
77.40234375,2.715741174238233e-07
77.421875,1.2607876964572022e-07
77.44140625,3.5073099544720807e-07
77.4609375,6.149691665789303e-07
77.48046875,4.5169252806008487e-07
77.5,2.528213963692503e-07
77.51953125,2.6163834437953204e-07
77.5390625,2.6155275297138944e-07
77.55859375,5.640820674426457e-07
77.578125,1.0524989281736062e-06
77.59765625,8.131494452654743e-07
77.6171875,3.357525445833117e-07
77.63671875,6.550666368752862e-07
77.65625,6.341496160127552e-07
77.67578125,3.1293260989347833e-07
77.6953125,4.3087518973392464e-07
77.71484375,3.92627353009801e-07
77.734375,5.452200346338286e-07
77.75390625,6.190004320608818e-07
77.7734375,4.668625881149269e-07
77.79296875,5.378322049878228e-07
77.8125,3.5391549132242207e-07
77.83203125,3.3834370981055204e-07
77.8515625,4.512080364604855e-07
77.87109375,3.4425597967918173e-07
77.890625,3.360728436847803e-07
77.91015625,2.6621587732525693e-07
77.9296875,4.0019628540097573e-07
77.94921875,7.896623442957907e-07
77.96875,4.5182460956240084e-07
77.98828125,3.7629948161590426e-07
78.0078125,2.9956705618561725e-07
78.02734375,2.896940410029311e-07
78.046875,3.034611196503665e-07
78.06640625,3.3150801524382906e-07
78.0859375,2.243442533305897e-07
78.10546875,2.401180317568825e-07
78.125,3.704883656175191e-07
78.14453125,5.955098953060493e-07
78.1640625,8.262359830430458e-07
78.18359375,9.142057856309111e-07
78.203125,8.148518413496183e-07
78.22265625,4.6735615413112334e-07
78.2421875,6.853665711076075e-07
78.26171875,3.182125874367542e-07
78.28125,3.2228203190073135e-07
78.30078125,2.9694675189470803e-07
78.3203125,2.057472726071668e-07
78.33984375,2.833213544178816e-07
78.359375,3.7545700238242726e-07
78.37890625,4.138896939170321e-07
78.3984375,2.2785568334413486e-07
78.41796875,4.209935349297907e-07
78.4375,8.983596678430687e-07
78.45703125,6.398312256253424e-07
78.4765625,2.966613204447982e-07
78.49609375,3.1484865120248187e-07
78.515625,4.4634163292319175e-07
78.53515625,4.4338030002095514e-07
78.5546875,3.5314812967585405e-07
78.57421875,4.2265287883185015e-07
78.59375,4.811578325305108e-07
78.61328125,5.924356439007447e-07
78.6328125,6.890097245725923e-07
78.65234375,3.6297258324598734e-07
78.671875,3.5074727803122795e-07
78.69140625,1.5775329062810258e-07
78.7109375,4.832939596079845e-07
78.73046875,4.1994209520163314e-07
78.75,1.1983945263204944e-07
78.76953125,2.767283149656357e-07
78.7890625,3.386153232163474e-07
78.80859375,4.801987597285405e-07
78.828125,8.270019794797274e-07
78.84765625,6.122957992773379e-07
78.8671875,4.0941387581390166e-07
78.88671875,4.6146832070784183e-07
78.90625,4.396917168836028e-07
78.92578125,6.530936665532242e-07
78.9453125,5.223339086001051e-07
78.96484375,4.642715072756215e-07
78.984375,4.2426229769107987e-07
79.00390625,3.5872322824133544e-07
79.0234375,4.0486307376108157e-07
79.04296875,3.891151149318388e-07
79.0625,2.0735241493086045e-07
79.08203125,2.435335219535657e-07
79.1015625,3.546001415894564e-07
79.12109375,4.6297480574614723e-07
79.140625,7.94236991386121e-07
79.16015625,7.213894490372355e-07
79.1796875,3.7759002935848354e-07
79.19921875,2.6161771794093567e-07
79.21875,4.3283246842368937e-07
79.23828125,4.057729648846009e-07
79.2578125,2.7126712776280127e-07
79.27734375,5.22601272020729e-07
79.296875,3.4502984374332554e-07
79.31640625,3.759043474846737e-07
79.3359375,4.921512227023684e-07
79.35546875,4.959259440251041e-07
79.375,3.6335197174931905e-07
79.39453125,3.8503215098749834e-07
79.4140625,4.089221084646349e-07
79.43359375,2.0026522631199683e-07
79.453125,1.2686906342615407e-07
79.47265625,3.331947195457247e-07
79.4921875,6.549808844381241e-07
79.51171875,7.799005007662136e-07
79.53125,4.231834561943163e-07
79.55078125,2.4950303999701555e-07
79.5703125,1.997963816583045e-07
79.58984375,4.3333717100114317e-07
79.609375,4.1012138552336495e-07
79.62890625,6.439288990433119e-07
79.6484375,4.5033384912223164e-07
79.66796875,5.554576102473196e-07
79.6875,7.938449486636101e-07
79.70703125,7.664136899044713e-07
79.7265625,3.3091996183801196e-07
79.74609375,3.475443842220137e-07
79.765625,4.741536255267113e-07
79.78515625,5.402154988407334e-07
79.8046875,5.746802702908118e-07
79.82421875,6.669423520757445e-07
79.84375,1.0162823130475444e-06
79.86328125,7.902409935946035e-07
79.8828125,5.728227412572969e-07
79.90234375,3.0623696846563146e-07
79.921875,3.6623226792109506e-07
79.94140625,2.8342999606729314e-07
79.9609375,2.1534366517098803e-07
79.98046875,3.9223150898883053e-07
80.0,5.077707069147494e-07


==> figs/data/naca/psd_p4_mf.csv <==
f,p
0.0,0.0004959320524357513
0.01953125,0.32940140445214133
0.0390625,0.22152637642574854
0.05859375,0.07759774959661273
0.078125,0.06688111621761797
0.09765625,0.041264560869877884
0.1171875,0.053845495166434554
0.13671875,0.0562756488752665
0.15625,0.115985667106237
0.17578125,0.4680898269037243
0.1953125,0.6813419872911003
0.21484375,0.13930362288242237
0.234375,0.031406307376256534
0.25390625,0.011082906973587109
0.2734375,0.003668308305540649
0.29296875,0.0022339546630983113
0.3125,0.0017483380515319977
0.33203125,0.002135498786046513
0.3515625,0.005157811541180538
0.37109375,0.011569762087438077
0.390625,0.015820189780086515
0.41015625,0.009139501147512968
0.4296875,0.006447939436005445
0.44921875,0.004083313246719308
0.46875,0.0009492078483685493
0.48828125,0.0007567044739495924
0.5078125,0.0008877476836269589
0.52734375,0.0007923858972816054
0.546875,0.0006828876311398404
0.56640625,0.0004981528725596864
0.5859375,0.000598162188114307
0.60546875,0.0004917640314984314
0.625,0.00022500285539087057
0.64453125,0.0001972356483439529
0.6640625,0.00015417050561164963
0.68359375,0.00011289977333941601
0.703125,0.0001529473939404572
0.72265625,0.0002144969135092667
0.7421875,0.00032884896014078504
0.76171875,0.0004213260536468368
0.78125,0.00021554740277385966
0.80078125,0.00014472915491900405
0.8203125,0.00011505245609691219
0.83984375,0.00011325664897906234
0.859375,9.328294384814037e-05
0.87890625,4.210149628233985e-05
0.8984375,3.8221097360514655e-05
0.91796875,7.202805684700926e-05
0.9375,8.482326738344049e-05
0.95703125,4.609160086539175e-05
0.9765625,2.6286364241701964e-05
0.99609375,3.0337203016365527e-05
1.015625,8.123605862024751e-05
1.03515625,9.126434362115568e-05
1.0546875,6.195736651312502e-05
1.07421875,3.41205478028327e-05
1.09375,2.100879086526137e-05
1.11328125,1.1033912664132519e-05
1.1328125,3.973140164946313e-05
1.15234375,4.889415581016614e-05
1.171875,3.915251157582796e-05
1.19140625,3.294797579355744e-05
1.2109375,1.8282432331133162e-05
1.23046875,1.5964141272833118e-05
1.25,1.9362946506122365e-05
1.26953125,3.074316627869311e-05
1.2890625,2.9462132294002288e-05
1.30859375,3.640681797206275e-05
1.328125,3.6267462076868844e-05
1.34765625,2.421524856976745e-05
1.3671875,1.6196386628508884e-05
1.38671875,9.56434032697466e-06
1.40625,1.206384626775675e-05
1.42578125,1.708559279647984e-05
1.4453125,1.125140922831816e-05
1.46484375,1.5237492649701605e-05
1.484375,1.3364675499352656e-05
1.50390625,2.0319666475669395e-05
1.5234375,1.5944075268781654e-05
1.54296875,9.145652903106076e-06
1.5625,3.497387750908874e-06
1.58203125,4.415635817123308e-06
1.6015625,1.1985593028969803e-05
1.62109375,1.955972326657913e-05
1.640625,1.2106022279179822e-05
1.66015625,1.2100951383976563e-05
1.6796875,1.4200857819047657e-05
1.69921875,1.12653687974311e-05
1.71875,8.459965562892917e-06
1.73828125,1.3802072130296959e-05
1.7578125,1.299583642824842e-05
1.77734375,9.012824434586066e-06
1.796875,1.0021271118697941e-05
1.81640625,1.3156387456585278e-05
1.8359375,7.197223169886415e-06
1.85546875,1.1226455822867546e-05
1.875,1.232569631607897e-05
1.89453125,1.0703552574252784e-05
1.9140625,6.464005285546773e-06
1.93359375,4.157850362917817e-06
1.953125,4.749242810777029e-06
1.97265625,5.554053875833345e-06
1.9921875,5.286932137784969e-06
2.01171875,3.3624404322293883e-06
2.03125,5.084418680850899e-06
2.05078125,1.0729328046175417e-05
2.0703125,7.832958315296569e-06
2.08984375,4.4958853322992205e-06
2.109375,2.6582167717959935e-06
2.12890625,6.704096368008754e-06
2.1484375,6.6118736856761876e-06
2.16796875,5.994815919397909e-06
2.1875,2.0574742223510986e-06
2.20703125,3.4379685238535553e-06
2.2265625,4.571294646389405e-06
2.24609375,4.846141507813139e-06
2.265625,3.305839669764954e-06
2.28515625,3.879533049690229e-06
2.3046875,4.05254558990986e-06
2.32421875,3.476485101010648e-06
2.34375,5.182524102232717e-06
2.36328125,2.953608815792899e-06
2.3828125,3.83104469914135e-06
2.40234375,2.2371994069093815e-06
2.421875,2.173358713470162e-06
2.44140625,3.5233482179613016e-06
2.4609375,2.5678980489331628e-06
2.48046875,2.925239114591541e-06
2.5,2.6071353676707536e-06
2.51953125,3.525312259641067e-06
2.5390625,3.294045790291397e-06
2.55859375,1.949536057788442e-06
2.578125,1.7810875416200296e-06
2.59765625,2.7109937776776134e-06
2.6171875,6.397384930059546e-06
2.63671875,4.176652534298555e-06
2.65625,1.796386362410089e-06
2.67578125,5.488789785561635e-06
2.6953125,5.5209593094847915e-06
2.71484375,3.867220997632076e-06
2.734375,3.905791507961806e-06
2.75390625,1.2127521083952548e-06
2.7734375,1.18683783932113e-06
2.79296875,2.1083687383201453e-06
2.8125,3.8793936018904345e-06
2.83203125,3.247358217543495e-06
2.8515625,1.4945250605909428e-06
2.87109375,2.6008517604995308e-06
2.890625,3.67838570281046e-06
2.91015625,3.0895881727683977e-06
2.9296875,3.3157631064795603e-06
2.94921875,2.6859961126456446e-06
2.96875,3.4665511669764046e-06
2.98828125,1.937091727112394e-06
3.0078125,1.7298614622997276e-06
3.02734375,1.7044237465655657e-06
3.046875,1.7390741099962713e-06
3.06640625,4.000027971926189e-06
3.0859375,4.606830456472674e-06
3.10546875,1.8445437178327024e-06
3.125,2.5653940299632525e-06
3.14453125,2.3721499399679784e-06
3.1640625,1.4594326619341028e-06
3.18359375,2.5557279010594323e-06
3.203125,4.308477075228992e-06
3.22265625,2.80818969374301e-06
3.2421875,1.3519901476926344e-06
3.26171875,1.0997067737888396e-06
3.28125,5.763374494507326e-07
3.30078125,6.709054105320664e-07
3.3203125,5.10330650204889e-07
3.33984375,9.604722526469677e-07
3.359375,1.0176708567127604e-06
3.37890625,7.357479387954984e-07
3.3984375,1.193108369559623e-06
3.41796875,1.5058421776816265e-06
3.4375,8.440385168653674e-07
3.45703125,1.398733147091155e-06
3.4765625,1.2173390369065642e-06
3.49609375,1.5656664504178189e-06
3.515625,1.6406685214706643e-06
3.53515625,1.2179063679497875e-06
3.5546875,1.0560159608214979e-06
3.57421875,1.6177295097849363e-06
3.59375,2.1107288996261893e-06
3.61328125,1.3400123828655913e-06
3.6328125,1.8268558984032024e-06
3.65234375,8.001836002709647e-07
3.671875,1.0957626607343249e-06
3.69140625,9.130140068051076e-07
3.7109375,6.702185969278625e-07
3.73046875,5.554724962284359e-07
3.75,7.989389494114653e-07
3.76953125,9.664288909334919e-07
3.7890625,6.840471702556173e-07
3.80859375,8.647194432257589e-07
3.828125,1.9215070526840633e-06
3.84765625,2.6232890383764013e-06
3.8671875,1.5546014091573248e-06
3.88671875,1.2018321892536149e-06
3.90625,8.214514496860847e-07
3.92578125,5.790807878793436e-07
3.9453125,1.068586096366588e-06
3.96484375,6.8326664673486e-07
3.984375,5.2368305725417e-07
4.00390625,4.077054206757281e-07
4.0234375,7.446395476996194e-07
4.04296875,9.716629336805243e-07
4.0625,5.916331769053464e-07
4.08203125,7.030307528840196e-07
4.1015625,8.72506768869817e-07
4.12109375,6.591280515507339e-07
4.140625,5.531376442651089e-07
4.16015625,1.7778969814689846e-07
4.1796875,1.1638198463141395e-07
4.19921875,1.8537105580536024e-07
4.21875,4.975281388526059e-07
4.23828125,5.00951684293404e-07
4.2578125,3.484628936484016e-07
4.27734375,3.013031460456838e-07
4.296875,4.0782797637306887e-07
4.31640625,4.5049865167164296e-07
4.3359375,3.4965423354896985e-07
4.35546875,4.043502851096687e-07
4.375,3.564327608940983e-07
4.39453125,1.4331373145084516e-07
4.4140625,2.4591493850350193e-07
4.43359375,2.8509160180521033e-07
4.453125,2.930190836351703e-07
4.47265625,1.8251510348703052e-07
4.4921875,4.216861914893847e-07
4.51171875,4.896059034730346e-07
4.53125,3.379228732734313e-07
4.55078125,2.254416107742115e-07
4.5703125,2.9595371814335174e-07
4.58984375,3.31989579389815e-07
4.609375,2.751596384593963e-07
4.62890625,2.2561140496280756e-07
4.6484375,2.8803282133750243e-07
4.66796875,2.4132005899214154e-07
4.6875,2.5370979410167387e-07
4.70703125,4.2105291152402556e-07
4.7265625,6.109984218197844e-07
4.74609375,3.1775747237969114e-07
4.765625,1.558736318824889e-07
4.78515625,2.9860490789741785e-07
4.8046875,3.303409731355882e-07
4.82421875,2.2545321648124062e-07
4.84375,2.8303815138502776e-07
4.86328125,2.404429597015498e-07
4.8828125,2.23211694052548e-07
4.90234375,2.6961358537718427e-07
4.921875,2.6494362227412247e-07
4.94140625,2.7490066479674347e-07
4.9609375,2.2489620478549865e-07
4.98046875,2.0162151778688998e-07
5.0,1.5355134486318285e-07
5.01953125,2.6096012300977254e-07
5.0390625,1.8364949510380762e-07
5.05859375,1.2222800660432275e-07
5.078125,1.3940553373966654e-07
5.09765625,2.1204806779983108e-07
5.1171875,2.113736792207866e-07
5.13671875,3.1646014728062145e-07
5.15625,2.445097368828395e-07
5.17578125,1.4652671506679585e-07
5.1953125,1.8111155702039859e-07
5.21484375,2.3407743302442467e-07
5.234375,1.7279994231499643e-07
5.25390625,1.1708211598026732e-07
5.2734375,1.0437138737353994e-07
5.29296875,1.745772202305211e-07
5.3125,1.4580838531406843e-07
5.33203125,6.685978496358561e-08
5.3515625,1.1459628955184732e-07
5.37109375,1.7000516413470858e-07
5.390625,3.1061504774397804e-07
5.41015625,3.030930127316596e-07
5.4296875,1.0164591992338671e-07
5.44921875,9.894491558030619e-08
5.46875,8.717920161101426e-08
5.48828125,1.401237474036543e-07
5.5078125,1.1837070012288572e-07
5.52734375,6.002076250696538e-08
5.546875,1.1763919660636597e-07
5.56640625,1.1743785035781284e-07
5.5859375,7.316761346417368e-08
5.60546875,8.34876658565478e-08
5.625,6.433645381458029e-08
5.64453125,1.1086170519141194e-07
5.6640625,1.1927477668689308e-07
5.68359375,1.5024759290574137e-07
5.703125,1.334431801277886e-07
5.72265625,6.612381801109169e-08
5.7421875,5.839136358118555e-08
5.76171875,7.583783259209977e-08
5.78125,9.728745667929955e-08
5.80078125,5.505923191110898e-08
5.8203125,7.217889129803445e-08
5.83984375,8.066368867891204e-08
5.859375,8.111198439771158e-08
5.87890625,1.088197629910259e-07
5.8984375,8.208910002511044e-08
5.91796875,1.2162270859638883e-07
5.9375,9.155783084901025e-08
5.95703125,7.106020160411367e-08
5.9765625,4.2713360111631586e-08
5.99609375,5.493478347852209e-08
6.015625,1.0018177148537919e-07
6.03515625,1.0970712280260739e-07
6.0546875,5.892583445537023e-08
6.07421875,2.9689071714602517e-08
6.09375,3.2843186704834953e-08
6.11328125,6.135381862684203e-08
6.1328125,7.815016648259405e-08
6.15234375,8.454481094575393e-08
6.171875,1.0204552877039224e-07
6.19140625,5.0955972106879935e-08
6.2109375,5.6333964943698824e-08
6.23046875,8.620285828431502e-08
6.25,5.8993109452332656e-08
6.26953125,4.725050167237865e-08
6.2890625,4.026916515752474e-08
6.30859375,9.563700100021675e-08
6.328125,1.2700582011082976e-07
6.34765625,7.698857663029506e-08
6.3671875,3.212075461336898e-08
6.38671875,3.2723332162364835e-08
6.40625,2.958649226597706e-08
6.42578125,2.5795486661352638e-08
6.4453125,4.612442992430274e-08
6.46484375,5.5492737032205554e-08
6.484375,3.8663015655560906e-08
6.50390625,3.448519525714165e-08
6.5234375,3.1813044763683664e-08
6.54296875,2.642103042369247e-08
6.5625,1.5432722718388793e-08
6.58203125,2.61571072868652e-08
6.6015625,1.9207278341376308e-08
6.62109375,2.9416273452933618e-08
6.640625,2.874425610527945e-08
6.66015625,3.8847815296678414e-08
6.6796875,7.009651718976214e-08
6.69921875,1.1012614787582293e-07
6.71875,7.760805070012415e-08
6.73828125,4.377058835081973e-08
6.7578125,2.2790776874552088e-08
6.77734375,2.4875838237254116e-08
6.796875,4.6147913877988606e-08
6.81640625,7.409760102343259e-08
6.8359375,6.28578921874411e-08
6.85546875,2.3754730047103357e-08
6.875,2.6989295922125408e-08
6.89453125,2.982611611429599e-08
6.9140625,3.524942987259088e-08
6.93359375,1.8330473473144837e-08
6.953125,1.2019813801396678e-08
6.97265625,3.300290083618448e-08
6.9921875,5.5280032808899974e-08
7.01171875,6.032565043759758e-08
7.03125,2.5695292162356112e-08
7.05078125,2.521948608844005e-08
7.0703125,1.589846788194678e-08
7.08984375,1.1623623167434612e-08
7.109375,1.3095100477435512e-08
7.12890625,1.4876333406812404e-08
7.1484375,9.578840719816185e-09
7.16796875,1.3457930257795293e-08
7.1875,2.6593253475034136e-08
7.20703125,3.337517498177225e-08
7.2265625,1.788396565117826e-08
7.24609375,1.2768882064876165e-08
7.265625,1.0498964790828856e-08
7.28515625,1.90596687415401e-08
7.3046875,1.9976711485472693e-08
7.32421875,1.0242088483898405e-08
7.34375,1.4763776069345448e-08
7.36328125,2.93978082457522e-08
7.3828125,1.9775507498641327e-08
7.40234375,6.209816366731753e-09
7.421875,7.343509856948619e-09
7.44140625,1.0542336185851202e-08
7.4609375,9.550691573685214e-09
7.48046875,1.808406283467504e-08
7.5,3.064509278404363e-08
7.51953125,1.30233672522966e-08
7.5390625,6.583172633054112e-09
7.55859375,7.070868589910411e-09
7.578125,1.5639993679927846e-08
7.59765625,1.1132543897443416e-08
7.6171875,9.839659862066825e-09
7.63671875,1.826931236611717e-08
7.65625,1.0902464900695976e-08
7.67578125,9.432940808898986e-09
7.6953125,1.743691684300295e-08
7.71484375,1.4059118626481043e-08
7.734375,7.994959567805676e-09
7.75390625,1.0658352211283246e-08
7.7734375,7.54108832948233e-09
7.79296875,5.645242273694511e-09
7.8125,6.169722605435625e-09
7.83203125,8.878690405871611e-09
7.8515625,9.123390102849523e-09
7.87109375,5.6713390404139045e-09
7.890625,7.259238879990861e-09
7.91015625,9.653083872967039e-09
7.9296875,1.2702468053181694e-08
7.94921875,1.1680787556090807e-08
7.96875,1.0114444475761601e-08
7.98828125,7.694956495738881e-09
8.0078125,1.1439405933465997e-08
8.02734375,1.1809573140367829e-08
8.046875,9.689981045984611e-09
8.06640625,1.2557219285951863e-08
8.0859375,1.1401431165890462e-08
8.10546875,1.2221085383831674e-08
8.125,1.4301881401254734e-08
8.14453125,1.0607509987831598e-08
8.1640625,1.1641696500650594e-08
8.18359375,1.1719486361281562e-08
8.203125,1.2258989721407129e-08
8.22265625,1.38728226700188e-08
8.2421875,1.5275548988837213e-08
8.26171875,1.2619890528315684e-08
8.28125,1.447593062202731e-08
8.30078125,6.928108565218301e-09
8.3203125,4.8930566821664635e-09
8.33984375,4.79644936704491e-09
8.359375,1.110538706810343e-08
8.37890625,9.10826700239757e-09
8.3984375,1.340395247490147e-08
8.41796875,9.751551618976097e-09
8.4375,6.9925470965295395e-09
8.45703125,1.2811721038255104e-08
8.4765625,1.137137558300554e-08
8.49609375,7.249023169384007e-09
8.515625,9.639708875308863e-09
8.53515625,9.057318985898598e-09
8.5546875,7.088658599594731e-09
8.57421875,1.3447249376682063e-08
8.59375,8.36080961945678e-09
8.61328125,1.0205132218828366e-08
8.6328125,9.083520317077739e-09
8.65234375,1.1247797119341904e-08
8.671875,8.55420645441033e-09
8.69140625,4.717264587581582e-09
8.7109375,4.271795362894351e-09
8.73046875,1.4633567548414226e-08
8.75,2.017256294740086e-08
8.76953125,1.1714174591885283e-08
8.7890625,9.1041262683898e-09
8.80859375,5.521041016043012e-09
8.828125,4.928066360034339e-09
8.84765625,7.264658650428342e-09
8.8671875,6.594422270127942e-09
8.88671875,8.281906316266516e-09
8.90625,8.218916845716754e-09
8.92578125,1.04989866834337e-08
8.9453125,4.259002577834983e-09
8.96484375,5.118526947111174e-09
8.984375,4.381598402611978e-09
9.00390625,6.7906938686287115e-09
9.0234375,8.281896539967587e-09
9.04296875,8.778195234772215e-09
9.0625,1.0491044082303086e-08
9.08203125,8.883868777839434e-09
9.1015625,6.419980695942472e-09
9.12109375,7.000233494556186e-09
9.140625,8.616976144313355e-09
9.16015625,6.047717915356107e-09
9.1796875,7.917399245042164e-09
9.19921875,6.557510711484517e-09
9.21875,1.138969506104194e-08
9.23828125,9.904142046730145e-09
9.2578125,5.430156415694697e-09
9.27734375,4.625687460979042e-09
9.296875,6.27349852543128e-09
9.31640625,4.341309000153472e-09
9.3359375,3.862748143488903e-09
9.35546875,5.158958350318312e-09
9.375,9.506560774592564e-09
9.39453125,5.800602465016669e-09
9.4140625,5.3659191115809295e-09
9.43359375,2.9454581184766867e-09
9.453125,3.836950578010948e-09
9.47265625,6.052705462840879e-09
9.4921875,5.202121892983287e-09
9.51171875,2.5654768122550658e-09
9.53125,4.429352586074863e-09
9.55078125,1.1111091692294608e-08
9.5703125,1.0051242025152901e-08
9.58984375,6.0340439114524376e-09
9.609375,7.02461238525878e-09
9.62890625,8.12045571390717e-09
9.6484375,8.608919425741709e-09
9.66796875,6.8500938781151455e-09
9.6875,1.1864862204611151e-08
9.70703125,1.197055779187391e-08
9.7265625,5.565899338200641e-09
9.74609375,3.487159509966538e-09
9.765625,5.151296271410498e-09
9.78515625,7.81451874830095e-09
9.8046875,7.284594280451795e-09
9.82421875,4.1805758159710535e-09
9.84375,4.3749842885402235e-09
9.86328125,5.2477762888176546e-09
9.8828125,9.04391261413936e-09
9.90234375,8.720897491608505e-09
9.921875,4.935905252602519e-09
9.94140625,4.651517695109162e-09
9.9609375,3.4993071087705393e-09
9.98046875,4.820325387459079e-09
10.0,2.603913630742153e-09
10.01953125,4.666993025115802e-09
10.0390625,5.9575882410910735e-09
10.05859375,4.755434038443569e-09
10.078125,8.168740146302831e-09
10.09765625,7.228076789983693e-09
10.1171875,4.96781788060153e-09
10.13671875,6.642004151945954e-09
10.15625,1.0091102994181926e-08
10.17578125,5.967328368851022e-09
10.1953125,2.619047643667183e-09
10.21484375,2.4192108991804446e-09
10.234375,3.3663632623196444e-09
10.25390625,1.9670738122665726e-09
10.2734375,3.873011582640304e-09
10.29296875,8.691136130926422e-09
10.3125,4.4203417177647994e-09
10.33203125,2.4851328549849404e-09
10.3515625,2.0648457990519305e-09
10.37109375,2.2665917714574806e-09
10.390625,2.46232019290612e-09
10.41015625,2.7901375740844787e-09
10.4296875,5.088473418127404e-09
10.44921875,5.128411509488242e-09
10.46875,3.5265048569282585e-09
10.48828125,1.6182904327980712e-09
10.5078125,1.7170293339247562e-09
10.52734375,3.6217136419465073e-09
10.546875,3.2882463837980913e-09
10.56640625,4.069916134067206e-09
10.5859375,3.3483693238824983e-09
10.60546875,3.120091355582187e-09
10.625,3.6534129335972812e-09
10.64453125,3.248392767251872e-09
10.6640625,5.091003463658881e-09
10.68359375,6.292253147544725e-09
10.703125,3.5929314744872096e-09
10.72265625,2.3653635156915592e-09
10.7421875,1.7310903256282002e-09
10.76171875,3.8084126793124454e-09
10.78125,4.266372881844799e-09
10.80078125,4.551665976363698e-09
10.8203125,3.717863112904273e-09
10.83984375,3.5302679769170107e-09
10.859375,2.6548904146156865e-09
10.87890625,4.22321146338476e-09
10.8984375,3.6783451477045067e-09
10.91796875,1.5364755432831953e-09
10.9375,2.2470744134542886e-09
10.95703125,2.6088289207805687e-09
10.9765625,6.4380813055907745e-09
10.99609375,4.627050402095923e-09
11.015625,4.02688166086501e-09
11.03515625,5.017041908695412e-09
11.0546875,6.228302129383198e-09
11.07421875,1.773084813219712e-09
11.09375,1.6952706553146262e-09
11.11328125,2.9241033999360036e-09
11.1328125,3.6375606658083238e-09
11.15234375,4.712468696274524e-09
11.171875,6.019560147378089e-09
11.19140625,5.926425876789762e-09
11.2109375,6.291612630428224e-09
11.23046875,3.5234099088506927e-09
11.25,2.7452880316935607e-09
11.26953125,3.1305825795246115e-09
11.2890625,3.72718954603524e-09
11.30859375,2.9313033820435867e-09
11.328125,2.9732547451842133e-09
11.34765625,5.710357041208969e-09
11.3671875,5.7295270653474856e-09
11.38671875,4.730362120343498e-09
11.40625,4.168447300640215e-09
11.42578125,4.864173815077406e-09
11.4453125,3.6354154900436175e-09
11.46484375,2.620236363724343e-09
11.484375,2.94389501884837e-09
11.50390625,2.418830074669296e-09
11.5234375,7.163868927605957e-09
11.54296875,6.734469765144771e-09
11.5625,2.6875929547383556e-09
11.58203125,3.1941634356433415e-09
11.6015625,2.1017290148257426e-09
11.62109375,6.674772223992581e-09
11.640625,4.798135485765651e-09
11.66015625,2.829386203829543e-09
11.6796875,5.184128616148994e-09
11.69921875,4.673451498794238e-09
11.71875,6.340455841695081e-09
11.73828125,3.904969142826074e-09
11.7578125,1.5934760318317154e-09
11.77734375,1.7143379202257797e-09
11.796875,4.5952615648780375e-09
11.81640625,3.2666649637844577e-09
11.8359375,2.668994077928851e-09
11.85546875,2.032000502739349e-09
11.875,2.055509699157302e-09
11.89453125,4.303151714359332e-09
11.9140625,3.1385539561871076e-09
11.93359375,2.476495100219189e-09
11.953125,2.4424020765177983e-09
11.97265625,3.1336684829758516e-09
11.9921875,3.1421171764082455e-09
12.01171875,2.0264281108605413e-09
12.03125,2.314774870765481e-09
12.05078125,1.2263470664160117e-09
12.0703125,2.3285493889224845e-09
12.08984375,1.2835271045364168e-09
12.109375,8.343074235974135e-10
12.12890625,2.409102015856849e-09
12.1484375,3.765880624255275e-09
12.16796875,3.3457504665584627e-09
12.1875,4.7212241221259606e-09
12.20703125,1.9422159954578143e-09
12.2265625,1.6172636076144442e-09
12.24609375,1.4514398528359801e-09
12.265625,1.36069844612149e-09
12.28515625,3.4981183740665277e-09
12.3046875,3.5571630472659537e-09
12.32421875,2.428241508725449e-09
12.34375,2.936200488988266e-09
12.36328125,3.745055030692194e-09
12.3828125,3.760710398108139e-09
12.40234375,1.5191146034793317e-09
12.421875,7.557908046842064e-10
12.44140625,1.6729800444345412e-09
12.4609375,2.1859582792170044e-09
12.48046875,2.5748361007965366e-09
12.5,2.1759521617536583e-09
12.51953125,1.9206616148940635e-09
12.5390625,3.742518737361677e-09
12.55859375,4.1307793581049264e-09
12.578125,3.669749838321351e-09
12.59765625,1.4880993065543275e-09
12.6171875,1.1334880627008241e-09
12.63671875,1.2111577486784537e-09
12.65625,1.685774019069183e-09
12.67578125,1.4720777230884582e-09
12.6953125,8.775687497720487e-10
12.71484375,2.854429380038757e-09
12.734375,4.796117118284006e-09
12.75390625,3.513584483371818e-09
12.7734375,1.904999158097944e-09
12.79296875,1.9476866656010297e-09
12.8125,1.623800687500384e-09
12.83203125,1.2329768520892385e-09
12.8515625,9.481611644992806e-10
12.87109375,1.827494052714617e-09
12.890625,1.8906685980573957e-09
12.91015625,1.2532580701988122e-09
12.9296875,1.113320357661782e-09
12.94921875,1.7095505515603988e-09
12.96875,3.125351827113194e-09
12.98828125,2.038310436912413e-09
13.0078125,2.146241581645573e-09
13.02734375,1.7473291655159286e-09
13.046875,9.903615954081293e-10
13.06640625,1.2567555391876268e-09
13.0859375,1.6267913215487801e-09
13.10546875,1.1735146373162293e-09
13.125,1.4134657074183095e-09
13.14453125,2.256325936740312e-09
13.1640625,4.15980609458229e-09
13.18359375,3.3961116661179107e-09
13.203125,1.8632694713017683e-09
13.22265625,1.263243913176933e-09
13.2421875,2.0105307910294657e-09
13.26171875,1.6177010458525746e-09
13.28125,2.495390181415994e-09
13.30078125,3.5887069621632632e-09
13.3203125,2.4516058861819168e-09
13.33984375,1.9145192978537818e-09
13.359375,1.3333171812183876e-09
13.37890625,2.9501846204945346e-09
13.3984375,2.9464265405508262e-09
13.41796875,1.889276932205826e-09
13.4375,7.85037720306459e-10
13.45703125,4.0637965140032583e-10
13.4765625,1.4894029930582763e-09
13.49609375,1.6879935154313066e-09
13.515625,1.3414266292927578e-09
13.53515625,2.2116253451308513e-09
13.5546875,1.4164897743862523e-09
13.57421875,1.771505099722462e-09
13.59375,1.2463114456899068e-09
13.61328125,1.0454224011823337e-09
13.6328125,1.3502186801520317e-09
13.65234375,1.727265894017347e-09
13.671875,2.9759548683091864e-09
13.69140625,2.025051451487607e-09
13.7109375,7.629877562534341e-10
13.73046875,5.053241159926345e-10
13.75,6.294812906943362e-10
13.76953125,3.7186637071881653e-10
13.7890625,9.550885004580643e-10
13.80859375,1.2604290007900053e-09
13.828125,1.4248348874928697e-09
13.84765625,9.708663303267407e-10
13.8671875,1.0154299339094545e-09
13.88671875,1.212947062656913e-09
13.90625,4.6347923927266687e-10
13.92578125,4.3050125372162893e-10
13.9453125,8.035773500185208e-10
13.96484375,6.520863422610258e-10
13.984375,7.257860955747014e-10
14.00390625,1.2510254753960131e-09
14.0234375,1.2236859537473071e-09
14.04296875,6.45499093068838e-10
14.0625,1.248912776278611e-09
14.08203125,9.648315594383878e-10
14.1015625,6.413291603585984e-10
14.12109375,7.811908413664762e-10
14.140625,7.0497437889954e-10
14.16015625,8.709807682594106e-10
14.1796875,1.7619241730525264e-09
14.19921875,1.9107816002152857e-09
14.21875,9.57388888355522e-10
14.23828125,7.366187365400803e-10
14.2578125,7.82706857276281e-10
14.27734375,9.441375546552067e-10
14.296875,6.761096098404778e-10
14.31640625,4.065520974811286e-10
14.3359375,3.44477950015911e-10
14.35546875,3.4071429987059533e-10
14.375,3.8551161501888143e-10
14.39453125,8.723848766246416e-10
14.4140625,1.82143104109578e-09
14.43359375,1.5194676943799887e-09
14.453125,7.865078278937436e-10
14.47265625,8.325273414807039e-10
14.4921875,1.5221008620835758e-09
14.51171875,1.3338380738581245e-09
14.53125,7.012770385977111e-10
14.55078125,8.691679290576502e-10
14.5703125,4.478772680494964e-10
14.58984375,4.945788171113947e-10
14.609375,9.647323500723367e-10
14.62890625,4.486922913860303e-10
14.6484375,2.8596844264627985e-10
14.66796875,3.672807082706094e-10
14.6875,1.1905538596723575e-09
14.70703125,1.3720805050170279e-09
14.7265625,7.708553617622446e-10
14.74609375,1.464442374832083e-09
14.765625,9.557397111298801e-10
14.78515625,7.069884914463712e-10
14.8046875,1.0755869024373553e-09
14.82421875,6.435640265579112e-10
14.84375,2.8325259150807913e-10
14.86328125,3.98949743066735e-10
14.8828125,9.486716926161802e-10
14.90234375,1.080552198089288e-09
14.921875,8.507733623907784e-10
14.94140625,1.0119804121659894e-09
14.9609375,6.467471572673595e-10
14.98046875,5.231641899041795e-10
15.0,4.957176595116563e-10
15.01953125,3.3043395605812267e-10
15.0390625,3.909103976943245e-10
15.05859375,3.8557664058932995e-10
15.078125,1.4698451911834627e-09
15.09765625,1.6214874528900782e-09
15.1171875,1.0014056376856214e-09
15.13671875,9.795583003606985e-10
15.15625,2.489712118794827e-10
15.17578125,4.102725453529581e-10
15.1953125,1.1883616392238776e-09
15.21484375,1.4988921016943306e-09
15.234375,6.49624709344526e-10
15.25390625,4.3438671289157383e-10
15.2734375,1.164062376745818e-09
15.29296875,8.181876619684049e-10
15.3125,4.700572015712632e-10
15.33203125,6.231560412508469e-10
15.3515625,7.991680229221456e-10
15.37109375,8.193111796382167e-10
15.390625,1.0359822523426155e-09
15.41015625,5.853006356964229e-10
15.4296875,4.993747089813659e-10
15.44921875,7.687272627756547e-10
15.46875,1.3711142958439244e-09
15.48828125,6.575915443133491e-10
15.5078125,6.713398883074167e-10
15.52734375,1.0189939305679287e-09
15.546875,5.855897302251196e-10
15.56640625,3.2857663534360836e-10
15.5859375,5.012817323929555e-10
15.60546875,8.813453842190994e-10
15.625,4.2365861909952934e-10
15.64453125,4.0315886141516734e-10
15.6640625,6.008915160180567e-10
15.68359375,6.687618954145579e-10
15.703125,7.984268203534935e-10
15.72265625,5.399402628891462e-10
15.7421875,5.408990353632229e-10
15.76171875,4.817098364123079e-10
15.78125,5.678292705519473e-10
15.80078125,5.847254758953218e-10
15.8203125,3.222086576939843e-10
15.83984375,2.846556562465977e-10
15.859375,3.696453884148656e-10
15.87890625,4.927324592602571e-10
15.8984375,4.698144295167096e-10
15.91796875,5.279080921645959e-10
15.9375,4.471508642949054e-10
15.95703125,6.788964488996888e-10
15.9765625,5.111331374567755e-10
15.99609375,2.9344536258466894e-10
16.015625,2.7441018983382924e-10
16.03515625,2.5772971497576415e-10
16.0546875,1.720435969134147e-10
16.07421875,2.4502400029885103e-10
16.09375,5.040673931940738e-10
16.11328125,6.030520138089066e-10
16.1328125,4.432545575312245e-10
16.15234375,2.1988518877684302e-10
16.171875,1.6989809095536013e-10
16.19140625,4.439061143858832e-10
16.2109375,7.16730187512308e-10
16.23046875,2.9884113249308183e-10
16.25,3.0191352465438903e-10
16.26953125,5.161176944514779e-10
16.2890625,7.117999144727216e-10
16.30859375,6.453966467661199e-10
16.328125,3.583655327058861e-10
16.34765625,3.7724639072194087e-10
16.3671875,2.4214849123559823e-10
16.38671875,3.0612092371384164e-10
16.40625,3.024414627815676e-10
16.42578125,2.699666377581751e-10
16.4453125,2.3205186875594535e-10
16.46484375,4.5765593884086473e-10
16.484375,3.7867410480304073e-10
16.50390625,2.4376843831185026e-10
16.5234375,2.1725329300383968e-10
16.54296875,2.9311772404725447e-10
16.5625,3.7016583036386363e-10
16.58203125,3.5944649395275624e-10
16.6015625,2.5733873523606723e-10
16.62109375,1.7303934094398023e-10
16.640625,2.0233155690946457e-10
16.66015625,2.1979286825798543e-10
16.6796875,2.8239672746038857e-10
16.69921875,5.239650552735562e-10
16.71875,3.823803661281589e-10
16.73828125,3.784997033525114e-10
16.7578125,2.8876510067240325e-10
16.77734375,2.589818442373484e-10
16.796875,4.81302274524138e-10
16.81640625,2.2614801117342184e-10
16.8359375,1.7786264412778616e-10
16.85546875,4.292047554702142e-10
16.875,6.410199852193174e-10
16.89453125,2.8222804812015375e-10
16.9140625,1.486115173715014e-10
16.93359375,1.806313613758891e-10
16.953125,1.5167249494654397e-10
16.97265625,1.8377041695685444e-10
16.9921875,2.0248071075960132e-10
17.01171875,1.8081935991272132e-10
17.03125,1.8277239246771725e-10
17.05078125,1.545916758981385e-10
17.0703125,3.217257220098142e-10
17.08984375,2.2967086980075395e-10
17.109375,1.2430629777283827e-10
17.12890625,9.842599545926324e-11
17.1484375,1.8304606779262854e-10
17.16796875,1.0287894298995626e-10
17.1875,1.2828649282962275e-10
17.20703125,2.563392691355029e-10
17.2265625,2.0205620252094443e-10
17.24609375,7.935461497624769e-11
17.265625,1.031968362671965e-10
17.28515625,1.5863692925528398e-10
17.3046875,2.2336934158615065e-10
17.32421875,1.3267817092356819e-10
17.34375,1.7721160651671534e-10
17.36328125,1.6080947608521593e-10
17.3828125,1.4824867742693763e-10
17.40234375,1.6899364671120451e-10
17.421875,7.671452747132045e-11
17.44140625,5.3567774351629486e-11
17.4609375,6.841370342018746e-11
17.48046875,2.0529482568297585e-10
17.5,1.5863622254444876e-10
17.51953125,1.8031403491759875e-10
17.5390625,1.8028753483649846e-10
17.55859375,1.4166298478561582e-10
17.578125,2.422672456632043e-10
17.59765625,2.0895186265044204e-10
17.6171875,2.2783321948351238e-10
17.63671875,1.6804640231551903e-10
17.65625,2.0401680089082694e-10
17.67578125,1.4148910629787734e-10
17.6953125,1.934074610828679e-10
17.71484375,3.109292813937096e-10
17.734375,1.9685583014916304e-10
17.75390625,1.3705022709059462e-10
17.7734375,1.1529324595861651e-10
17.79296875,2.049540427847016e-10
17.8125,1.7784502611429322e-10
17.83203125,1.5940640982564532e-10
17.8515625,2.2664097901230282e-10
17.87109375,1.6297720144286624e-10
17.890625,2.0578592654522618e-10
17.91015625,1.366285343391499e-10
17.9296875,1.2645883993317942e-10
17.94921875,2.5065369705643726e-10
17.96875,2.6127093219289393e-10
17.98828125,3.665474591125576e-10
18.0078125,3.2136224720364036e-10
18.02734375,2.2030690888706847e-10
18.046875,1.8435561767936353e-10
18.06640625,1.616182465544514e-10
18.0859375,1.9004570569608182e-10
18.10546875,9.510236441711423e-11
18.125,2.3047039920263e-10
18.14453125,2.453376840015097e-10
18.1640625,1.1017755917942189e-10
18.18359375,1.4476004069670553e-10
18.203125,1.8214265785468567e-10
18.22265625,1.4778744745419985e-10
18.2421875,1.7269677669848075e-10
18.26171875,1.5406079971069677e-10
18.28125,1.1936668108968583e-10
18.30078125,1.2347582377153071e-10
18.3203125,3.378709545461655e-10
18.33984375,2.367244408732048e-10
18.359375,7.923433227425522e-11
18.37890625,6.080924917442137e-11
18.3984375,1.1126355713911291e-10
18.41796875,1.381327995937889e-10
18.4375,1.3817421420457036e-10
18.45703125,1.0072063777769425e-10
18.4765625,5.7740579782995303e-11
18.49609375,1.1720543398613613e-10
18.515625,1.644972586846892e-10
18.53515625,1.1033483343821717e-10
18.5546875,1.1385278354831092e-10
18.57421875,1.1256787054652479e-10
18.59375,8.968742496914147e-11
18.61328125,2.7119429361801413e-11
18.6328125,4.102396285722652e-11
18.65234375,8.901378264016013e-11
18.671875,8.850667614030515e-11
18.69140625,6.275104246681744e-11
18.7109375,9.089216712778256e-11
18.73046875,1.383414045480242e-10
18.75,8.851169483608699e-11
18.76953125,3.977640867788579e-11
18.7890625,1.9900701212034633e-11
18.80859375,3.8475612188790823e-11
18.828125,7.05952787015449e-11
18.84765625,8.31377494329916e-11
18.8671875,6.06656491254636e-11
18.88671875,8.500716814078343e-11
18.90625,8.369742384146873e-11
18.92578125,1.0326119729482477e-10
18.9453125,7.092191789913364e-11
18.96484375,4.1362533869602417e-11
18.984375,4.6431238412396826e-11
19.00390625,7.933338734542118e-11
19.0234375,7.460241599497866e-11
19.04296875,4.8462612233685957e-11
19.0625,6.923761957116485e-11
19.08203125,7.270052366282394e-11
19.1015625,1.3071137718706746e-10
19.12109375,1.130937630895891e-10
19.140625,7.954601113295086e-11
19.16015625,9.566062213922351e-11
19.1796875,9.909432544034947e-11
19.19921875,8.437546068838538e-11
19.21875,6.697807302232556e-11
19.23828125,4.8016195784766565e-11
19.2578125,1.1771744398091775e-10
19.27734375,1.277617352214944e-10
19.296875,9.497700558167594e-11
19.31640625,1.2405754782663151e-10
19.3359375,7.888377043586153e-11
19.35546875,8.340108000314313e-11
19.375,4.111800506446932e-11
19.39453125,6.30381662169448e-11
19.4140625,9.789341954830144e-11
19.43359375,1.368553284820431e-10
19.453125,1.8856659308543028e-10
19.47265625,1.4710447162351323e-10
19.4921875,1.2767668182389255e-10
19.51171875,1.061191780721566e-10
19.53125,1.0982927924823664e-10
19.55078125,7.550086024222335e-11
19.5703125,9.201132596166008e-11
19.58984375,7.277167590991221e-11
19.609375,1.3757735276215703e-10
19.62890625,8.66747334637931e-11
19.6484375,2.7412375922477464e-11
19.66796875,7.502539820663468e-11
19.6875,8.275279170732138e-11
19.70703125,1.171164369620239e-10
19.7265625,8.905257108983705e-11
19.74609375,5.5977546049017e-11
19.765625,9.012191285173672e-11
19.78515625,1.2069654741193482e-10
19.8046875,9.548955867258672e-11
19.82421875,7.033488808508494e-11
19.84375,7.648426754616097e-11
19.86328125,9.230466218317121e-11
19.8828125,8.454840798544976e-11
19.90234375,6.446299649896556e-11
19.921875,6.683526998126751e-11
19.94140625,6.02877021212377e-11
19.9609375,5.0374157917111216e-11
19.98046875,6.412917241328569e-11
20.0,8.04037187217706e-11
20.01953125,1.229934328959925e-10
20.0390625,1.6062561330893651e-10
20.05859375,1.1943170209117586e-10
20.078125,9.788356389598021e-11
20.09765625,7.60293729557861e-11
20.1171875,4.3551581486167556e-11
20.13671875,9.625024625953617e-11
20.15625,9.159710756184458e-11
20.17578125,1.1981777462561218e-10
20.1953125,1.483517744046704e-10
20.21484375,2.1809569613490434e-10
20.234375,2.156262826085976e-10
20.25390625,1.399663955132633e-10
20.2734375,1.7154369081586515e-10
20.29296875,1.0380575749415467e-10
20.3125,7.865873457705732e-11
20.33203125,6.586874807805706e-11
20.3515625,1.0342726278616976e-10
20.37109375,1.0533469325224989e-10
20.390625,1.2054959533011834e-10
20.41015625,1.8122736197153324e-10
20.4296875,8.780575809749279e-11
20.44921875,3.855798318777837e-11
20.46875,2.1657543876571912e-11
20.48828125,5.224942466738337e-11
20.5078125,9.146464255895543e-11
20.52734375,6.081445990732355e-11
20.546875,4.9220968826879146e-11
20.56640625,1.071689698035441e-10
20.5859375,1.5720325988923083e-10
20.60546875,9.089601130652909e-11
20.625,6.964135788881725e-11
20.64453125,7.363162892321095e-11
20.6640625,6.410700259018595e-11
20.68359375,7.255022678464925e-11
20.703125,7.925375563653515e-11
20.72265625,8.233505897296065e-11
20.7421875,7.019489657373885e-11
20.76171875,8.949700108841365e-11
20.78125,9.77054588267147e-11
20.80078125,8.380882715815067e-11
20.8203125,1.7861117417963513e-10
20.83984375,1.8914836457874956e-10
20.859375,9.321017002279398e-11
20.87890625,1.0610959010257067e-10
20.8984375,8.922469386838104e-11
20.91796875,5.988677307922143e-11
20.9375,5.16480679290786e-11
20.95703125,4.2054025938622117e-11
20.9765625,2.7356418332710912e-11
20.99609375,4.094285323728394e-11
21.015625,6.956390084516201e-11
21.03515625,4.8297764576793615e-11
21.0546875,3.725641650032763e-11
21.07421875,5.88906718532525e-11
21.09375,6.587049053966158e-11
21.11328125,6.386178610049639e-11
21.1328125,3.159883047464479e-11
21.15234375,4.013128476869438e-11
21.171875,4.577052230026305e-11
21.19140625,4.1438841303660514e-11
21.2109375,4.234359179936407e-11
21.23046875,4.5238347122003815e-11
21.25,3.437866603763552e-11
21.26953125,6.396662499418974e-11
21.2890625,1.1285142366616018e-10
21.30859375,9.642347738537843e-11
21.328125,4.56389927773674e-11
21.34765625,4.867385926229942e-11
21.3671875,3.718696974292716e-11
21.38671875,4.9096494739901396e-11
21.40625,6.12647051731273e-11
21.42578125,3.1663304613894054e-11
21.4453125,1.5791085065797336e-11
21.46484375,2.438830535998711e-11
21.484375,2.4859999815118598e-11
21.50390625,4.505056170539774e-11
21.5234375,3.758216103338969e-11
21.54296875,5.219296092476447e-11
21.5625,6.812304291232392e-11
21.58203125,3.8173708345526736e-11
21.6015625,3.060980620897266e-11
21.62109375,4.988563800101583e-11
21.640625,7.007129950463403e-11
21.66015625,6.964946918288101e-11
21.6796875,5.645496357537878e-11
21.69921875,5.449190578583738e-11
21.71875,4.81885139858882e-11
21.73828125,2.881698633901745e-11
21.7578125,3.778817820709968e-11
21.77734375,2.7875957339711876e-11
21.796875,5.35705800406535e-11
21.81640625,7.040287486058725e-11
21.8359375,7.086237838308513e-11
21.85546875,7.719567306970375e-11
21.875,4.723555430336193e-11
21.89453125,4.954204918980025e-11
21.9140625,6.114772784116647e-11
21.93359375,6.144746087800488e-11
21.953125,7.965702666731902e-11
21.97265625,1.0462643808824521e-10
21.9921875,4.228314286460041e-11
22.01171875,2.4909565554335435e-11
22.03125,2.0109950845974032e-11
22.05078125,1.8927057188176245e-11
22.0703125,2.9230238196857697e-11
22.08984375,3.0956530838781164e-11
22.109375,2.0518192005739607e-11
22.12890625,2.2244934518042865e-11
22.1484375,3.119483033466047e-11
22.16796875,3.370659845826016e-11
22.1875,3.780357367780678e-11
22.20703125,2.2615849660014522e-11
22.2265625,2.123432546913258e-11
22.24609375,1.0183496808062104e-11
22.265625,1.2010157750078606e-11
22.28515625,1.929702191089117e-11
22.3046875,2.7463957108076434e-11
22.32421875,2.5781730543077848e-11
22.34375,2.472415694881397e-11
22.36328125,2.1093369865660403e-11
22.3828125,1.6959195480427682e-11
22.40234375,2.5853935556121025e-11
22.421875,1.6364399309038563e-11
22.44140625,1.2213800740099935e-11
22.4609375,1.846153907248572e-11
22.48046875,2.8918673552758777e-11
22.5,3.5235967790001007e-11
22.51953125,3.814291507118573e-11
22.5390625,1.8534700987752766e-11
22.55859375,1.4694311010415264e-11
22.578125,2.325275923059256e-11
22.59765625,3.066437586873623e-11
22.6171875,2.3032346361775885e-11
22.63671875,1.1997891340222137e-11
22.65625,2.462067751789114e-11
22.67578125,4.568444816635595e-11
22.6953125,3.516555607173215e-11
22.71484375,2.446848555496426e-11
22.734375,3.220249770513296e-11
22.75390625,2.9316558438366846e-11
22.7734375,2.4947610931249167e-11
22.79296875,3.0695305940232555e-11
22.8125,3.257737629392352e-11
22.83203125,4.010408299640956e-11
22.8515625,2.6856078091842525e-11
22.87109375,2.014962016089961e-11
22.890625,2.8071811919893625e-11
22.91015625,2.6776256885001662e-11
22.9296875,3.898250999320908e-11
22.94921875,2.6333659507007338e-11
22.96875,2.769555080945417e-11
22.98828125,3.6181145349204254e-11
23.0078125,3.308372787834059e-11
23.02734375,2.2751333700118432e-11
23.046875,7.51416154232649e-12
23.06640625,1.821596749969447e-11
23.0859375,3.211270568570954e-11
23.10546875,1.9612261061715965e-11
23.125,3.395227898386733e-11
23.14453125,3.781286017863437e-11
23.1640625,3.3450147627618655e-11
23.18359375,2.56491428472719e-11
23.203125,1.2549382585184947e-11
23.22265625,8.230648007206187e-12
23.2421875,1.0604583436926096e-11
23.26171875,1.258557670344466e-11
23.28125,3.207752115732035e-11
23.30078125,2.9092308487706256e-11
23.3203125,2.053845027122967e-11
23.33984375,2.6495550403944914e-11
23.359375,1.6792162037250446e-11
23.37890625,1.2752803672180253e-11
23.3984375,9.17003459241586e-12
23.41796875,9.158361530501983e-12
23.4375,1.2385526691394278e-11
23.45703125,2.1457359172996744e-11
23.4765625,1.6079884565733512e-11
23.49609375,1.4554732005091926e-11
23.515625,2.3276709041899835e-11
23.53515625,1.780131717471038e-11
23.5546875,1.2553930528913811e-11
23.57421875,5.821017838117188e-12
23.59375,1.0434199768067272e-11
23.61328125,1.2842285682011034e-11
23.6328125,1.230625512626492e-11
23.65234375,1.1294120138759744e-11
23.671875,1.9173732812259075e-11
23.69140625,2.251727292597281e-11
23.7109375,1.4092346470430472e-11
23.73046875,2.6362893826817447e-11
23.75,3.499586112629014e-11
23.76953125,1.9452774886761796e-11
23.7890625,2.277672274394598e-11
23.80859375,3.9145242252391114e-11
23.828125,2.1374221495992006e-11
23.84765625,2.0573408926196215e-11
23.8671875,2.1082565005256352e-11
23.88671875,1.6484921861474498e-11
23.90625,2.7461330813058378e-11
23.92578125,2.4095039293497735e-11
23.9453125,2.210210767434962e-11
23.96484375,9.794259655553987e-12
23.984375,1.2559801934099566e-11
24.00390625,2.3282271596144306e-11
24.0234375,1.2128286826631917e-11
24.04296875,1.14148733939077e-11
24.0625,1.4514818290449198e-11
24.08203125,1.1041021379065902e-11
24.1015625,2.5884086617487874e-11
24.12109375,2.8637139570028462e-11
24.140625,1.0128413880328127e-11
24.16015625,5.270416051253147e-12
24.1796875,4.5406106864779355e-12
24.19921875,8.412621430806821e-12
24.21875,1.1632807374478521e-11
24.23828125,1.4264432516241896e-11
24.2578125,2.2509900901045937e-11
24.27734375,2.401654318814013e-11
24.296875,2.7309168148603196e-11
24.31640625,1.716297659086133e-11
24.3359375,6.6359614529668456e-12
24.35546875,8.255830238228872e-12
24.375,5.589650963502292e-12
24.39453125,1.0750120357524298e-11
24.4140625,2.58036528865317e-11
24.43359375,3.125804288017509e-11
24.453125,2.4374225544624677e-11
24.47265625,2.4300712514527192e-11
24.4921875,9.43590402695019e-12
24.51171875,7.858848564628988e-12
24.53125,2.4848579192346315e-11
24.55078125,3.160004305738116e-11
24.5703125,1.0078948246996012e-11
24.58984375,1.0767374326060372e-11
24.609375,2.722990296115063e-11
24.62890625,2.5437689892075202e-11
24.6484375,1.810466037622747e-11
24.66796875,7.803396683895982e-12
24.6875,5.4902856580038694e-12
24.70703125,1.0475272966829703e-11
24.7265625,1.5091285554249592e-11
24.74609375,1.0748033122529337e-11
24.765625,6.657069883891371e-12
24.78515625,1.63121589286801e-11
24.8046875,1.9319301342958515e-11
24.82421875,8.100916125588117e-12
24.84375,9.970179289268411e-12
24.86328125,1.5138658158432894e-11
24.8828125,1.5300687478326092e-11
24.90234375,1.3648867252005105e-11
24.921875,1.6370897199279117e-11
24.94140625,1.3795767489271257e-11
24.9609375,8.286704342731479e-12
24.98046875,4.99824110943394e-12
25.0,3.2540379368631866e-12
25.01953125,4.813166819312621e-12
25.0390625,8.887006802398978e-12
25.05859375,1.3815651522525121e-11
25.078125,1.8432943098313376e-11
25.09765625,1.3692294051033673e-11
25.1171875,8.903085896389635e-12
25.13671875,6.901866943879543e-12
25.15625,9.892684403719197e-12
25.17578125,1.174093625391498e-11
25.1953125,1.6009717888104716e-11
25.21484375,1.2727998019486548e-11
25.234375,4.448153525491944e-12
25.25390625,5.601407196561696e-12
25.2734375,8.506159749533796e-12
25.29296875,7.103665335634175e-12
25.3125,5.669029080314444e-12
25.33203125,9.202709192875582e-12
25.3515625,5.2869010358555345e-12
25.37109375,3.5024221792019555e-12
25.390625,6.12091747294579e-12
25.41015625,8.657873632565653e-12
25.4296875,1.3260782147941857e-11
25.44921875,1.6186919552669168e-11
25.46875,1.0487316421545881e-11
25.48828125,6.169047877373716e-12
25.5078125,3.288945013442566e-12
25.52734375,4.528988599158023e-12
25.546875,4.004438051166449e-12
25.56640625,2.976528389596646e-12
25.5859375,3.0368714159327856e-12
25.60546875,7.420544657605559e-12
25.625,8.255870694036424e-12
25.64453125,8.580405392724613e-12
25.6640625,1.2930757919522235e-11
25.68359375,1.0756028440880413e-11
25.703125,1.1740666231768863e-11
25.72265625,1.0957094842158283e-11
25.7421875,8.956478135674057e-12
25.76171875,5.2707962295091844e-12
25.78125,7.247971885860331e-12
25.80078125,5.8297418978920825e-12
25.8203125,9.215270451442143e-12
25.83984375,9.230607452158866e-12
25.859375,2.694416915148669e-12
25.87890625,3.1185081518753218e-12
25.8984375,3.59585392505245e-12
25.91796875,2.7924153971650474e-12
25.9375,9.305511943075978e-12
25.95703125,9.587950655350239e-12
25.9765625,1.0931050635140256e-11
25.99609375,1.4694390350798936e-11
26.015625,6.939293356712194e-12
26.03515625,7.89842689437899e-12
26.0546875,6.638287640674199e-12
26.07421875,5.437688195127079e-12
26.09375,5.451167678187532e-12
26.11328125,9.063604728508238e-12
26.1328125,8.150746048095014e-12
26.15234375,7.633686855703085e-12
26.171875,1.1811929727005348e-11
26.19140625,6.682860002586203e-12
26.2109375,3.854927282661464e-12
26.23046875,3.3905313820907324e-12
26.25,1.4862359145517355e-12
26.26953125,2.8350793480052722e-12
26.2890625,3.695422990820334e-12
26.30859375,3.586336454143371e-12
26.328125,3.125994739312654e-12
26.34765625,8.651002695356372e-12
26.3671875,1.2699682366328023e-11
26.38671875,4.916346223282984e-12
26.40625,1.9322600451152664e-12
26.42578125,1.6080240728323883e-12
26.4453125,1.9774164557162904e-12
26.46484375,3.5345957582327653e-12
26.484375,6.069436035789311e-12
26.50390625,6.2912344594071376e-12
26.5234375,6.307371858945249e-12
26.54296875,8.432264069973737e-12
26.5625,6.031649071572078e-12
26.58203125,6.270004541384693e-12
26.6015625,1.2587262276375137e-11
26.62109375,1.0231533982300083e-11
26.640625,2.987939804396167e-12
26.66015625,3.0270558276886854e-12
26.6796875,6.2102246839831565e-12
26.69921875,4.492155228946136e-12
26.71875,4.75996413435827e-12
26.73828125,6.234448610627017e-12
26.7578125,5.349943542425279e-12
26.77734375,6.784883311151193e-12
26.796875,6.332178061643981e-12
26.81640625,3.269250904342036e-12
26.8359375,3.396512453102107e-12
26.85546875,2.8849628342967947e-12
26.875,3.499739551657559e-12
26.89453125,4.461055517885554e-12
26.9140625,4.854495446137962e-12
26.93359375,3.884852822987012e-12
26.953125,6.181098410201111e-12
26.97265625,6.84283963877685e-12
26.9921875,5.533087453413281e-12
27.01171875,4.219112548884319e-12
27.03125,4.517978202408196e-12
27.05078125,3.715959219123188e-12
27.0703125,3.1943908032033423e-12
27.08984375,2.620188640894003e-12
27.109375,3.2779527740422413e-12
27.12890625,4.320817971286011e-12
27.1484375,6.829112734089e-12
27.16796875,4.2426686008734984e-12
27.1875,3.710260630225307e-12
27.20703125,3.88064795398646e-12
27.2265625,3.881781117694404e-12
27.24609375,3.4898383854650423e-12
27.265625,2.7605479310866946e-12
27.28515625,4.405101205531042e-12
27.3046875,4.706053626516481e-12
27.32421875,2.439072051500755e-12
27.34375,4.147567999950499e-12
27.36328125,3.088601674742485e-12
27.3828125,3.010684848128014e-12
27.40234375,3.419590987509112e-12
27.421875,2.727411981588174e-12
27.44140625,2.5434870888061586e-12
27.4609375,4.868558996975658e-12
27.48046875,4.544518102573876e-12
27.5,3.3642173116351924e-12
27.51953125,4.582782640783879e-12
27.5390625,5.429634976323868e-12
27.55859375,3.3999294386692886e-12
27.578125,1.7477074335134705e-12
27.59765625,2.8397792850794016e-12
27.6171875,3.3838721054442574e-12
27.63671875,3.0455751529556234e-12
27.65625,3.655567755729507e-12
27.67578125,6.831552701722133e-12
27.6953125,4.7345443725683554e-12
27.71484375,2.9738988443846988e-12
27.734375,1.8563234176966053e-12
27.75390625,1.563105703034984e-12
27.7734375,3.8658593667995975e-12
27.79296875,3.4075343027380306e-12
27.8125,2.1763364553366567e-12
27.83203125,1.4455511425002818e-12
27.8515625,2.1699197131375248e-12
27.87109375,2.78980841055221e-12
27.890625,1.708204715618973e-12
27.91015625,1.2661266166811016e-12
27.9296875,1.4954036066896175e-12
27.94921875,2.4720587972885112e-12
27.96875,9.59201437237468e-13
27.98828125,1.379712844951582e-12
28.0078125,1.938166431615934e-12
28.02734375,3.2440870495791796e-12
28.046875,3.588786544029432e-12
28.06640625,5.837886570461656e-12
28.0859375,5.586420141721511e-12
28.10546875,3.1306465866367933e-12
28.125,2.249110712625446e-12
28.14453125,3.2003456164071776e-12
28.1640625,2.5563569846720154e-12
28.18359375,1.9149113372472716e-12
28.203125,2.6502904611388225e-12
28.22265625,3.2299969186512628e-12
28.2421875,4.645508108116947e-12
28.26171875,4.239007122111417e-12
28.28125,3.638027270845411e-12
28.30078125,4.553180651640167e-12
28.3203125,2.1637172693016433e-12
28.33984375,2.4187488478545287e-12
28.359375,2.2906843986918015e-12
28.37890625,1.4934098044040765e-12
28.3984375,2.009100644033816e-12
28.41796875,1.878125280348624e-12
28.4375,1.949690799884367e-12
28.45703125,3.026110467788633e-12
28.4765625,3.693818163519314e-12
28.49609375,2.069353635213479e-12
28.515625,2.6678610632703916e-12
28.53515625,4.636050477327053e-12
28.5546875,2.5470408823303035e-12
28.57421875,1.583768381207971e-12
28.59375,1.9527060273094852e-12
28.61328125,1.1603359473992888e-12
28.6328125,1.8991705731442855e-12
28.65234375,3.2933607544877445e-12
28.671875,3.073409022787473e-12
28.69140625,2.9549556494248482e-12
28.7109375,3.634752293156036e-12
28.73046875,3.553306488335895e-12
28.75,2.373383830952565e-12
28.76953125,9.599406027117234e-13
28.7890625,1.153520703807002e-12
28.80859375,2.0898166804235868e-12
28.828125,3.06233788899545e-12
28.84765625,1.6133376584724305e-12
28.8671875,3.0056960710481036e-12
28.88671875,4.449894573252087e-12
28.90625,5.5603991364430776e-12
28.92578125,3.753647658308501e-12
28.9453125,2.43580749505757e-12
28.96484375,2.512165623276672e-12
28.984375,2.094120827621291e-12
29.00390625,1.1312082139990215e-12
29.0234375,2.271583107952371e-12
29.04296875,1.2811134372555634e-12
29.0625,9.049761781272639e-13
29.08203125,1.911673254261001e-12
29.1015625,2.4956165454140815e-12
29.12109375,3.964919169091014e-12
29.140625,1.844735632259781e-12
29.16015625,8.099855062237532e-13
29.1796875,2.9472438952294823e-12
29.19921875,4.857023865464832e-12
29.21875,3.1424973493246107e-12
29.23828125,1.8410106176341348e-12
29.2578125,1.7690161436423388e-12
29.27734375,4.28625099417913e-12
29.296875,3.152480562431301e-12
29.31640625,1.6958578109613402e-12
29.3359375,1.1808414713692073e-12
29.35546875,6.131091571895145e-13
29.375,1.441292333372502e-12
29.39453125,1.4548460493084158e-12
29.4140625,9.197230157092e-13
29.43359375,1.3355262792344972e-12
29.453125,2.1591523262905474e-12
29.47265625,1.6735991397528851e-12
29.4921875,1.6013039740192198e-12
29.51171875,2.1146578896317816e-12
29.53125,2.7015802596326063e-12
29.55078125,1.822777323893296e-12
29.5703125,7.914484032857624e-13
29.58984375,1.1494194381962401e-12
29.609375,1.5133935325242868e-12
29.62890625,1.0223979512231747e-12
29.6484375,1.7985885308695711e-12
29.66796875,1.4399468026900218e-12
29.6875,1.4427032031904967e-12
29.70703125,2.7982804741516095e-12
29.7265625,2.723490167415221e-12
29.74609375,9.8503424103504e-13
29.765625,1.184589339372169e-12
29.78515625,1.812166752802977e-12
29.8046875,1.0874754191975208e-12
29.82421875,1.4255127409210522e-12
29.84375,1.8177327414998928e-12
29.86328125,1.763793538028085e-12
29.8828125,1.9581138212094224e-12
29.90234375,1.6666917729289492e-12
29.921875,1.2972511708034403e-12
29.94140625,9.077328373478181e-13
29.9609375,1.6964342828804454e-12
29.98046875,1.7454604245385669e-12
30.0,2.4666629735676015e-12
30.01953125,2.1558950350136394e-12
30.0390625,1.7691524452194835e-12
30.05859375,2.0196095928716934e-12
30.078125,2.7597569201742863e-12
30.09765625,2.2857457586708675e-12
30.1171875,1.0980266261050727e-12
30.13671875,1.1961760590108837e-12
30.15625,7.079736952321135e-13
30.17578125,4.827711088290274e-13
30.1953125,1.7337346540324972e-12
30.21484375,1.821028755199088e-12
30.234375,2.285661084376963e-12
30.25390625,2.6469447612352355e-12
30.2734375,1.5820567243330688e-12
30.29296875,1.0575911436778176e-12
30.3125,1.8255208049040264e-12
30.33203125,2.387498900387498e-12
30.3515625,3.1614186522986567e-12
30.37109375,3.6350493537924724e-12
30.390625,2.596186868279673e-12
30.41015625,1.555728019259368e-12
30.4296875,2.2077452667286182e-12
30.44921875,2.3116322865309753e-12
30.46875,2.3691540926995073e-12
30.48828125,1.9206854903229374e-12
30.5078125,1.926766353744965e-12
30.52734375,1.0314351026802371e-12
30.546875,1.5138413460025345e-12
30.56640625,2.529101632858201e-12
30.5859375,3.1553307156609266e-12
30.60546875,1.8211958126401517e-12
30.625,1.166399724079508e-12
30.64453125,1.7753544124624814e-12
30.6640625,1.4923761673432309e-12
30.68359375,1.6514494219181155e-12
30.703125,9.870465626833386e-13
30.72265625,1.5715552547074161e-12
30.7421875,1.4402170209954765e-12
30.76171875,1.2834534997121205e-12
30.78125,7.206040503238094e-13
30.80078125,7.087119614820919e-13
30.8203125,1.3609010365632266e-12
30.83984375,1.54260849523075e-12
30.859375,1.3730653987867953e-12
30.87890625,1.1173468093844691e-12
30.8984375,1.1593109648118892e-12
30.91796875,1.3423448441102835e-12
30.9375,1.8746316301081503e-12
30.95703125,1.5142225337282998e-12
30.9765625,5.64998480230606e-13
30.99609375,5.115631528361312e-13
31.015625,1.2860752370542448e-12
31.03515625,8.379055545477568e-13
31.0546875,9.135069079143337e-13
31.07421875,1.5310000500680641e-12
31.09375,2.0145736849546324e-12
31.11328125,1.1860901062499652e-12
31.1328125,6.24538532496714e-13
31.15234375,3.783381470917767e-13
31.171875,8.015510626546276e-13
31.19140625,1.3595868838928068e-12
31.2109375,1.2504603160506622e-12
31.23046875,1.0817500261222443e-12
31.25,7.690523679558829e-13
31.26953125,9.43525577554736e-13
31.2890625,1.6874346870585342e-12
31.30859375,1.8313222885692323e-12
31.328125,1.74968905553184e-12
31.34765625,1.2534819878926206e-12
31.3671875,1.4592783550394933e-12
31.38671875,2.259494689452122e-12
31.40625,2.3313402062419168e-12
31.42578125,1.495220625183204e-12
31.4453125,6.706412451503385e-13
31.46484375,6.0143331763957e-13
31.484375,5.841565536900798e-13
31.50390625,6.840806317706755e-13
31.5234375,7.614776916363345e-13
31.54296875,1.1975645160242597e-12
31.5625,1.8284102674005173e-12
31.58203125,2.6088049177211183e-12
31.6015625,1.3720477117203696e-12
31.62109375,1.334206894180642e-12
31.640625,2.074717005417127e-12
31.66015625,2.2671404409311583e-12
31.6796875,1.460388397960603e-12
31.69921875,9.401623438043872e-13
31.71875,1.0205293588208613e-12
31.73828125,5.218445426227663e-13
31.7578125,1.2766872997533008e-12
31.77734375,1.6249388936564047e-12
31.796875,1.689675302763142e-12
31.81640625,2.107592271357302e-12
31.8359375,1.098470968021942e-12
31.85546875,1.1082485510078402e-12
31.875,2.1195129856799307e-12
31.89453125,1.9004929281818215e-12
31.9140625,1.5159956284302018e-12
31.93359375,1.1522349173123646e-12
31.953125,1.9929897701104153e-12
31.97265625,1.2355724430427224e-12
31.9921875,6.971170297791223e-13
32.01171875,8.025626358760498e-13
32.03125,9.878033924983534e-13
32.05078125,4.899215491682134e-13
32.0703125,2.668072149754887e-13
32.08984375,4.066743307935336e-13
32.109375,4.989810696042233e-13
32.12890625,8.47011202650742e-13
32.1484375,8.633453037825221e-13
32.16796875,7.472797059819e-13
32.1875,9.592481987548011e-13
32.20703125,7.057498357654066e-13
32.2265625,6.254123201061638e-13
32.24609375,7.281995442464055e-13
32.265625,7.768807156824192e-13
32.28515625,9.342011921928837e-13
32.3046875,4.611349177097908e-13
32.32421875,3.01299173393856e-13
32.34375,2.7115110948164763e-13
32.36328125,7.298451991860038e-13
32.3828125,1.141062003499357e-12
32.40234375,6.335631677442349e-13
32.421875,6.408044981227594e-13
32.44140625,7.281097238117106e-13
32.4609375,9.040811061314686e-13
32.48046875,6.233581750565349e-13
32.5,4.403536469780867e-13
32.51953125,4.2223695687782305e-13
32.5390625,6.67667485631996e-13
32.55859375,6.294334340749264e-13
32.578125,9.517903701001687e-13
32.59765625,5.803105429257733e-13
32.6171875,4.411909101594174e-13
32.63671875,5.745200501927135e-13
32.65625,4.306790678483451e-13
32.67578125,4.1372529574252553e-13
32.6953125,3.7092187799676163e-13
32.71484375,6.305047826393041e-13
32.734375,5.951790857232629e-13
32.75390625,7.497290052312546e-13
32.7734375,6.631290909883038e-13
32.79296875,4.3258485540841404e-13
32.8125,4.1735881713428476e-13
32.83203125,3.541198468244998e-13
32.8515625,5.391944813071414e-13
32.87109375,6.662254710180817e-13
32.890625,6.355995098104281e-13
32.91015625,7.672342056494128e-13
32.9296875,5.035884639817141e-13
32.94921875,1.2921658290144054e-12
32.96875,9.21044340843257e-13
32.98828125,8.286626426521218e-13
33.0078125,1.1022231755756037e-12
33.02734375,1.1546048159102034e-12
33.046875,7.363933971660523e-13
33.06640625,6.679106254857387e-13
33.0859375,9.793738781635687e-13
33.10546875,1.0472440506498308e-12
33.125,8.982512198912768e-13
33.14453125,6.334342768562443e-13
33.1640625,7.891465470722389e-13
33.18359375,1.8350751314072876e-12
33.203125,1.892165513160041e-12
33.22265625,8.820753394053281e-13
33.2421875,3.297050236669361e-13
33.26171875,2.9232770623565663e-13
33.28125,4.761171359218685e-13
33.30078125,6.966411065042721e-13
33.3203125,8.083862024324983e-13
33.33984375,8.007158072770546e-13
33.359375,4.717833805522858e-13
33.37890625,6.617561346500326e-13
33.3984375,3.287262603584315e-13
33.41796875,3.9354020829050006e-13
33.4375,6.213413675970649e-13
33.45703125,6.729678686812807e-13
33.4765625,3.09885687613197e-13
33.49609375,4.411594941618244e-13
33.515625,7.035526110349359e-13
33.53515625,4.951383929200776e-13
33.5546875,4.888042286796466e-13
33.57421875,3.4332419512197254e-13
33.59375,4.815050397273055e-13
33.61328125,1.1428882539206236e-12
33.6328125,1.1930066262928975e-12
33.65234375,4.890580264746405e-13
33.671875,6.396954783878659e-13
33.69140625,8.008377054090634e-13
33.7109375,5.670488535106911e-13
33.73046875,3.695821202986529e-13
33.75,8.4020999833558e-13
33.76953125,8.197035117440862e-13
33.7890625,5.017633807053291e-13
33.80859375,9.575244952220896e-13
33.828125,6.042123738215718e-13
33.84765625,4.0881224519806987e-13
33.8671875,4.992863430650317e-13
33.88671875,2.9695154606892173e-13
33.90625,3.363337001892232e-13
33.92578125,1.015927691566372e-12
33.9453125,1.254770102324405e-12
33.96484375,9.738173909112887e-13
33.984375,8.908097395395032e-13
34.00390625,7.393122910823095e-13
34.0234375,3.6282095508789036e-13
34.04296875,4.1127563736907953e-13
34.0625,6.104585822376037e-13
34.08203125,3.2781630643640826e-13
34.1015625,5.233419787764223e-13
34.12109375,7.977018857901638e-13
34.140625,7.854991664987771e-13
34.16015625,3.3814489979878343e-13
34.1796875,1.6933876465860208e-13
34.19921875,1.9366561932287565e-13
34.21875,3.2960126652638135e-13
34.23828125,4.505475144012877e-13
34.2578125,3.7963964840303386e-13
34.27734375,3.5082250233372404e-13
34.296875,5.793290672222731e-13
34.31640625,7.935497942047957e-13
34.3359375,6.553669788833666e-13
34.35546875,4.726996337281023e-13
34.375,5.334231168626543e-13
34.39453125,5.646608331137718e-13
34.4140625,4.027209358189124e-13
34.43359375,7.278405542113651e-13
34.453125,4.593963990206133e-13
34.47265625,2.6653733075284857e-13
34.4921875,1.134136963815113e-13
34.51171875,2.3769662106023033e-13
34.53125,3.9065044845757247e-13
34.55078125,3.0823413267172415e-13
34.5703125,4.761761244371336e-13
34.58984375,3.432367213740478e-13
34.609375,3.3623635989911556e-13
34.62890625,4.042315795261375e-13
34.6484375,4.2682613232477035e-13
34.66796875,5.852488950175222e-13
34.6875,8.636601118225108e-13
34.70703125,3.933713495188664e-13
34.7265625,1.459422675772942e-13
34.74609375,3.6868120369621914e-13
34.765625,4.09149399365049e-13
34.78515625,2.9615073485711137e-13
34.8046875,2.088492980985397e-13
34.82421875,2.507858800925594e-13
34.84375,1.9309515127140536e-13
34.86328125,2.9110096333396516e-13
34.8828125,3.750209727267054e-13
34.90234375,5.390432945975969e-13
34.921875,5.35284681776533e-13
34.94140625,6.506662958451569e-13
34.9609375,3.719439963128086e-13
34.98046875,2.80704169155605e-13
35.0,3.632319338364933e-13
35.01953125,3.6359872767749197e-13
35.0390625,2.1626149085644432e-13
35.05859375,2.2037943823705897e-13
35.078125,4.878403694802772e-13
35.09765625,6.52918550222345e-13
35.1171875,5.42172019032353e-13
35.13671875,3.12022627279046e-13
35.15625,1.9333752794534954e-13
35.17578125,2.0919565429157775e-13
35.1953125,1.9860917728908863e-13
35.21484375,1.523667038988781e-13
35.234375,4.0464630300273154e-13
35.25390625,4.044155312145651e-13
35.2734375,3.662381005459908e-13
35.29296875,5.273401156655854e-13
35.3125,4.3869382477349636e-13
35.33203125,1.8730129699165144e-13
35.3515625,1.9699262895852846e-13
35.37109375,3.349619050509956e-13
35.390625,2.688962959066368e-13
35.41015625,3.12082606504973e-13
35.4296875,6.145306458294076e-13
35.44921875,3.855075916527651e-13
35.46875,4.548324040865755e-13
35.48828125,4.814748360320083e-13
35.5078125,2.3874664196333117e-13
35.52734375,8.554843544221182e-14
35.546875,7.676181424420067e-14
35.56640625,1.174229060600914e-13
35.5859375,2.2517935941941591e-13
35.60546875,2.117375070011137e-13
35.625,9.74698449135884e-14
35.64453125,8.686435902411416e-14
35.6640625,1.3701202937589605e-13
35.68359375,1.5304510664413184e-13
35.703125,3.2907261314822745e-13
35.72265625,3.579386840244476e-13
35.7421875,3.3169628871571606e-13
35.76171875,2.4766306440623427e-13
35.78125,2.0518049380688106e-13
35.80078125,4.964420096550967e-13
35.8203125,4.114645251423499e-13
35.83984375,2.9912604098779675e-13
35.859375,2.305063315011079e-13
35.87890625,1.0872204631073513e-13
35.8984375,1.1058331126752693e-13
35.91796875,1.9731732992587623e-13
35.9375,1.872362665296838e-13
35.95703125,1.5449154064731175e-13
35.9765625,2.4889837700663924e-13
35.99609375,4.307783182424238e-13
36.015625,3.111930679137202e-13
36.03515625,2.3026378036775405e-13
36.0546875,2.322814752660824e-13
36.07421875,3.333408296021613e-13
36.09375,5.768767079065334e-13
36.11328125,5.38821045971931e-13
36.1328125,3.090084418512297e-13
36.15234375,2.0875624858288685e-13
36.171875,2.821894238607591e-13
36.19140625,2.989853018794812e-13
36.2109375,2.1343064920257797e-13
36.23046875,1.2250497131452314e-13
36.25,1.648105527184822e-13
36.26953125,3.2044703886472075e-13
36.2890625,3.8301526987208253e-13
36.30859375,1.607117558068022e-13
36.328125,7.856836895714598e-14
36.34765625,1.433584383087519e-13
36.3671875,1.9362309242771966e-13
36.38671875,2.0312396088117231e-13
36.40625,2.2446074305159164e-13
36.42578125,4.265638826693273e-13
36.4453125,5.148258648630449e-13
36.46484375,3.258389338366552e-13
36.484375,1.9753360969137205e-13
36.50390625,1.1244185826751257e-13
36.5234375,1.0657433879432951e-13
36.54296875,1.5820059763065422e-13
36.5625,1.2643802198435261e-13
36.58203125,2.0220677292163887e-13
36.6015625,4.231274078398222e-13
36.62109375,4.428294204766223e-13
36.640625,2.263615487644751e-13
36.66015625,1.2536919996446838e-13
36.6796875,7.731043260567926e-14
36.69921875,8.14530268025323e-14
36.71875,1.2625802796732388e-13
36.73828125,1.185576074677236e-13
36.7578125,1.0628725685001686e-13
36.77734375,2.8576974083325883e-13
36.796875,3.541009122330714e-13
36.81640625,2.3978731922184075e-13
36.8359375,1.9768808595017821e-13
36.85546875,1.6907616167110745e-13
36.875,1.885393134126058e-13
36.89453125,1.4776765134242206e-13
36.9140625,1.4594758166569536e-13
36.93359375,2.295546557019629e-13
36.953125,2.13584494225968e-13
36.97265625,2.740577701771803e-13
36.9921875,3.275419805199727e-13
37.01171875,2.4320599170025123e-13
37.03125,1.7223184881835772e-13
37.05078125,2.5086901660005844e-13
37.0703125,1.2847021941286753e-13
37.08984375,6.926003623362568e-14
37.109375,1.6028514180644513e-13
37.12890625,1.4431205787293797e-13
37.1484375,9.000687712479154e-14
37.16796875,1.0205161751161353e-13
37.1875,1.532437212378663e-13
37.20703125,1.816523884168396e-13
37.2265625,1.8583022475743666e-13
37.24609375,1.5170855144296242e-13
37.265625,2.3286424683715326e-13
37.28515625,4.601211978745942e-13
37.3046875,3.532978422578595e-13
37.32421875,1.9388827765290303e-13
37.34375,2.538532201107791e-13
37.36328125,2.2700304271691478e-13
37.3828125,2.6645132260520474e-13
37.40234375,2.379458531780127e-13
37.421875,1.2546924996019788e-13
37.44140625,2.456613357710917e-13
37.4609375,1.8956579679868632e-13
37.48046875,1.612100605763204e-13
37.5,1.5212704019671708e-13
37.51953125,2.552316289240629e-13
37.5390625,1.2940499172398857e-13
37.55859375,8.71079159232801e-14
37.578125,1.991227087757585e-13
37.59765625,3.4137318386983944e-13
37.6171875,2.5372322458018887e-13
37.63671875,2.1117426215991627e-13
37.65625,2.3270689194720504e-13
37.67578125,1.9925320267574189e-13
37.6953125,1.9251310324192403e-13
37.71484375,1.3110126565798652e-13
37.734375,8.86085594074977e-14
37.75390625,1.1339376044128075e-13
37.7734375,2.1631366179136843e-13
37.79296875,1.5415107868348126e-13
37.8125,1.0834178177760809e-13
37.83203125,3.3449598876716234e-13
37.8515625,4.550315072531215e-13
37.87109375,2.1790328756604534e-13
37.890625,1.1073330066678989e-13
37.91015625,1.95840143931954e-13
37.9296875,2.763103026403586e-13
37.94921875,1.7237660682088617e-13
37.96875,8.652637505724429e-14
37.98828125,6.81554081014279e-14
38.0078125,1.1206255034494702e-13
38.02734375,1.4138703693381683e-13
38.046875,2.0374752422784694e-13
38.06640625,1.3424159418877557e-13
38.0859375,1.7761810602551136e-13
38.10546875,2.753477577157766e-13
38.125,2.798605102774119e-13
38.14453125,1.7278543837722653e-13
38.1640625,1.5128174927531932e-13
38.18359375,1.7379233034501631e-13
38.203125,1.2382442923480068e-13
38.22265625,9.318959959349741e-14
38.2421875,1.1233305934012123e-13
38.26171875,1.6243122578529389e-13
38.28125,2.419839665415802e-13
38.30078125,1.6378118917921316e-13
38.3203125,1.2096207872953462e-13
38.33984375,2.272097735978814e-13
38.359375,2.6984421576941163e-13
38.37890625,1.1397932353817117e-13
38.3984375,1.3778005936985024e-13
38.41796875,1.5581297598844034e-13
38.4375,2.407560834952498e-13
38.45703125,2.1563142919042514e-13
38.4765625,9.188706688134485e-14
38.49609375,9.567424652211558e-14
38.515625,1.164026978816343e-13
38.53515625,1.3231650427552875e-13
38.5546875,1.0818301172174206e-13
38.57421875,1.599222979786426e-13
38.59375,1.2491031149880394e-13
38.61328125,6.335843319757072e-14
38.6328125,1.6060936376055996e-13
38.65234375,1.830720033758018e-13
38.671875,1.4862249976824868e-13
38.69140625,2.0489322106561181e-13
38.7109375,3.4537771972114183e-13
38.73046875,2.8869228169716237e-13
38.75,1.079307566930202e-13
38.76953125,1.1157529116743381e-13
38.7890625,2.631028355447178e-13
38.80859375,2.795479385758778e-13
38.828125,2.0349786991227007e-13
38.84765625,1.335560378706547e-13
38.8671875,2.8146645911271204e-13
38.88671875,1.554035557841072e-13
38.90625,7.005241744674548e-14
38.92578125,1.1972900348081915e-13
38.9453125,1.478276777078653e-13
38.96484375,1.7202439344382733e-13
38.984375,1.010552389832811e-13
39.00390625,2.2914144501162194e-13
39.0234375,2.6454320715878567e-13
39.04296875,4.000890780258621e-13
39.0625,4.095356372480851e-13
39.08203125,1.2710039365691392e-13
39.1015625,1.3828112284217993e-13
39.12109375,1.3389776738415943e-13
39.140625,1.7053726132848666e-13
39.16015625,2.873035360047294e-13
39.1796875,1.7446769425939017e-13
39.19921875,1.7203988814223148e-13
39.21875,2.6900836688499706e-13
39.23828125,1.8107274740687913e-13
39.2578125,1.2063845293070312e-13
39.27734375,1.5302147092228105e-13
39.296875,1.6975453219518673e-13
39.31640625,1.6417996908924797e-13
39.3359375,1.692053897017626e-13
39.35546875,7.348674325159706e-14
39.375,7.311380085048084e-14
39.39453125,7.422321687634436e-14
39.4140625,9.781955070258538e-14
39.43359375,6.832092496767691e-14
39.453125,1.0475463368931869e-13
39.47265625,1.6237781041603485e-13
39.4921875,1.6740372164122775e-13
39.51171875,1.3385538188528017e-13
39.53125,1.6906467760746697e-13
39.55078125,1.3958638390412095e-13
39.5703125,1.1092756452541902e-13
39.58984375,1.0456905417567917e-13
39.609375,9.838252247985445e-14
39.62890625,5.885397438485464e-14
39.6484375,6.016061048474042e-14
39.66796875,1.1513369440940638e-13
39.6875,7.280271874801658e-14
39.70703125,4.968105694661721e-14
39.7265625,8.496839775618382e-14
39.74609375,2.1241271643669509e-13
39.765625,2.986389957194986e-13
39.78515625,1.60417454419553e-13
39.8046875,1.8770014983203903e-13
39.82421875,1.381412954630432e-13
39.84375,1.6838401954611765e-13
39.86328125,1.9171020904939474e-13
39.8828125,1.770301934285337e-13
39.90234375,7.928447156455113e-14
39.921875,1.7410718863253627e-13
39.94140625,2.376357027752253e-13
39.9609375,1.3208915821026872e-13
39.98046875,9.889406979655336e-14
40.0,9.136777653282966e-14
40.01953125,9.281134101747843e-14
40.0390625,8.6475343375127e-14
40.05859375,8.874504575611133e-14
40.078125,1.7408224021180345e-13
40.09765625,1.899221498346337e-13
40.1171875,1.4506492521629948e-13
40.13671875,1.5610107176848038e-13
40.15625,1.2746082495503664e-13
40.17578125,4.8350119951517727e-14
40.1953125,9.678858863643421e-14
40.21484375,1.3208076451264775e-13
40.234375,8.822640597181179e-14
40.25390625,1.1022263813678265e-13
40.2734375,1.0529786868600567e-13
40.29296875,9.170913603857905e-14
40.3125,1.1952016313492445e-13
40.33203125,1.4530623205237558e-13
40.3515625,1.912853161992589e-13
40.37109375,8.817732654475876e-14
40.390625,6.702785638257569e-14
40.41015625,1.2027063057409631e-13
40.4296875,9.773899777708806e-14
40.44921875,1.2873342753617007e-13
40.46875,1.1048112040609787e-13
40.48828125,8.892330044942428e-14
40.5078125,1.2785890340043776e-13
40.52734375,3.0095984644712535e-13
40.546875,1.9813422555862497e-13
40.56640625,5.581491167292568e-14
40.5859375,6.988777593371808e-14
40.60546875,8.619974272628886e-14
40.625,6.498388108094813e-14
40.64453125,8.089814132623477e-14
40.6640625,4.821702930796284e-14
40.68359375,5.714093509289212e-14
40.703125,5.785227620813207e-14
40.72265625,1.0936924931774002e-13
40.7421875,1.4814656228294508e-13
40.76171875,8.50497753922049e-14
40.78125,5.5638777488121786e-14
40.80078125,6.024599740983307e-14
40.8203125,6.15945139516907e-14
40.83984375,6.272819146167778e-14
40.859375,6.330163459272248e-14
40.87890625,7.496526292010371e-14
40.8984375,9.508582138369025e-14
40.91796875,1.436971286523867e-13
40.9375,6.54220690340206e-14
40.95703125,6.824763876920082e-14
40.9765625,1.050104423098638e-13
40.99609375,9.28953666383723e-14
41.015625,7.682657242054844e-14
41.03515625,6.74140284009961e-14
41.0546875,3.880219314373795e-14
41.07421875,8.062235209116489e-14
41.09375,9.271515022014511e-14
41.11328125,5.804883262982999e-14
41.1328125,1.034660165077531e-13
41.15234375,1.748160410891804e-13
41.171875,1.0355219509825326e-13
41.19140625,5.230102141840881e-14
41.2109375,4.540941075779012e-14
41.23046875,6.758681278396721e-14
41.25,6.701079207086171e-14
41.26953125,5.5689937919501975e-14
41.2890625,5.0312055249523663e-14
41.30859375,1.0852529481912405e-13
41.328125,1.0334966426803297e-13
41.34765625,8.919574921561473e-14
41.3671875,8.397976775171893e-14
41.38671875,5.996027645970429e-14
41.40625,7.913350999115789e-14
41.42578125,5.891600068584703e-14
41.4453125,5.751083522714287e-14
41.46484375,5.877010594563482e-14
41.484375,9.133807267411183e-14
41.50390625,9.7088781046145e-14
41.5234375,5.755179997354319e-14
41.54296875,4.325198395625042e-14
41.5625,4.707910944286778e-14
41.58203125,1.1153118870793662e-13
41.6015625,1.6653832928935527e-13
41.62109375,1.209520976374551e-13
41.640625,1.1648498281707388e-13
41.66015625,9.352165337304866e-14
41.6796875,9.787865921940335e-14
41.69921875,1.0095574681262929e-13
41.71875,5.403657069381983e-14
41.73828125,3.7338135445484795e-14
41.7578125,5.256795116839042e-14
41.77734375,7.351399623900536e-14
41.796875,6.759181720272126e-14
41.81640625,4.243526851225204e-14
41.8359375,1.7870104810628355e-14
41.85546875,1.6898638350455618e-14
41.875,3.702557172357716e-14
41.89453125,3.4532648496486886e-14
41.9140625,3.985561538817275e-14
41.93359375,5.039928420160665e-14
41.953125,5.838930542963379e-14
41.97265625,5.111854190716575e-14
41.9921875,3.694229399161332e-14
42.01171875,1.7924172932690273e-14
42.03125,3.7523110391891e-14
42.05078125,6.279250579529911e-14
42.0703125,7.85251453227406e-14
42.08984375,4.0681163571754055e-14
42.109375,3.5628314043682595e-14
42.12890625,7.895112122724243e-14
42.1484375,8.124905277707454e-14
42.16796875,4.6625930584578924e-14
42.1875,6.583406631120449e-14
42.20703125,8.761190816169834e-14
42.2265625,8.92262440339566e-14
42.24609375,6.566257983398992e-14
42.265625,6.667785193885452e-14
42.28515625,4.688950262273449e-14
42.3046875,5.060411749309623e-14
42.32421875,5.4552261756470234e-14
42.34375,4.7732207387612286e-14
42.36328125,4.509087690928659e-14
42.3828125,7.933741801789238e-14
42.40234375,1.0271537095426637e-13
42.421875,5.95999304384934e-14
42.44140625,3.151987867581026e-14
42.4609375,3.7571808667736596e-14
42.48046875,6.283367610307548e-14
42.5,5.054466437087357e-14
42.51953125,3.528675326469124e-14
42.5390625,3.9792503581289226e-14
42.55859375,5.758994054786657e-14
42.578125,6.384953313370226e-14
42.59765625,4.019932602996447e-14
42.6171875,5.579631726798327e-14
42.63671875,3.75613903210166e-14
42.65625,3.423000938916379e-14
42.67578125,6.966803123724503e-14
42.6953125,8.043441837884268e-14
42.71484375,5.66333074023557e-14
42.734375,7.309953946508827e-14
42.75390625,8.785317609553238e-14
42.7734375,9.982051207899967e-14
42.79296875,6.703613981054986e-14
42.8125,7.527865624294211e-14
42.83203125,4.7405547898192366e-14
42.8515625,4.6051182831337145e-14
42.87109375,4.774792386981288e-14
42.890625,6.35398210530418e-14
42.91015625,8.49968179260155e-14
42.9296875,6.969995546754328e-14
42.94921875,8.822811248172353e-14
42.96875,3.3942280675708677e-14
42.98828125,4.657709510659144e-14
43.0078125,9.079902600327203e-14
43.02734375,6.583491048108865e-14
43.046875,5.871709295481375e-14
43.06640625,7.143447866900087e-14
43.0859375,4.258251586238485e-14
43.10546875,6.407530182638171e-14
43.125,7.196430883137187e-14
43.14453125,9.723632143260159e-14
43.1640625,8.797522576334248e-14
43.18359375,8.143021684340809e-14
43.203125,6.121466252452849e-14
43.22265625,3.22060015287812e-14
43.2421875,3.275440536783375e-14
43.26171875,4.877985246115389e-14
43.28125,7.268908457912804e-14
43.30078125,4.6359158514427926e-14
43.3203125,5.699315101357285e-14
43.33984375,3.8219103057919825e-14
43.359375,4.939471272475537e-14
43.37890625,5.958978999683242e-14
43.3984375,5.552327945327112e-14
43.41796875,3.537351063325773e-14
43.4375,2.155412286493067e-14
43.45703125,4.195601763623169e-14
43.4765625,4.4355477320554967e-14
43.49609375,3.483101821959522e-14
43.515625,6.599346424394188e-14
43.53515625,3.820222319004085e-14
43.5546875,2.5322947861118033e-14
43.57421875,1.1712761014998e-14
43.59375,2.8996962249676e-14
43.61328125,7.202059507033877e-14
43.6328125,6.218331980102146e-14
43.65234375,4.697259176083209e-14
43.671875,5.918110796480144e-14
43.69140625,8.105917818872576e-14
43.7109375,4.7715470445984216e-14
43.73046875,6.235908496619651e-14
43.75,6.099996595015267e-14
43.76953125,2.796037531472242e-14
43.7890625,5.870358929968718e-14
43.80859375,5.533966862524948e-14
43.828125,4.3306148425349e-14
43.84765625,4.603392946439437e-14
43.8671875,6.164561808886877e-14
43.88671875,8.186131814167343e-14
43.90625,5.2245036262582584e-14
43.92578125,3.194119921714667e-14
43.9453125,1.9585335769090444e-14
43.96484375,2.638636259731252e-14
43.984375,5.3987427072767176e-14
44.00390625,4.0684330195169735e-14
44.0234375,3.292967467886012e-14
44.04296875,4.211830744044514e-14
44.0625,6.56645616156529e-14
44.08203125,6.930640650692202e-14
44.1015625,3.685816981278402e-14
44.12109375,3.477732851267798e-14
44.140625,3.753510343852157e-14
44.16015625,6.495107167909013e-14
44.1796875,6.943070227394371e-14
44.19921875,5.738188294015665e-14
44.21875,5.025945691081302e-14
44.23828125,2.842676772409056e-14
44.2578125,2.3179545374417508e-14
44.27734375,2.8371811621845785e-14
44.296875,2.4688951637755514e-14
44.31640625,3.2793325304400294e-14
44.3359375,3.6702096389413145e-14
44.35546875,4.590099663759203e-14
44.375,4.101078506066563e-14
44.39453125,5.926767413377882e-14
44.4140625,5.185618189547056e-14
44.43359375,4.633874541253559e-14
44.453125,3.677633093485516e-14
44.47265625,3.3553285993234086e-14
44.4921875,3.145903595788119e-14
44.51171875,5.1152179079607236e-14
44.53125,5.689684204895051e-14
44.55078125,5.434515695640433e-14
44.5703125,2.970019631808961e-14
44.58984375,2.8896708780440675e-14
44.609375,9.686703811146181e-15
44.62890625,1.1244882548448345e-14
44.6484375,3.673490127064241e-14
44.66796875,7.899862778379286e-14
44.6875,7.177869700029748e-14
44.70703125,3.8628743492350533e-14
44.7265625,3.321710182817194e-14
44.74609375,2.5250839174036928e-14
44.765625,1.4053756016499232e-14
44.78515625,1.9878895022468955e-14
44.8046875,2.5544660005474958e-14
44.82421875,2.123242195057416e-14
44.84375,2.3458942111079106e-14
44.86328125,6.398723505348411e-14
44.8828125,5.659400218594402e-14
44.90234375,2.111134542320883e-14
44.921875,1.9002622404481256e-14
44.94140625,1.7775999985652635e-14
44.9609375,1.7498152478813174e-14
44.98046875,2.0782805951964285e-14
45.0,2.3714393963482725e-14
45.01953125,3.0799633068655235e-14
45.0390625,3.5310583240626493e-14
45.05859375,2.7829819458428277e-14
45.078125,1.3924172191650858e-14
45.09765625,2.0853837372885978e-14
45.1171875,2.2174620363959258e-14
45.13671875,2.44878397671508e-14
45.15625,1.999790151950458e-14
45.17578125,2.14131765685352e-14
45.1953125,4.6520047255094694e-14
45.21484375,3.1954880868089454e-14
45.234375,2.046126002492273e-14
45.25390625,4.5990719906226215e-14
45.2734375,5.3573966155056447e-14
45.29296875,2.6707391023128282e-14
45.3125,2.8002966815724323e-14
45.33203125,4.191078879457575e-14
45.3515625,3.063919470096899e-14
45.37109375,3.991648003891523e-14
45.390625,2.3902522696600607e-14
45.41015625,1.7187948520571395e-14
45.4296875,2.6171065659927928e-14
45.44921875,3.1851636624926105e-14
45.46875,3.433163800222498e-14
45.48828125,4.256633948751307e-14
45.5078125,3.421695900419111e-14
45.52734375,2.037042015604512e-14
45.546875,1.0250956433629451e-14
45.56640625,1.242483518201031e-14
45.5859375,1.2487850238692115e-14
45.60546875,2.2554730843831768e-14
45.625,4.39088222603169e-14
45.64453125,3.8552576202001164e-14
45.6640625,4.4307634878798766e-14
45.68359375,2.843364891957467e-14
45.703125,3.3607533935025475e-14
45.72265625,2.766203009961396e-14
45.7421875,1.883163014308917e-14
45.76171875,1.919505674539737e-14
45.78125,3.084233442473467e-14
45.80078125,4.108392091832068e-14
45.8203125,3.236588960119987e-14
45.83984375,2.936318227485637e-14
45.859375,3.809381742914578e-14
45.87890625,5.3820910882865614e-14
45.8984375,4.2141563547825945e-14
45.91796875,1.5081363872454982e-14
45.9375,9.499201254162268e-15
45.95703125,2.274122661785794e-14
45.9765625,3.693411386729729e-14
45.99609375,2.3441618376826944e-14
46.015625,7.805351817427595e-15
46.03515625,2.1470304891189163e-14
46.0546875,2.5220747869535056e-14
46.07421875,2.549428309634728e-14
46.09375,2.3787830458517523e-14
46.11328125,1.894739105182355e-14
46.1328125,1.4707379202418035e-14
46.15234375,2.1796238238942186e-14
46.171875,2.873983808481719e-14
46.19140625,1.596581326696761e-14
46.2109375,1.3985351652239303e-14
46.23046875,2.4464111122293303e-14
46.25,3.969481084353646e-14
46.26953125,1.976498460252804e-14
46.2890625,1.70521691660595e-14
46.30859375,1.7143919428841378e-14
46.328125,1.9547114510042497e-14
46.34765625,3.519617860991259e-14
46.3671875,2.6427752895686747e-14
46.38671875,2.0818890706097372e-14
46.40625,1.3847397593196861e-14
46.42578125,1.919491723581173e-14
46.4453125,2.545354958574134e-14
46.46484375,1.4755474526434264e-14
46.484375,8.322249041669763e-15
46.50390625,1.8389017269579808e-14
46.5234375,3.21669558234982e-14
46.54296875,2.1212325287966488e-14
46.5625,2.2852773112929785e-14
46.58203125,2.4983513557603185e-14
46.6015625,2.534858426428929e-14
46.62109375,2.309409591735422e-14
46.640625,2.581491421242488e-14
46.66015625,2.3996462742828497e-14
46.6796875,4.234132595658196e-14
46.69921875,4.542436540687051e-14
46.71875,3.192368746144148e-14
46.73828125,4.021766861077451e-14
46.7578125,2.999020871863749e-14
46.77734375,2.87503743714912e-14
46.796875,1.7847672818631475e-14
46.81640625,1.7213561443429086e-14
46.8359375,1.6148115079643004e-14
46.85546875,3.1208522625860547e-14
46.875,2.480189676846522e-14
46.89453125,2.1779180070389458e-14
46.9140625,2.180256526815105e-14
46.93359375,3.940415245865149e-14
46.953125,3.777776588300544e-14
46.97265625,3.102395073608012e-14
46.9921875,2.365221678926738e-14
47.01171875,1.3371528173191966e-14
47.03125,1.4865969379612067e-14
47.05078125,1.5533664738637903e-14
47.0703125,3.1397831412366653e-14
47.08984375,4.023563539164168e-14
47.109375,4.4711213325974046e-14
47.12890625,1.7711824410628658e-14
47.1484375,2.8802429809988714e-14
47.16796875,3.210932597773655e-14
47.1875,3.4977707006352535e-14
47.20703125,3.0734967628917306e-14
47.2265625,2.7427196745761524e-14
47.24609375,2.0833987135489217e-14
47.265625,8.612750940608951e-15
47.28515625,1.7014088685361494e-14
47.3046875,3.679396768450031e-14
47.32421875,2.8847658453749426e-14
47.34375,1.5068776855103018e-14
47.36328125,1.573631772906781e-14
47.3828125,2.318372378893952e-14
47.40234375,2.5027129072031367e-14
47.421875,1.5833215149141016e-14
47.44140625,1.6446742081929022e-14
47.4609375,1.7428151584119964e-14
47.48046875,3.003362478472233e-14
47.5,2.5055179990619345e-14
47.51953125,2.694743363135181e-14
47.5390625,3.197817203261169e-14
47.55859375,3.50135951162043e-14
47.578125,3.44311049985492e-14
47.59765625,1.6266539221118656e-14
47.6171875,5.283613623274511e-15
47.63671875,8.247253657572675e-15
47.65625,1.1482143616493095e-14
47.67578125,1.4374629015112574e-14
47.6953125,1.4353864230505865e-14
47.71484375,2.1692635206606097e-14
47.734375,4.7508810683150916e-14
47.75390625,3.8716872412460234e-14
47.7734375,3.3351110969259163e-14
47.79296875,2.4119874650278403e-14
47.8125,2.3252355942678287e-14
47.83203125,3.327051806465818e-14
47.8515625,2.905750015482102e-14
47.87109375,3.097208276067037e-14
47.890625,3.299921473141054e-14
47.91015625,4.894764750044638e-14
47.9296875,2.841629103822439e-14
47.94921875,1.4946287637231806e-14
47.96875,1.6284793784552462e-14
47.98828125,1.9965118241189016e-14
48.0078125,2.0896290943763867e-14
48.02734375,2.8804837259462064e-14
48.046875,2.489903864841791e-14
48.06640625,2.6316940402316825e-14
48.0859375,2.3704510525702172e-14
48.10546875,4.274344654568054e-14
48.125,3.100664377676337e-14
48.14453125,7.591064568716353e-15
48.1640625,9.981355869011822e-15
48.18359375,2.0377284836898228e-14
48.203125,2.3899225212981206e-14
48.22265625,1.7701388493350634e-14
48.2421875,1.3608224649071237e-14
48.26171875,2.0682791626265517e-14
48.28125,2.790476258958647e-14
48.30078125,1.8895017133606643e-14
48.3203125,9.701899310029954e-15
48.33984375,1.4945841146479504e-14
48.359375,2.4055635741495974e-14
48.37890625,1.416119204752383e-14
48.3984375,2.0247541340349358e-14
48.41796875,1.8265115928367826e-14
48.4375,2.0889297989792885e-14
48.45703125,9.82733699117319e-15
48.4765625,7.744183650579584e-15
48.49609375,1.1414605696269845e-14
48.515625,1.837386895805717e-14
48.53515625,1.387759831611337e-14
48.5546875,1.49528282480923e-14
48.57421875,2.7345076952534288e-14
48.59375,2.1729047283079767e-14
48.61328125,1.2188576314918944e-14
48.6328125,9.728336504325277e-15
48.65234375,1.0541001064475449e-14
48.671875,1.8975230210690314e-14
48.69140625,1.7404010941444626e-14
48.7109375,1.3317765656422898e-14
48.73046875,1.4585692438362533e-14
48.75,5.541492593509668e-15
48.76953125,3.864864680232034e-15
48.7890625,6.131913146429837e-15
48.80859375,1.0720658377608296e-14
48.828125,8.364966438064922e-15
48.84765625,6.883314421994981e-15
48.8671875,8.28096853321011e-15
48.88671875,1.2054168342218249e-14
48.90625,1.7997173300607328e-14
48.92578125,8.28550617376884e-15
48.9453125,4.533192873318767e-15
48.96484375,8.381220157119568e-15
48.984375,1.3602578528198639e-14
49.00390625,1.4695034599138006e-14
49.0234375,1.0520173701337388e-14
49.04296875,1.4659156784919366e-14
49.0625,1.4587784013629218e-14
49.08203125,1.6187862724923487e-14
49.1015625,1.2666535511464591e-14
49.12109375,2.1445913075940364e-14
49.140625,2.1727229246436808e-14
49.16015625,2.6374201802050833e-14
49.1796875,2.982143707848017e-14
49.19921875,1.647113086309918e-14
49.21875,2.3065327622932614e-14
49.23828125,1.2129860600051728e-14
49.2578125,1.7643594992646703e-14
49.27734375,1.1490044144073092e-14
49.296875,1.5162043531254394e-14
49.31640625,1.2180286830280696e-14
49.3359375,1.5333454240636323e-14
49.35546875,1.3680857331940667e-14
49.375,5.758798584183771e-15
49.39453125,2.41338471876126e-15
49.4140625,7.445895459805331e-15
49.43359375,1.0368485129404613e-14
49.453125,6.902917975860067e-15
49.47265625,7.066332022684961e-15
49.4921875,8.496565616198549e-15
49.51171875,1.5605377027461017e-14
49.53125,1.531271299645071e-14
49.55078125,6.043906382728442e-15
49.5703125,1.1382642054743153e-14
49.58984375,2.7099273939770767e-14
49.609375,1.976758336766716e-14
49.62890625,2.1047273850059546e-14
49.6484375,1.7550826811332575e-14
49.66796875,9.62338154110078e-15
49.6875,1.0583437186965857e-14
49.70703125,7.849570350858152e-15
49.7265625,1.0765704977496341e-14
49.74609375,3.2577375375701517e-14
49.765625,2.871581455129126e-14
49.78515625,1.8557747261358943e-14
49.8046875,1.3600690015657839e-14
49.82421875,1.454447628393118e-14
49.84375,2.5777242465915065e-14
49.86328125,2.30579436926525e-14
49.8828125,1.6821064390716352e-14
49.90234375,1.7417795903069706e-14
49.921875,1.9579396125609645e-14
49.94140625,1.595586868696159e-14
49.9609375,2.867454150636021e-14
49.98046875,3.011569360792843e-14
50.0,2.877295653476474e-14
50.01953125,1.8267504708047263e-14
50.0390625,1.6199774547000155e-14
50.05859375,1.8777280335569486e-14
50.078125,2.2823364676759114e-14
50.09765625,1.8702446146251877e-14
50.1171875,2.5271299073762905e-14
50.13671875,3.445465781452991e-14
50.15625,1.7037470161246218e-14
50.17578125,6.861198226537448e-15
50.1953125,2.1169177536042676e-14
50.21484375,2.9944854498962834e-14
50.234375,1.5332887410706225e-14
50.25390625,1.3969658003510852e-14
50.2734375,2.3496183504563734e-14
50.29296875,2.193822481950481e-14
50.3125,1.2323920735706614e-14
50.33203125,1.287151630413766e-14
50.3515625,1.478566519655231e-14
50.37109375,1.8885170268370986e-14
50.390625,1.0723642816676262e-14
50.41015625,1.7930660603273038e-14
50.4296875,1.1836664113013506e-14
50.44921875,7.268036091695684e-15
50.46875,6.584147197491628e-15
50.48828125,4.394751786526446e-15
50.5078125,8.538052877221926e-15
50.52734375,1.503896780002339e-14
50.546875,1.1641200404471292e-14
50.56640625,9.120758687078184e-15
50.5859375,9.184012641994783e-15
50.60546875,1.0249646310727031e-14
50.625,1.176692282952745e-14
50.64453125,7.196153662291472e-15
50.6640625,4.655708838769976e-15
50.68359375,7.214128468702133e-15
50.703125,1.4957964478201937e-14
50.72265625,7.975064159231657e-15
50.7421875,8.204103644476494e-15
50.76171875,9.901561894875989e-15
50.78125,1.523156531359514e-14
50.80078125,1.4128362670126765e-14
50.8203125,1.3888349125650485e-14
50.83984375,1.2215769963982448e-14
50.859375,1.2029571002998782e-14
50.87890625,7.55527568017434e-15
50.8984375,5.442600674376666e-15
50.91796875,6.117082241972865e-15
50.9375,5.6664288938173005e-15
50.95703125,5.725442418601221e-15
50.9765625,6.524519706942718e-15
50.99609375,1.3828109261184665e-14
51.015625,1.9722702763689556e-14
51.03515625,1.227763548826601e-14
51.0546875,7.978126085413065e-15
51.07421875,1.3734130054455616e-14
51.09375,1.9867504424941632e-14
51.11328125,1.3283582649153087e-14
51.1328125,7.828492189109925e-15
51.15234375,8.512792378479689e-15
51.171875,9.915729566958805e-15
51.19140625,3.890698804413956e-15
51.2109375,3.3216966052140094e-15
51.23046875,4.91359003716709e-15
51.25,8.612810276973924e-15
51.26953125,9.022680320820765e-15
51.2890625,4.532441776719629e-15
51.30859375,5.656707307710421e-15
51.328125,5.737475607088221e-15
51.34765625,4.9333791572550006e-15
51.3671875,1.1828106783378904e-14
51.38671875,8.559608297972875e-15
51.40625,6.5974475315908e-15
51.42578125,3.674083578646559e-15
51.4453125,5.378517304403518e-15
51.46484375,4.476243218743586e-15
51.484375,6.108377197575972e-15
51.50390625,3.3625896442280575e-15
51.5234375,3.7849566706601256e-15
51.54296875,3.1613460615628544e-15
51.5625,2.7241130630510145e-15
51.58203125,4.11916941644872e-15
51.6015625,6.475193008733586e-15
51.62109375,8.505099184544375e-15
51.640625,9.928586104573371e-15
51.66015625,5.603806958457055e-15
51.6796875,8.365911103283073e-15
51.69921875,1.38261484685341e-14
51.71875,1.8738931521320513e-14
51.73828125,1.0970982431789844e-14
51.7578125,6.456464503798757e-15
51.77734375,1.711616567849923e-15
51.796875,3.191562462103796e-15
51.81640625,3.6182918042410664e-15
51.8359375,5.727757969461285e-15
51.85546875,7.555078676593613e-15
51.875,1.0013492004539576e-14
51.89453125,9.847778101519352e-15
51.9140625,8.283775048689703e-15
51.93359375,7.152405202321762e-15
51.953125,5.322175501758121e-15
51.97265625,5.1118079356153416e-15
51.9921875,4.080182236076333e-15
52.01171875,3.804061801059833e-15
52.03125,6.702620821061992e-15
52.05078125,1.0244046718892391e-14
52.0703125,6.176790190076849e-15
52.08984375,4.318883213180239e-15
52.109375,5.207900461336375e-15
52.12890625,5.450114677500742e-15
52.1484375,4.099749611806544e-15
52.16796875,2.9431046256618787e-15
52.1875,3.060123261201035e-15
52.20703125,3.692887334239188e-15
52.2265625,3.5183916883786953e-15
52.24609375,3.6129946884770964e-15
52.265625,2.728102086060487e-15
52.28515625,1.9132229931288075e-15
52.3046875,2.242964300399979e-15
52.32421875,2.6480593901543185e-15
52.34375,1.762733244920975e-15
52.36328125,2.1473419932537502e-15
52.3828125,5.099563980457098e-15
52.40234375,5.328475344833887e-15
52.421875,4.223432080534254e-15
52.44140625,2.82115644476859e-15
52.4609375,2.881570757169133e-15
52.48046875,4.3792274209087635e-15
52.5,5.631552906649235e-15
52.51953125,4.172447830066427e-15
52.5390625,3.400271452432338e-15
52.55859375,4.182997282736115e-15
52.578125,5.830549864062945e-15
52.59765625,4.9109867428375125e-15
52.6171875,3.62899645114588e-15
52.63671875,6.016929858826485e-15
52.65625,4.4561641416516454e-15
52.67578125,3.5343337240495205e-15
52.6953125,4.5163539405049824e-15
52.71484375,3.2976104057274756e-15
52.734375,2.811584964355259e-15
52.75390625,1.0930498913538647e-15
52.7734375,2.6540810522874838e-15
52.79296875,4.775816374548512e-15
52.8125,2.16522181378663e-15
52.83203125,2.611480335728198e-15
52.8515625,3.3579228371655062e-15
52.87109375,4.225512406899294e-15
52.890625,3.479279477605013e-15
52.91015625,2.808383354332268e-15
52.9296875,2.863740540158684e-15
52.94921875,3.3057362918108123e-15
52.96875,4.717592822296092e-15
52.98828125,6.3131433207595224e-15
53.0078125,1.1749106227729706e-14
53.02734375,9.013524158412289e-15
53.046875,5.771970072580889e-15
53.06640625,5.551749912152634e-15
53.0859375,6.885518890829638e-15
53.10546875,4.73893129842082e-15
53.125,3.3048394932613186e-15
53.14453125,3.242585378252332e-15
53.1640625,2.2202574397828633e-15
53.18359375,1.964500674006817e-15
53.203125,3.3369375054797976e-15
53.22265625,2.6017617818623846e-15
53.2421875,1.6492736522633524e-15
53.26171875,2.3278945124831176e-15
53.28125,4.4301473481932735e-15
53.30078125,3.816489918753083e-15
53.3203125,2.3375525151487017e-15
53.33984375,3.045980672518098e-15
53.359375,4.398539161824697e-15
53.37890625,4.750381872860863e-15
53.3984375,2.208011451098746e-15
53.41796875,2.9745605237536407e-15
53.4375,6.2320533644571905e-15
53.45703125,3.795031254625972e-15
53.4765625,8.020078987567862e-15
53.49609375,1.103353791409279e-14
53.515625,9.217788298993853e-15
53.53515625,4.0616302303845054e-15
53.5546875,4.33264427448177e-15
53.57421875,5.286934968686476e-15
53.59375,5.2267842548765095e-15
53.61328125,4.315270935785497e-15
53.6328125,5.930044421736961e-15
53.65234375,4.505765672938979e-15
53.671875,3.756829609497894e-15
53.69140625,3.091669070928299e-15
53.7109375,6.618190102462609e-15
53.73046875,6.7958557981473435e-15
53.75,4.6875874550586185e-15
53.76953125,5.457964189243258e-15
53.7890625,6.6313626829112565e-15
53.80859375,5.033747406298861e-15
53.828125,2.569850151925306e-15
53.84765625,1.610790902563131e-15
53.8671875,4.529974001367266e-15
53.88671875,5.320845575363182e-15
53.90625,4.883776943143062e-15
53.92578125,5.6596736742462805e-15
53.9453125,4.970660363533866e-15
53.96484375,5.057231981585038e-15
53.984375,5.255055175785908e-15
54.00390625,5.077255603813189e-15
54.0234375,2.7810235483284997e-15
54.04296875,3.899039795882663e-15
54.0625,4.3135870797095024e-15
54.08203125,3.085347149145437e-15
54.1015625,3.6155585583482935e-15
54.12109375,2.9313730985205746e-15
54.140625,5.048063824399467e-15
54.16015625,6.260130080217335e-15
54.1796875,5.189905270714679e-15
54.19921875,6.448661239720888e-15
54.21875,4.41625613306238e-15
54.23828125,8.31611066376338e-15
54.2578125,6.046456219912048e-15
54.27734375,3.1375282960518753e-15
54.296875,3.268174259465786e-15
54.31640625,8.297593003483887e-15
54.3359375,5.764138239473191e-15
54.35546875,3.1333297595668507e-15
54.375,3.4147313839957737e-15
54.39453125,6.7575804842294994e-15
54.4140625,4.16107431606962e-15
54.43359375,4.056574310134726e-15
54.453125,3.563978360756847e-15
54.47265625,3.232103119907124e-15
54.4921875,3.3810873232055485e-15
54.51171875,4.743779071772554e-15
54.53125,2.3122538783097607e-15
54.55078125,2.488317400348807e-15
54.5703125,4.384536935679163e-15
54.58984375,5.9202165361120845e-15
54.609375,5.160168728144935e-15
54.62890625,3.0631651926660664e-15
54.6484375,7.290066709075449e-15
54.66796875,9.623492991203666e-15
54.6875,6.881534497722307e-15
54.70703125,4.918533053273163e-15
54.7265625,3.4001331281108408e-15
54.74609375,3.781654778638684e-15
54.765625,7.060422472897934e-15
54.78515625,4.313420341173915e-15
54.8046875,4.050961266955252e-15
54.82421875,4.1046785968503424e-15
54.84375,5.311780417849723e-15
54.86328125,2.6914943673706863e-15
54.8828125,2.5277511204904608e-15
54.90234375,3.3229722296544805e-15
54.921875,2.7249306077565795e-15
54.94140625,3.2526071275242077e-15
54.9609375,2.3700581360084806e-15
54.98046875,3.3793096778450262e-15
55.0,4.798212082920698e-15
55.01953125,3.429139597482034e-15
55.0390625,2.601775303435757e-15
55.05859375,2.8538429648527217e-15
55.078125,3.3997765963792835e-15
55.09765625,3.86062857820426e-15
55.1171875,1.9472450594745582e-15
55.13671875,3.18716131253931e-15
55.15625,4.490294291593899e-15
55.17578125,9.56297724704506e-15
55.1953125,8.031222766466879e-15
55.21484375,3.8152230530522045e-15
55.234375,2.682540357969941e-15
55.25390625,3.1817430852119154e-15
55.2734375,3.603674105878211e-15
55.29296875,2.2811312223210317e-15
55.3125,1.3849307485039376e-15
55.33203125,2.6672278302728644e-15
55.3515625,2.5431883788342124e-15
55.37109375,6.285120063400628e-15
55.390625,7.343162707700147e-15
55.41015625,2.1962064416215763e-15
55.4296875,1.8517508067563085e-15
55.44921875,3.4263809104937813e-15
55.46875,2.8358975167604573e-15
55.48828125,2.339640742724772e-15
55.5078125,2.837173782340999e-15
55.52734375,3.0664136050205216e-15
55.546875,2.9694517298358162e-15
55.56640625,2.629864725700418e-15
55.5859375,2.114047250772901e-15
55.60546875,1.9743336861911886e-15
55.625,2.1060759152009454e-15
55.64453125,2.7265493114345083e-15
55.6640625,3.587858505736344e-15
55.68359375,1.778808845313867e-15
55.703125,1.6314586976207696e-15
55.72265625,1.2303240012534386e-15
55.7421875,2.0089286960118146e-15
55.76171875,1.6430369736969561e-15
55.78125,1.3492133838496989e-15
55.80078125,2.4489963664402853e-15
55.8203125,2.6466323603833542e-15
55.83984375,4.0993982953945376e-15
55.859375,4.80005753833076e-15
55.87890625,3.243842431293994e-15
55.8984375,3.51341590249133e-15
55.91796875,4.407825842504822e-15
55.9375,5.66440433320599e-15
55.95703125,4.460422448852492e-15
55.9765625,5.077507976822471e-15
55.99609375,3.511689008729236e-15
56.015625,2.429437697698288e-15
56.03515625,2.774569292095409e-15
56.0546875,3.1781037507340195e-15
56.07421875,1.7700007674649521e-15
56.09375,1.6200072239117094e-15
56.11328125,1.6265636572826549e-15
56.1328125,1.4614629598056804e-15
56.15234375,2.692372043671151e-15
56.171875,3.938070473574807e-15
56.19140625,4.274471880246161e-15
56.2109375,4.117484891372706e-15
56.23046875,3.62916837493199e-15
56.25,3.8428124262926734e-15
56.26953125,3.9883352661685875e-15
56.2890625,2.798518253847528e-15
56.30859375,2.958292116998275e-15
56.328125,2.5266186176347594e-15
56.34765625,2.8093174881300365e-15
56.3671875,2.9470942737823793e-15
56.38671875,2.714795561471722e-15
56.40625,2.3671812359819584e-15
56.42578125,3.565125733652607e-15
56.4453125,2.6836838797288878e-15
56.46484375,2.6821806801030935e-15
56.484375,3.35623272357762e-15
56.50390625,2.7850826871921808e-15
56.5234375,3.066465886403152e-15
56.54296875,2.0642858418575424e-15
56.5625,2.3468571131840605e-15
56.58203125,4.1773125034134e-15
56.6015625,4.350926576643349e-15
56.62109375,2.214094053087773e-15
56.640625,1.7745999453018086e-15
56.66015625,3.4848283414977745e-15
56.6796875,7.564503801361872e-15
56.69921875,5.7693060444169756e-15
56.71875,3.5431544419144475e-15
56.73828125,2.7994293163410856e-15
56.7578125,5.392328828016721e-15
56.77734375,4.781562029250184e-15
56.796875,2.580375993123193e-15
56.81640625,3.31302647540023e-15
56.8359375,5.667740911494595e-15
56.85546875,5.830487977399013e-15
56.875,5.221508379561825e-15
56.89453125,6.513527117367731e-15
56.9140625,4.168713944989067e-15
56.93359375,2.4903573153039554e-15
56.953125,2.460700211625556e-15
56.97265625,2.63900585423969e-15
56.9921875,3.861780508419518e-15
57.01171875,3.606905772968437e-15
57.03125,3.3811643965628615e-15
57.05078125,3.1720884918613435e-15
57.0703125,4.116143728320585e-15
57.08984375,4.3734408602651805e-15
57.109375,3.2086161553991155e-15
57.12890625,1.1668938919961417e-15
57.1484375,1.7115518285646209e-15
57.16796875,3.784446982970115e-15
57.1875,3.960181986067288e-15
57.20703125,2.6498753303443382e-15
57.2265625,4.516820600843597e-15
57.24609375,3.575162946203057e-15
57.265625,3.868496979356257e-15
57.28515625,3.891098724128644e-15
57.3046875,2.416821171901077e-15
57.32421875,2.4503144716081412e-15
57.34375,1.7917397261132976e-15
57.36328125,2.295449426645099e-15
57.3828125,3.3857534973211676e-15
57.40234375,1.9583977880286875e-15
57.421875,1.8217790340792455e-15
57.44140625,1.907527871589998e-15
57.4609375,3.730115719463968e-15
57.48046875,5.65302271743353e-15
57.5,3.3580405750754383e-15
57.51953125,3.687271470265249e-15
57.5390625,7.660245897557684e-15
57.55859375,7.662555685555589e-15
57.578125,2.9041342727724948e-15
57.59765625,1.9924790294426135e-15
57.6171875,1.2805117444362588e-15
57.63671875,2.6891313204698694e-15
57.65625,2.374000550039916e-15
57.67578125,2.0138460369803636e-15
57.6953125,3.615384266226036e-15
57.71484375,3.4871512136857933e-15
57.734375,1.9780894420947995e-15
57.75390625,2.751825451495807e-15
57.7734375,2.020323767449312e-15
57.79296875,1.7391111045716485e-15
57.8125,1.9412747019028513e-15
57.83203125,1.9003188456193705e-15
57.8515625,1.762921467740418e-15
57.87109375,1.2854145017817718e-15
57.890625,1.8677455683532265e-15
57.91015625,1.877675051020777e-15
57.9296875,1.569111785331348e-15
57.94921875,1.1892366742465232e-15
57.96875,1.5456844914838993e-15
57.98828125,1.2464061476354454e-15
58.0078125,2.94032057478308e-15
58.02734375,3.0622245220341814e-15
58.046875,2.335093422435935e-15
58.06640625,3.1591674220149958e-15
58.0859375,3.1738971880088298e-15
58.10546875,1.9442028182106274e-15
58.125,1.2915269673146142e-15
58.14453125,2.2178889274474568e-15
58.1640625,2.6415649215421534e-15
58.18359375,2.489804132412244e-15
58.203125,2.07064822040208e-15
58.22265625,1.287117346478865e-15
58.2421875,2.056191685439428e-15
58.26171875,2.246767068922432e-15
58.28125,1.4298760192632852e-15
58.30078125,1.4014993187205127e-15
58.3203125,1.0822613482000394e-15
58.33984375,1.393031568097451e-15
58.359375,2.3682404370425426e-15
58.37890625,1.3486547934191494e-15
58.3984375,1.1269517948943956e-15
58.41796875,1.7898308696269275e-15
58.4375,1.5954637107164825e-15
58.45703125,1.0016890778406493e-15
58.4765625,1.7211158707151955e-15
58.49609375,1.5632105950544984e-15
58.515625,1.7083030185589259e-15
58.53515625,1.4440292547474744e-15
58.5546875,2.868289968744121e-15
58.57421875,2.551292498841084e-15
58.59375,2.2314087929097264e-15
58.61328125,1.086869899166757e-15
58.6328125,1.220667059383735e-15
58.65234375,2.3167935429356343e-15
58.671875,3.2262674387730743e-15
58.69140625,3.14979393483393e-15
58.7109375,1.1702532896785706e-15
58.73046875,1.2156985244797276e-15
58.75,1.4907333466682257e-15
58.76953125,1.849329110261312e-15
58.7890625,1.3228683756444375e-15
58.80859375,1.8722700729098463e-15
58.828125,2.2727459363178573e-15
58.84765625,9.91664636005997e-16
58.8671875,1.0561297670366108e-15
58.88671875,1.141330175585403e-15
58.90625,1.2949390940211639e-15
58.92578125,1.1635871620053094e-15
58.9453125,1.6525793684948805e-15
58.96484375,1.6247035247508772e-15
58.984375,1.6452007592247034e-15
59.00390625,1.803159177188479e-15
59.0234375,1.91840795965239e-15
59.04296875,1.786983128013517e-15
59.0625,1.1849166918275664e-15
59.08203125,9.086717726191688e-16
59.1015625,1.417641019400271e-15
59.12109375,1.9461046961160518e-15
59.140625,2.2132800991059377e-15
59.16015625,1.793342784717455e-15
59.1796875,1.161324331042999e-15
59.19921875,1.46168138017073e-15
59.21875,1.2569547862066992e-15
59.23828125,9.777005385964449e-16
59.2578125,1.6003092998840383e-15
59.27734375,2.0678657704298962e-15
59.296875,1.6538555108833487e-15
59.31640625,1.1152317231122782e-15
59.3359375,2.4657447979705406e-15
59.35546875,2.33763790336351e-15
59.375,1.2300468273072956e-15
59.39453125,1.149042957690734e-15
59.4140625,1.2251391676690477e-15
59.43359375,2.3140886906460254e-15
59.453125,2.1019004410928055e-15
59.47265625,1.7109243051049868e-15
59.4921875,1.785971886586302e-15
59.51171875,2.5322028151039315e-15
59.53125,2.649411520570002e-15
59.55078125,2.405931649007019e-15
59.5703125,1.7713352628206832e-15
59.58984375,2.1269162273292843e-15
59.609375,2.2665204916717993e-15
59.62890625,1.8826274016621264e-15
59.6484375,1.9726205594921684e-15
59.66796875,1.35783075461038e-15
59.6875,1.2475904806561032e-15
59.70703125,1.487150779118967e-15
59.7265625,1.296612702364494e-15
59.74609375,1.6519014310272594e-15
59.765625,2.3231922717933398e-15
59.78515625,2.4387856909881157e-15
59.8046875,3.2500474800258925e-15
59.82421875,2.1449720002072044e-15
59.84375,9.70317748118685e-16
59.86328125,1.348905038780217e-15
59.8828125,9.1691775304755e-16
59.90234375,1.1047126349626201e-15
59.921875,1.3960260273431007e-15
59.94140625,1.9245884488439968e-15
59.9609375,1.673000107094463e-15
59.98046875,1.3860101983965023e-15
60.0,2.1431560143549794e-15
60.01953125,1.7346967384360785e-15
60.0390625,1.4201182788900585e-15
60.05859375,1.0289605507942111e-15
60.078125,9.135102632286281e-16
60.09765625,1.2954519118420608e-15
60.1171875,2.3125474168933424e-15
60.13671875,2.892187777444462e-15
60.15625,1.6078351178176421e-15
60.17578125,1.80054988928121e-15
60.1953125,1.5809659087223858e-15
60.21484375,1.824885911535044e-15
60.234375,1.6002540144333328e-15
60.25390625,9.547647675137306e-16
60.2734375,1.4263180848970825e-15
60.29296875,2.7604580505389757e-15
60.3125,2.5020671334537334e-15
60.33203125,2.403909222613099e-15
60.3515625,1.7530356383697519e-15
60.37109375,1.1954054822456802e-15
60.390625,1.4624628372559627e-15
60.41015625,2.276520678856561e-15
60.4296875,2.243314944694469e-15
60.44921875,3.6421726508097295e-15
60.46875,4.7686001802217135e-15
60.48828125,3.1673536019956475e-15
60.5078125,1.6918237926676442e-15
60.52734375,1.1667134455704389e-15
60.546875,2.6624012489789235e-15
60.56640625,2.2431723357750473e-15
60.5859375,1.2693251944717108e-15
60.60546875,1.2770825938049812e-15
60.625,1.7405728251268355e-15
60.64453125,1.1631920365205127e-15
60.6640625,6.239217255165807e-16
60.68359375,1.0588539786656494e-15
60.703125,1.8945120825928956e-15
60.72265625,2.1486695120248154e-15
60.7421875,1.3316086356281362e-15
60.76171875,1.947289485527584e-15
60.78125,2.403729420435442e-15
60.80078125,2.2236015707945267e-15
60.8203125,3.2589255124341265e-15
60.83984375,3.603303539742479e-15
60.859375,2.3265321363575053e-15
60.87890625,1.3808688392454481e-15
60.8984375,2.033314225290761e-15
60.91796875,1.3091412909621391e-15
60.9375,1.6209087485881884e-15
60.95703125,1.6399742004866303e-15
60.9765625,2.2722704413111504e-15
60.99609375,3.193886298628659e-15
61.015625,3.3922641090070447e-15
61.03515625,1.0475786300400937e-15
61.0546875,2.0619795040321538e-15
61.07421875,2.4316272421325298e-15
61.09375,1.5216046235491444e-15
61.11328125,9.615921114217742e-16
61.1328125,1.3075787163625204e-15
61.15234375,3.2426550202091142e-15
61.171875,2.7609186578104055e-15
61.19140625,1.2294726261812555e-15
61.2109375,1.5642521145707218e-15
61.23046875,1.4183887978864487e-15
61.25,1.311947232443743e-15
61.26953125,2.3143435142536384e-15
61.2890625,1.4835401327535241e-15
61.30859375,7.014978109041043e-16
61.328125,1.0450229967158169e-15
61.34765625,8.384094619506397e-16
61.3671875,1.09828940608547e-15
61.38671875,1.355835521338973e-15
61.40625,2.2923387845648398e-15
61.42578125,1.8590495584900463e-15
61.4453125,1.3808530668606227e-15
61.46484375,2.1291566407500654e-15
61.484375,3.1418132228895138e-15
61.50390625,2.3145154992749252e-15
61.5234375,1.1982699363617854e-15
61.54296875,1.3189394496233075e-15
61.5625,1.4333508859455324e-15
61.58203125,2.2776292531512923e-15
61.6015625,1.807857329019311e-15
61.62109375,1.6203912026902749e-15
61.640625,1.8673604773559334e-15
61.66015625,2.69532928293281e-15
61.6796875,1.993015212999987e-15
61.69921875,1.8089835659061048e-15
61.71875,1.0704179262395345e-15
61.73828125,2.7108622551319027e-15
61.7578125,1.6309236134914136e-15
61.77734375,2.083414075250259e-15
61.796875,1.6653734033987268e-15
61.81640625,7.586955128802116e-16
61.8359375,1.0063452129327736e-15
61.85546875,1.1736025011744e-15
61.875,2.4642629429495476e-15
61.89453125,1.6325435942159547e-15
61.9140625,1.1889021827511083e-15
61.93359375,9.11304469620384e-16
61.953125,2.0577790726413487e-15
61.97265625,2.065571843190506e-15
61.9921875,1.9532660523420395e-15
62.01171875,2.4820793893066485e-15
62.03125,1.92272399213158e-15
62.05078125,2.133248326515759e-15
62.0703125,1.1984901371659443e-15
62.08984375,1.8666120224005848e-15
62.109375,1.920343503040996e-15
62.12890625,2.6940540578992513e-15
62.1484375,2.2785065035755064e-15
62.16796875,1.5132499672583663e-15
62.1875,1.5647691317868222e-15
62.20703125,1.7471072940340306e-15
62.2265625,1.3689609141817393e-15
62.24609375,1.4528884947555475e-15
62.265625,1.5258920606508921e-15
62.28515625,7.421287131602855e-16
62.3046875,8.060373399592998e-16
62.32421875,1.2625744924512018e-15
62.34375,1.6456276473532128e-15
62.36328125,1.2978423877182387e-15
62.3828125,1.5637512076844881e-15
62.40234375,1.8021045484388042e-15
62.421875,1.3744643083666488e-15
62.44140625,1.3054381394108338e-15
62.4609375,1.4092039972105202e-15
62.48046875,1.4858934992653417e-15
62.5,2.095436579125118e-15
62.51953125,1.787101432933907e-15
62.5390625,9.868083561145118e-16
62.55859375,1.5037857929283293e-15
62.578125,9.926451281050425e-16
62.59765625,4.1378798282526336e-16
62.6171875,3.9789692874443284e-16
62.63671875,1.0326885921584699e-15
62.65625,7.699781950418272e-16
62.67578125,8.126702928260345e-16
62.6953125,1.1497443400700142e-15
62.71484375,1.8561756521524674e-15
62.734375,2.78546769128193e-15
62.75390625,1.3838512253394139e-15
62.7734375,5.384384757347142e-16
62.79296875,1.3503389359003938e-15
62.8125,1.9223259096763396e-15
62.83203125,1.3701048029365847e-15
62.8515625,2.348590935220292e-15
62.87109375,1.8409533431971143e-15
62.890625,1.3023656258485717e-15
62.91015625,1.4370109187798271e-15
62.9296875,1.2447654727977565e-15
62.94921875,1.473685211492938e-15
62.96875,2.277722731420007e-15
62.98828125,1.5282110750345707e-15
63.0078125,2.1815511871103555e-15
63.02734375,2.6693052625399768e-15
63.046875,1.3915223969776693e-15
63.06640625,8.985679786563201e-16
63.0859375,1.112184602012819e-15
63.10546875,1.3432334031580935e-15
63.125,1.009110394754291e-15
63.14453125,7.007989890764516e-16
63.1640625,1.6274381361451856e-15
63.18359375,2.586817881861073e-15
63.203125,2.515308645971501e-15
63.22265625,1.3960161257627787e-15
63.2421875,1.6622340429395624e-15
63.26171875,2.823799743534596e-15
63.28125,2.0084570234112784e-15
63.30078125,1.2039225535026177e-15
63.3203125,1.2372961434236612e-15
63.33984375,7.499936447022414e-16
63.359375,5.655865194725276e-16
63.37890625,8.726607036471202e-16
63.3984375,7.570056731764565e-16
63.41796875,6.950453922990139e-16
63.4375,7.147056775356557e-16
63.45703125,7.608832702229513e-16
63.4765625,7.72994400469966e-16
63.49609375,7.071779290335043e-16
63.515625,5.689569180473829e-16
63.53515625,4.00367292724259e-16
63.5546875,4.48405258268541e-16
63.57421875,7.928473401579912e-16
63.59375,9.364248326539092e-16
63.61328125,5.129169002441187e-16
63.6328125,5.359723778019847e-16
63.65234375,7.69121602693501e-16
63.671875,6.490017202414376e-16
63.69140625,1.0498232287146829e-15
63.7109375,5.34563539608045e-16
63.73046875,5.520807515695862e-16
63.75,5.863326968431044e-16
63.76953125,1.300432414126896e-15
63.7890625,2.068669146075573e-15
63.80859375,1.0866906836734686e-15
63.828125,5.090438780962129e-16
63.84765625,7.72712273368293e-16
63.8671875,8.95955575969253e-16
63.88671875,1.0261101442158579e-15
63.90625,3.955911131774134e-16
63.92578125,1.987762360605218e-16
63.9453125,2.644755671663579e-16
63.96484375,7.765231102774268e-16
63.984375,2.2274409907702343e-15
64.00390625,1.6690430254877902e-15
64.0234375,8.475224464763859e-16
64.04296875,1.0630732766599487e-15
64.0625,1.7306559737944138e-15
64.08203125,1.5486343007973249e-15
64.1015625,7.440719744242711e-16
64.12109375,9.320758155097747e-16
64.140625,1.1404550555254134e-15
64.16015625,9.686774126148497e-16
64.1796875,1.024380853468696e-15
64.19921875,9.935994905471773e-16
64.21875,9.355346276119415e-16
64.23828125,4.716710924900963e-16
64.2578125,7.377002869854641e-16
64.27734375,7.16316600261127e-16
64.296875,9.339437736005095e-16
64.31640625,8.9200733557067e-16
64.3359375,3.543203713380805e-16
64.35546875,6.496696096778979e-16
64.375,6.43413466618529e-16
64.39453125,1.1197527351171981e-15
64.4140625,1.1629331201651717e-15
64.43359375,8.934000042227496e-16
64.453125,7.411530070777431e-16
64.47265625,8.129493615073123e-16
64.4921875,6.625661812180423e-16
64.51171875,1.0831855999309003e-15
64.53125,5.45627218243106e-16
64.55078125,4.811995450806215e-16
64.5703125,6.016695912646857e-16
64.58984375,2.786843909612878e-16
64.609375,4.2156014923029704e-16
64.62890625,7.026556933997009e-16
64.6484375,9.28016220933486e-16
64.66796875,7.16036901443729e-16
64.6875,3.343696905894989e-16
64.70703125,2.8095621071704096e-16
64.7265625,5.361658173021039e-16
64.74609375,2.8635417334853177e-16
64.765625,2.4169408679813265e-16
64.78515625,1.990988997528743e-16
64.8046875,3.0644485979588995e-16
64.82421875,7.329897932389483e-16
64.84375,9.87055169738564e-16
64.86328125,7.058172270774627e-16
64.8828125,8.169656081221712e-16
64.90234375,9.121550557310245e-16
64.921875,1.3007036448503197e-15
64.94140625,1.0992647899456934e-15
64.9609375,5.245160788744176e-16
64.98046875,7.00904994092215e-16
65.0,1.0736224893776635e-15
65.01953125,8.700667137848486e-16
65.0390625,7.966383278462604e-16
65.05859375,7.127376549886551e-16
65.078125,7.230192250421831e-16
65.09765625,8.516221777602241e-16
65.1171875,4.688595914969175e-16
65.13671875,3.0045732062183316e-16
65.15625,2.2511521708573105e-16
65.17578125,1.8019302088318488e-16
65.1953125,2.854381722249516e-16
65.21484375,2.571137100384477e-16
65.234375,4.006581821795514e-16
65.25390625,6.016336875417905e-16
65.2734375,4.7993170990407045e-16
65.29296875,8.539332956771666e-16
65.3125,1.0359679512476034e-15
65.33203125,8.593790205286938e-16
65.3515625,7.212896207981168e-16
65.37109375,6.03424309587505e-16
65.390625,4.453505224675083e-16
65.41015625,4.719083865148002e-16
65.4296875,8.706292630488237e-16
65.44921875,1.3980110907950695e-15
65.46875,8.04287072601476e-16
65.48828125,1.0086873107282388e-15
65.5078125,1.0425652455076432e-15
65.52734375,1.1954420505974118e-15
65.546875,1.3288782220730574e-15
65.56640625,2.4331902226160773e-15
65.5859375,1.3843880614955643e-15
65.60546875,8.854777203386156e-16
65.625,7.98047203370503e-16
65.64453125,7.992170723919681e-16
65.6640625,8.177335042688594e-16
65.68359375,5.327760562900105e-16
65.703125,7.82839967992877e-16
65.72265625,1.937549138337554e-15
65.7421875,1.6649896977969717e-15
65.76171875,1.1014219706317227e-15
65.78125,7.1227448217832e-16
65.80078125,8.001140942879384e-16
65.8203125,9.772265307806999e-16
65.83984375,5.688810539506284e-16
65.859375,6.455443460932169e-16
65.87890625,8.871688132142734e-16
65.8984375,1.3590547905311032e-15
65.91796875,1.898986656084569e-15
65.9375,2.610979024890566e-15
65.95703125,1.584167440424493e-15
65.9765625,1.2863153574389725e-15
65.99609375,8.97180596051526e-16
66.015625,8.363804497242661e-16
66.03515625,1.0792975994142543e-15
66.0546875,1.1035395662932712e-15
66.07421875,9.821220516376866e-16
66.09375,2.262537540131196e-15
66.11328125,1.8684638203545824e-15
66.1328125,9.263090016903306e-16
66.15234375,9.179668164397656e-16
66.171875,8.639410330507306e-16
66.19140625,9.841165790121542e-16
66.2109375,8.574512753814253e-16
66.23046875,6.111333651470619e-16
66.25,6.568709104755185e-16
66.26953125,1.4941764487403199e-15
66.2890625,8.451583909947432e-16
66.30859375,5.107808434744014e-16
66.328125,3.307567001818884e-16
66.34765625,5.094126378951632e-16
66.3671875,3.5846848234883e-16
66.38671875,4.870822265691818e-16
66.40625,5.01551158355145e-16
66.42578125,9.455539867746034e-16
66.4453125,1.159089320450906e-15
66.46484375,8.247996359997875e-16
66.484375,7.037276876038575e-16
66.50390625,6.192512693428536e-16
66.5234375,4.638829854405039e-16
66.54296875,3.774334823941029e-16
66.5625,4.044841809692966e-16
66.58203125,4.08397386097388e-16
66.6015625,4.504457233458189e-16
66.62109375,6.043515261454512e-16
66.640625,7.564860304522984e-16
66.66015625,4.613094687432137e-16
66.6796875,4.918544659780932e-16
66.69921875,7.408826343710972e-16
66.71875,8.884153272625683e-16
66.73828125,8.645825852118633e-16
66.7578125,1.3042439373345636e-15
66.77734375,8.163464656130288e-16
66.796875,3.825452372119271e-16
66.81640625,2.9239987102021345e-16
66.8359375,2.320659242377806e-16
66.85546875,3.5516859764356023e-16
66.875,5.465141856083854e-16
66.89453125,4.2729014021949267e-16
66.9140625,2.694722219015667e-16
66.93359375,3.2255235895061335e-16
66.953125,7.11778684984668e-16
66.97265625,7.897392624953516e-16
66.9921875,6.918599502777083e-16
67.01171875,7.844235618866228e-16
67.03125,5.497078014289758e-16
67.05078125,7.088762055835735e-16
67.0703125,4.202478971480962e-16
67.08984375,3.239382916810538e-16
67.109375,4.546482048486642e-16
67.12890625,6.74543954536715e-16
67.1484375,5.519064683623083e-16
67.16796875,3.1751717399387664e-16
67.1875,6.687677829266976e-16
67.20703125,7.696590175542684e-16
67.2265625,4.507672353575096e-16
67.24609375,3.0453662619331825e-16
67.265625,4.610777259947107e-16
67.28515625,4.0885553202405336e-16
67.3046875,6.992624898442764e-16
67.32421875,4.645670682904178e-16
67.34375,6.173909824086084e-16
67.36328125,2.9185385340304043e-16
67.3828125,1.9755437909641796e-16
67.40234375,5.83347963135553e-16
67.421875,8.497260621944692e-16
67.44140625,4.289308432822964e-16
67.4609375,6.140381635519676e-16
67.48046875,5.866989163132005e-16
67.5,4.402010608656106e-16
67.51953125,5.14508689630878e-16
67.5390625,5.830797571147178e-16
67.55859375,7.381993007308243e-16
67.578125,5.501437622066974e-16
67.59765625,8.616381912899076e-16
67.6171875,7.378699957096588e-16
67.63671875,9.743982397988165e-16
67.65625,6.977711568316907e-16
67.67578125,8.670870593306623e-16
67.6953125,6.499977590809175e-16
67.71484375,8.849063222526604e-16
67.734375,6.546391564963936e-16
67.75390625,1.1113136627918541e-15
67.7734375,8.541950244445343e-16
67.79296875,5.46954380585554e-16
67.8125,1.054271974092256e-15
67.83203125,1.6463437531976812e-15
67.8515625,1.4468685959780089e-15
67.87109375,9.143464299590295e-16
67.890625,8.241297697484876e-16
67.91015625,1.1760636105926919e-15
67.9296875,1.107449126529863e-15
67.94921875,1.0958472507901035e-15
67.96875,1.3666881010435544e-15
67.98828125,2.047203757696396e-15
68.0078125,1.8346564880190996e-15
68.02734375,7.675071318884128e-16
68.046875,9.130822238109234e-16
68.06640625,1.1556811457385683e-15
68.0859375,1.4095289871448351e-15
68.10546875,8.745227428958677e-16
68.125,9.654068578827567e-16
68.14453125,9.016659227136319e-16
68.1640625,1.5957481211678402e-15
68.18359375,1.1905050928442204e-15
68.203125,6.983314961382468e-16
68.22265625,7.007209911418883e-16
68.2421875,7.439042941393999e-16
68.26171875,7.182225191225727e-16
68.28125,5.880427562950261e-16
68.30078125,4.3985191343988703e-16
68.3203125,6.703104237935761e-16
68.33984375,1.225358523205031e-15
68.359375,7.147422121333256e-16
68.37890625,6.749862917930957e-16
68.3984375,8.926941322181001e-16
68.41796875,7.919514696750904e-16
68.4375,4.71822271178645e-16
68.45703125,6.59224697103658e-16
68.4765625,7.988269850593814e-16
68.49609375,5.585860270914758e-16
68.515625,5.441987852798357e-16
68.53515625,9.195508023051028e-16
68.5546875,1.0105136978418245e-15
68.57421875,7.459176152492966e-16
68.59375,7.263902897107779e-16
68.61328125,9.388158393627464e-16
68.6328125,1.5543148582587981e-15
68.65234375,1.1562701368235483e-15
68.671875,1.020268823388628e-15
68.69140625,8.643092450089238e-16
68.7109375,6.038641348881046e-16
68.73046875,8.208361720595019e-16
68.75,9.619429200673775e-16
68.76953125,7.456124812839192e-16
68.7890625,5.232169464656562e-16
68.80859375,7.640794756836258e-16
68.828125,5.753738650169451e-16
68.84765625,5.505758889708234e-16
68.8671875,4.584448701335318e-16
68.88671875,4.96560981390771e-16
68.90625,2.9171383264281815e-16
68.92578125,3.3060393371572485e-16
68.9453125,4.537330430976439e-16
68.96484375,5.576609364854666e-16
68.984375,8.387651261695596e-16
69.00390625,1.1142959391284496e-15
69.0234375,1.2713934358350476e-15
69.04296875,8.487726198670831e-16
69.0625,6.0128416754991115e-16
69.08203125,6.32151526934909e-16
69.1015625,6.712505921455045e-16
69.12109375,6.896007876166772e-16
69.140625,3.6972145284142956e-16
69.16015625,3.2894713076897246e-16
69.1796875,3.931444404898606e-16
69.19921875,4.553867633755831e-16
69.21875,2.4560803131015155e-16
69.23828125,2.793484057732431e-16
69.2578125,4.3134321262446893e-16
69.27734375,6.645664670147375e-16
69.296875,6.444393300598935e-16
69.31640625,4.1298054366450006e-16
69.3359375,4.0382079655278027e-16
69.35546875,4.85331052496948e-16
69.375,3.546403589597294e-16
69.39453125,4.0054890946687145e-16
69.4140625,4.61982825431635e-16
69.43359375,2.180425638973822e-16
69.453125,2.73729364433705e-16
69.47265625,3.4070900772394676e-16
69.4921875,2.7069889014832093e-16
69.51171875,2.709562613393773e-16
69.53125,3.6550288849902513e-16
69.55078125,3.1562680746757273e-16
69.5703125,3.094756499280991e-16
69.58984375,3.577084812273167e-16
69.609375,4.916368163839881e-16
69.62890625,3.1121091715341457e-16
69.6484375,2.574752036655932e-16
69.66796875,2.6542070432543104e-16
69.6875,3.6243430466508256e-16
69.70703125,4.51365542538492e-16
69.7265625,5.67776872066508e-16
69.74609375,4.3977973095998743e-16
69.765625,4.883304714687546e-16
69.78515625,5.483248132313688e-16
69.8046875,4.81730741320121e-16
69.82421875,6.659807271265644e-16
69.84375,3.8160230592835883e-16
69.86328125,2.6615096398006603e-16
69.8828125,4.935606674245781e-16
69.90234375,7.297687907862104e-16
69.921875,8.143089932485527e-16
69.94140625,6.809487372243698e-16
69.9609375,6.34804618830623e-16
69.98046875,9.30956490013353e-16
70.0,1.4433677887851446e-15
70.01953125,9.462182119686183e-16
70.0390625,4.1332111457795254e-16
70.05859375,3.231369575043561e-16
70.078125,5.406788700668124e-16
70.09765625,3.248717649571809e-16
70.1171875,4.1674776395909274e-16
70.13671875,3.145993367583345e-16
70.15625,5.416194579294828e-16
70.17578125,8.652694686201285e-16
70.1953125,1.2673805704738538e-15
70.21484375,7.408503310567656e-16
70.234375,3.1984922006620303e-16
70.25390625,2.952140356581986e-16
70.2734375,4.416051056105304e-16
70.29296875,6.382447417903895e-16
70.3125,5.801518187360474e-16
70.33203125,5.77646422279935e-16
70.3515625,5.768987053874184e-16
70.37109375,5.313442758922812e-16
70.390625,9.524374782983783e-16
70.41015625,7.300777653696175e-16
70.4296875,3.14839279449385e-16
70.44921875,3.5492015862163224e-16
70.46875,5.530334408367571e-16
70.48828125,3.860894549687903e-16
70.5078125,4.197980054878601e-16
70.52734375,6.852750230418388e-16
70.546875,1.0402324604554172e-15
70.56640625,8.742088788283335e-16
70.5859375,4.700779151391344e-16
70.60546875,3.9539304707884535e-16
70.625,6.932007460482245e-16
70.64453125,8.090550880026377e-16
70.6640625,6.925024429023935e-16
70.68359375,5.276008960672136e-16
70.703125,5.378324185638152e-16
70.72265625,5.583257503929048e-16
70.7421875,5.195268629661674e-16
70.76171875,4.185632309810589e-16
70.78125,6.106643495762692e-16
70.80078125,1.0666862581070193e-15
70.8203125,1.208776840698637e-15
70.83984375,6.490009739588556e-16
70.859375,5.104635372918091e-16
70.87890625,4.993364831495007e-16
70.8984375,5.065443416732536e-16
70.91796875,5.525061989937338e-16
70.9375,5.751829677962252e-16
70.95703125,4.993873166393511e-16
70.9765625,1.1213931868270875e-15
70.99609375,1.9075493828898674e-15
71.015625,1.5028695241327178e-15
71.03515625,1.2718148055704227e-15
71.0546875,8.385931573407668e-16
71.07421875,9.018367731837102e-16
71.09375,5.715160127895773e-16
71.11328125,4.221155201504539e-16
71.1328125,8.017073619570728e-16
71.15234375,9.897820766790797e-16
71.171875,8.041521234272299e-16
71.19140625,7.082095814313458e-16
71.2109375,4.821317567424861e-16
71.23046875,4.4392085132866794e-16
71.25,3.6961958305148763e-16
71.26953125,6.95622126196113e-16
71.2890625,9.477727661841068e-16
71.30859375,4.555192550778571e-16
71.328125,2.789551124168167e-16
71.34765625,3.6233105232971907e-16
71.3671875,3.4074132302069765e-16
71.38671875,2.5515302200886843e-16
71.40625,4.156790659870476e-16
71.42578125,4.662582863039534e-16
71.4453125,4.3662351867830654e-16
71.46484375,2.887691927835916e-16
71.484375,5.108754930955986e-16
71.50390625,3.1520020510119294e-16
71.5234375,3.3878417031192733e-16
71.54296875,3.2184871024770926e-16
71.5625,2.6520883136468947e-16
71.58203125,2.343864254506571e-16
71.6015625,2.4565183599462553e-16
71.62109375,2.6337635537303863e-16
71.640625,4.33680154407076e-16
71.66015625,3.2705300223707415e-16
71.6796875,6.083976059434122e-16
71.69921875,4.1427847236171424e-16
71.71875,4.1924763258314085e-16
71.73828125,4.2692896263210867e-16
71.7578125,5.7935196615087e-16
71.77734375,5.065727358715246e-16
71.796875,7.236834737860584e-16
71.81640625,5.038978257763184e-16
71.8359375,6.02262452068124e-16
71.85546875,5.962565621806369e-16
71.875,5.533727702705152e-16
71.89453125,4.115350605389997e-16
71.9140625,3.6189828832863294e-16
71.93359375,5.544861919830488e-16
71.953125,5.292550202976032e-16
71.97265625,6.438317512897082e-16
71.9921875,5.640125842010496e-16
72.01171875,3.1003927502092216e-16
72.03125,3.995967015651598e-16
72.05078125,4.3941909591724783e-16
72.0703125,3.9965554426101653e-16
72.08984375,5.690819727205394e-16
72.109375,4.05205685785874e-16
72.12890625,3.785449713203811e-16
72.1484375,5.755137005072682e-16
72.16796875,4.2423193444321195e-16
72.1875,3.798259488519612e-16
72.20703125,2.813106399035999e-16
72.2265625,3.4326131554191534e-16
72.24609375,4.3171375478318704e-16
72.265625,5.313265213093226e-16
72.28515625,3.4920438017865376e-16
72.3046875,3.2303743560018435e-16
72.32421875,3.079441567326088e-16
72.34375,6.183479144209331e-16
72.36328125,7.025969759359494e-16
72.3828125,7.666863055081219e-16
72.40234375,5.481809193587552e-16
72.421875,5.457195912455507e-16
72.44140625,4.665515902104207e-16
72.4609375,6.708466536744991e-16
72.48046875,6.298975689539156e-16
72.5,4.495003196301577e-16
72.51953125,4.618773043157504e-16
72.5390625,6.65368693286687e-16
72.55859375,6.9734779849009e-16
72.578125,4.956953200666631e-16
72.59765625,2.667222390933885e-16
72.6171875,3.3461719759333956e-16
72.63671875,3.4881989195667613e-16
72.65625,5.409052652203839e-16
72.67578125,5.110115302695922e-16
72.6953125,4.365053668956872e-16
72.71484375,3.7704471393326205e-16
72.734375,3.8993972794889926e-16
72.75390625,4.280757130861169e-16
72.7734375,4.88383284124171e-16
72.79296875,3.387871635087945e-16
72.8125,3.954198696347891e-16
72.83203125,4.438647360420863e-16
72.8515625,5.821611241192555e-16
72.87109375,4.332547660483699e-16
72.890625,5.271917133909055e-16
72.91015625,5.658279977992294e-16
72.9296875,9.384298218498173e-16
72.94921875,1.1851665876150474e-15
72.96875,4.910509323853869e-16
72.98828125,5.807978292038604e-16
73.0078125,4.2957376074779237e-16
73.02734375,3.8777070665035786e-16
73.046875,3.6722737043322864e-16
73.06640625,4.171764122293378e-16
73.0859375,3.112813524796024e-16
73.10546875,5.320133356534149e-16
73.125,3.865576447626516e-16
73.14453125,2.806343045897072e-16
73.1640625,2.367278536862541e-16
73.18359375,1.606988420691776e-16
73.203125,1.870975673859684e-16
73.22265625,2.7896637705784907e-16
73.2421875,2.737788878269081e-16
73.26171875,5.513267385495405e-16
73.28125,5.446419576209895e-16
73.30078125,4.1792520953997393e-16
73.3203125,2.605674832213267e-16
73.33984375,2.434403649656248e-16
73.359375,3.084997863617133e-16
73.37890625,1.8898100833345086e-16
73.3984375,1.315635449359774e-16
73.41796875,2.177780821338331e-16
73.4375,4.74892551548856e-16
73.45703125,3.720055865921296e-16
73.4765625,2.3470970551707163e-16
73.49609375,1.7740534785152153e-16
73.515625,1.592298769132628e-16
73.53515625,3.9274435089643693e-16
73.5546875,6.041838496179712e-16
73.57421875,4.720149173407819e-16
73.59375,2.640109803745261e-16
73.61328125,2.668946168382405e-16
73.6328125,2.3581764550932403e-16
73.65234375,3.154278902793552e-16
73.671875,4.568634790629342e-16
73.69140625,4.854619704925534e-16
73.7109375,5.461621403634901e-16
73.73046875,5.307218295797955e-16
73.75,4.422813271803819e-16
73.76953125,4.570150065818243e-16
73.7890625,5.642497895901511e-16
73.80859375,4.646519958300931e-16
73.828125,5.082979622688061e-16
73.84765625,5.500613077001446e-16
73.8671875,8.379324049441089e-16
73.88671875,6.375945503319408e-16
73.90625,8.045896557793887e-16
73.92578125,5.272361524409024e-16
73.9453125,7.470769669053103e-16
73.96484375,4.644814077344604e-16
73.984375,1.0955909097004395e-15
74.00390625,9.571715933260938e-16
74.0234375,4.665386500165362e-16
74.04296875,2.9562858325344356e-16
74.0625,5.579624901535023e-16
74.08203125,6.203949874258024e-16
74.1015625,6.362137039703833e-16
74.12109375,6.683413170822706e-16
74.140625,4.807123733711001e-16
74.16015625,3.4047063351542523e-16
74.1796875,3.808942935503325e-16
74.19921875,5.484238845418156e-16
74.21875,7.117312030227843e-16
74.23828125,6.07020820628161e-16
74.2578125,6.326702299456327e-16
74.27734375,3.0143874726078104e-16
74.296875,2.529089781399212e-16
74.31640625,2.0958249750468718e-16
74.3359375,3.289961708795531e-16
74.35546875,3.3954604123871297e-16
74.375,4.065605968909217e-16
74.39453125,2.7693647664409264e-16
74.4140625,5.119804635349614e-16
74.43359375,4.948770174095511e-16
74.453125,5.112605893855759e-16
74.47265625,5.130323814815068e-16
74.4921875,6.999749707036555e-16
74.51171875,5.705143427435047e-16
74.53125,6.429409165302531e-16
74.55078125,6.705419537107025e-16
74.5703125,5.965745516722835e-16
74.58984375,5.3571020673519555e-16
74.609375,4.568483331518106e-16
74.62890625,3.4789198242892665e-16
74.6484375,4.238354800987406e-16
74.66796875,5.283862186644056e-16
74.6875,5.41360532240144e-16
74.70703125,7.079060557916764e-16
74.7265625,7.755726982477253e-16
74.74609375,5.629039087309152e-16
74.765625,8.012027590933982e-16
74.78515625,1.0735805751781673e-15
74.8046875,9.541550968913934e-16
74.82421875,6.209539191842092e-16
74.84375,5.016511700982214e-16
74.86328125,3.680981055326928e-16
74.8828125,4.69862714543615e-16
74.90234375,3.324964688557521e-16
74.921875,3.1812259486304517e-16
74.94140625,3.616757787688551e-16
74.9609375,4.92050362450619e-16
74.98046875,6.732411180783193e-16
75.0,7.899308257671551e-16
75.01953125,5.656243267038484e-16
75.0390625,5.951855791942923e-16
75.05859375,4.575606066720282e-16
75.078125,3.7253130500822355e-16
75.09765625,5.200833958990667e-16
75.1171875,6.038726627282259e-16
75.13671875,3.004731376650657e-16
75.15625,2.5205336929537663e-16
75.17578125,3.526899814317515e-16
75.1953125,4.1685167488025057e-16
75.21484375,3.4651925358580274e-16
75.234375,2.0692490388329518e-16
75.25390625,1.3345686213008205e-16
75.2734375,2.7116196197574675e-16
75.29296875,4.648860747643375e-16
75.3125,2.5975205936439195e-16
75.33203125,1.1994429116624417e-16
75.3515625,1.2005298734951426e-16
75.37109375,3.187356668651569e-16
75.390625,2.996031295580784e-16
75.41015625,2.2373064873596845e-16
75.4296875,3.3045446222820745e-16
75.44921875,4.740193386161705e-16
75.46875,3.7108575850373267e-16
75.48828125,1.6254608162625841e-16
75.5078125,1.2690100222000503e-16
75.52734375,1.7283234868579637e-16
75.546875,2.2240127079388624e-16
75.56640625,2.7347853469033125e-16
75.5859375,8.762248757179796e-17
75.60546875,1.790888382156389e-16
75.625,4.403547292270086e-16
75.64453125,5.354786243511444e-16
75.6640625,3.96079903090431e-16
75.68359375,1.0928567507895414e-16
75.703125,1.6245478961781142e-16
75.72265625,3.2099410176624716e-16
75.7421875,5.562569015295529e-16
75.76171875,4.753613971922435e-16
75.78125,4.410141554360916e-16
75.80078125,2.7218144672127724e-16
75.8203125,3.4863468706771547e-16
75.83984375,3.919056695213048e-16
75.859375,8.13727619547433e-16
75.87890625,7.048049066045716e-16
75.8984375,6.066248892146697e-16
75.91796875,6.020827066757006e-16
75.9375,8.303908422079805e-16
75.95703125,8.35588949117251e-16
75.9765625,7.557558090084035e-16
75.99609375,7.292861737089753e-16
76.015625,5.308663543760321e-16
76.03515625,5.563275480439239e-16
76.0546875,5.931318810315845e-16
76.07421875,5.006644307046457e-16
76.09375,5.114855138645844e-16
76.11328125,4.744562586278687e-16
76.1328125,4.51628486980759e-16
76.15234375,3.564313544760419e-16
76.171875,2.1984330053613153e-16
76.19140625,1.426727912800626e-16
76.2109375,2.088050873103286e-16
76.23046875,1.9461550192917317e-16
76.25,3.6481197119908686e-16
76.26953125,4.200764133631242e-16
76.2890625,4.547258083548717e-16
76.30859375,3.960054277939692e-16
76.328125,5.83040580110492e-16
76.34765625,3.5918992900427683e-16
76.3671875,5.935702958214764e-16
76.38671875,4.68844610385055e-16
76.40625,4.109066444095086e-16
76.42578125,3.525754609154175e-16
76.4453125,3.8843185837709573e-16
76.46484375,2.8943811080539747e-16
76.484375,2.4077413498346026e-16
76.50390625,2.8028930437907406e-16
76.5234375,1.8860345893423057e-16
76.54296875,2.0647443481435117e-16
76.5625,2.694748411798017e-16
76.58203125,5.017817591269641e-16
76.6015625,4.669731606735916e-16
76.62109375,3.370701522741853e-16
76.640625,3.913784845901742e-16
76.66015625,3.779097358850428e-16
76.6796875,3.3307178369595024e-16
76.69921875,3.5680348121675036e-16
76.71875,3.0294741529334e-16
76.73828125,2.5251895351593555e-16
76.7578125,3.633412371673759e-16
76.77734375,3.180500397155113e-16
76.796875,4.217978838031045e-16
76.81640625,4.2438710885452763e-16
76.8359375,3.6880657712779856e-16
76.85546875,3.3635082030256867e-16
76.875,1.8852296791068645e-16
76.89453125,1.5724323913580995e-16
76.9140625,2.693286224017663e-16
76.93359375,3.652515549043368e-16
76.953125,3.8400648694894417e-16
76.97265625,6.076176496577782e-16
76.9921875,8.077604283602896e-16
77.01171875,4.979130173023796e-16
77.03125,4.643661813794012e-16
77.05078125,5.763961282710407e-16
77.0703125,4.896950567893975e-16
77.08984375,3.1660140517702483e-16
77.109375,1.6295972356442778e-16
77.12890625,2.7020225358244025e-16
77.1484375,5.152652546920249e-16
77.16796875,4.558525280840107e-16
77.1875,4.32089763431865e-16
77.20703125,2.409535856839056e-16
77.2265625,2.447187171507623e-16
77.24609375,2.8645174873688354e-16
77.265625,3.203155927027444e-16
77.28515625,3.6331041631566893e-16
77.3046875,5.906259820854158e-16
77.32421875,5.988218755409819e-16
77.34375,1.93319531130216e-16
77.36328125,1.7888846481444812e-16
77.3828125,1.7892232081325444e-16
77.40234375,1.2698963458006896e-16
77.421875,1.7994944856616457e-16
77.44140625,1.8305135450462076e-16
77.4609375,1.609828525112056e-16
77.48046875,1.6780819636099329e-16
77.5,1.155843505618884e-16
77.51953125,1.4452526963287944e-16
77.5390625,2.0334353543940126e-16
77.55859375,2.3421035201121493e-16
77.578125,1.4391311913669516e-16
77.59765625,1.3380927593954318e-16
77.6171875,1.4289802241994176e-16
77.63671875,1.1780204195214095e-16
77.65625,1.20725592663325e-16
77.67578125,1.1665137159651547e-16
77.6953125,1.0535128180848521e-16
77.71484375,8.903976063427632e-17
77.734375,9.305654910231108e-17
77.75390625,8.450824270947424e-17
77.7734375,1.072508801053827e-16
77.79296875,7.745951408735773e-17
77.8125,6.957875968391684e-17
77.83203125,8.890104041806262e-17
77.8515625,7.679140848468353e-17
77.87109375,1.045729735510053e-16
77.890625,1.3820683110649475e-16
77.91015625,2.098794340283868e-16
77.9296875,1.3755063567541472e-16
77.94921875,2.234898855408492e-16
77.96875,1.3502488907201803e-16
77.98828125,2.3477107567330187e-16
78.0078125,3.417731112382459e-16
78.02734375,1.7483130173679725e-16
78.046875,1.5852611706720058e-16
78.06640625,1.782608073090409e-16
78.0859375,1.995897019072724e-16
78.10546875,1.4511085457932109e-16
78.125,1.2770051217122056e-16
78.14453125,1.5634129027796062e-16
78.1640625,1.450126171705589e-16
78.18359375,1.1947439249781056e-16
78.203125,9.136982891120486e-17
78.22265625,2.278060005311312e-16
78.2421875,3.8537426983084664e-16
78.26171875,2.924064124609929e-16
78.28125,2.3351112709040524e-16
78.30078125,1.223919311040591e-16
78.3203125,1.4309464428510676e-16
78.33984375,2.702160158606625e-16
78.359375,3.5802382123603243e-16
78.37890625,2.6051045705251336e-16
78.3984375,2.2265872486101877e-16
78.41796875,2.6626076859038264e-16
78.4375,1.837852663558624e-16
78.45703125,2.60987069127483e-16
78.4765625,2.579065416513092e-16
78.49609375,1.7915807427794175e-16
78.515625,1.5951802019413826e-16
78.53515625,2.9801541175255986e-16
78.5546875,2.1025525054715977e-16
78.57421875,1.9066837497815725e-16
78.59375,1.2055361038699512e-16
78.61328125,2.1771384767180226e-16
78.6328125,1.7428689465856457e-16
78.65234375,1.0630681300585977e-16
78.671875,2.1364566203658415e-16
78.69140625,3.481886797421027e-16
78.7109375,3.601644112967263e-16
78.73046875,3.8005791059461124e-16
78.75,2.3486721041006195e-16
78.76953125,1.222690981936633e-16
78.7890625,2.2512605834786395e-16
78.80859375,2.910582670408252e-16
78.828125,3.706147262788027e-16
78.84765625,3.3238250647175657e-16
78.8671875,2.303632106198078e-16
78.88671875,2.4150000565827985e-16
78.90625,5.83953654395151e-16
78.92578125,4.762315901710679e-16
78.9453125,5.093666342254651e-16
78.96484375,4.368337963018e-16
78.984375,3.066851401588173e-16
79.00390625,4.824503050177031e-16
79.0234375,6.306852160113006e-16
79.04296875,3.610220379485858e-16
79.0625,4.1807557474584483e-16
79.08203125,4.2988511323295006e-16
79.1015625,5.554125843694183e-16
79.12109375,6.037637841130455e-16
79.140625,8.160147322853262e-16
79.16015625,8.496411568102229e-16
79.1796875,4.594811741254239e-16
79.19921875,3.664919737249179e-16
79.21875,5.963279289750739e-16
79.23828125,8.632480567857536e-16
79.2578125,5.19358899678724e-16
79.27734375,4.036156226108215e-16
79.296875,3.9588170258735015e-16
79.31640625,4.887627291929492e-16
79.3359375,3.7200234680831685e-16
79.35546875,3.047874761090775e-16
79.375,4.50415255262725e-16
79.39453125,6.55653434549433e-16
79.4140625,5.566911424568633e-16
79.43359375,5.316660441739435e-16
79.453125,3.72927205959747e-16
79.47265625,3.3121004387961074e-16
79.4921875,5.489996257384174e-16
79.51171875,6.209258365652526e-16
79.53125,4.798151635513278e-16
79.55078125,5.643949819432207e-16
79.5703125,5.38366874879239e-16
79.58984375,5.047588785410288e-16
79.609375,4.361396779248197e-16
79.62890625,4.545609853218611e-16
79.6484375,3.3631745856440965e-16
79.66796875,1.7455928765561968e-16
79.6875,1.7326568476376968e-16
79.70703125,2.0043838053416755e-16
79.7265625,3.9014582325480864e-16
79.74609375,4.3920769508902903e-16
79.765625,3.0445524705266207e-16
79.78515625,2.824310221421792e-16
79.8046875,4.122562504236591e-16
79.82421875,2.1592788734715485e-16
79.84375,2.1671078325948307e-16
79.86328125,9.51919732880718e-17
79.8828125,6.902015729617503e-17
79.90234375,1.3666157646472863e-16
79.921875,7.598458094614432e-17
79.94140625,9.279886844927235e-17
79.9609375,1.5561687958936188e-16
79.98046875,3.1274978974876e-16
80.0,5.269653583447509e-16


==> figs/data/naca/ref_exp.csv <==
x,cp
0, -1.3054187192118225
0.014539579967689814, -1.320197044334975
0.04846526655896605, -1.3275862068965512
0.08077544426494349, -1.3349753694581277
0.1211631663974152, -1.3497536945812803
0.1760904684975767, -1.3719211822660098
0.23101777059773831, -1.4088669950738915
0.29886914378029084, -1.4162561576354675
0.36025848142164785, -1.4458128078817731
0.43941841680129246, -1.4384236453201966
0.520193861066236, -1.43103448275862
0.6397415185783523, -1.4162561576354675
0.7609046849757675, -1.4088669950738915
0.878836833602585, -1.401477832512315
1, -1.3275862068965512
0.8804523424878837, -0.16748768472906383
0.7560581583198708, 0.22413793103448287
0.6397415185783523, 0.47536945812807874
0.520193861066236, 0.6600985221674879
0.43941841680129246, 0.7857142857142858
0.358642972536349, 0.8891625615763548
0.29886914378029084, 0.9556650246305419
0.22940226171243944, 1.0073891625615765
0.1760904684975767, 1
0.11793214862681745, 0.8596059113300493
0.07915993537964461, 0.5935960591133005
0.046849757673667225, -0.0344827586206895
0.014539579967689814, -1.2093596059113296

